Quantile Granger Causality in the Presence of Instability

We propose a new framework for assessing Granger causality in quantiles in unstable environments, for a fixed quantile or over a continuum of quantile levels. Our proposed test statistics are consistent against fixed alternatives, they have nontrivial power against local alternatives, and they are pivotal in certain important special cases. In addition, we show the validity of a bootstrap procedure when asymptotic distributions depend on nuisance parameters. Monte Carlo simulations reveal that the proposed test statistics have correct empirical size and high power, even in absence of structural breaks. Moreover, a procedure providing additional insight into the timing of Granger causal regimes based on our new tests is proposed. Finally, an empirical application in energy economics highlights the applicability of our method as the new tests provide stronger evidence of Granger causality.

==> plot/HAN_SEQ.txt <==
date cusum cusumB
1996-01-03 0.00162293751762484 0
1996-01-04 0.00154908788234505 0
1996-01-05 0.00143495079183913 0
1996-01-08 0.0012366386937117 0
1996-01-09 0.00178905333319461 0
1996-01-10 0.00280285014209457 0
1996-01-11 0.00188751774126567 0
1996-01-12 0.00526894381072993 0
1996-01-15 0.00832831408282285 0
1996-01-16 0.00811702130555413 0
1996-01-17 0.00701326529926608 0
1996-01-18 0.00901048717328618 0
1996-01-19 0.00744991210208093 0
1996-01-22 0.00826295380606033 0
1996-01-23 0.0082629906920342 0
1996-01-24 0.0083190897477477 0
1996-01-25 0.00682193739212098 0
1996-01-26 0.00788183638826278 0
1996-01-29 0.007271781884665 0
1996-01-30 0.00831652908670548 0
1996-01-31 0.00769857853658041 0
1996-02-01 0.0075837221288352 0
1996-02-02 0.00818474483159071 0
1996-02-05 0.00791680694301039 0
1996-02-06 0.00728775463029338 0
1996-02-07 0.00721424105666668 0
1996-02-08 0.00718905338866634 0
1996-02-09 0.00732352489059801 0
1996-02-12 0.00750055439566005 0
1996-02-13 0.00809845095955699 0
1996-02-14 0.00697381941131743 0
1996-02-15 0.00683990770335633 0
1996-02-16 0.00696776653822401 0
1996-02-19 0.0067734566660581 0
1996-02-20 0.00678434108887301 0
1996-02-21 0.00893298853942632 0
1996-02-22 0.00901040699965467 0
1996-02-23 0.00876024306302864 0
1996-02-26 0.0107601795823717 0
1996-02-27 0.00870705163993245 0
1996-02-28 0.0091134974709936 0
1996-02-29 0.0107028525303379 0
1996-03-01 0.0115621955187351 0
1996-03-04 0.010968365333307 0
1996-03-05 0.0100125437492 0
1996-03-06 0.00901237443379989 0
1996-03-07 0.00743425650908017 0
1996-03-08 0.00744188326996487 0
1996-03-11 0.00753246589205838 0
1996-03-12 0.00862188814227309 0
1996-03-13 0.00783544538155112 0
1996-03-14 0.0081794536142588 0
1996-03-15 0.010111817025797 0
1996-03-18 0.0111295674959041 0
1996-03-19 0.0186574546836058 0
1996-03-20 0.0148196730480448 0
1996-03-21 0.00992214877014265 0
1996-03-22 0.00992904564469875 0
1996-03-25 0.00988266520885193 0
1996-03-26 0.00957288122363713 0
1996-03-27 0.00998752438444813 0
1996-03-28 0.00961388270284822 0
1996-03-29 0.0094920108256572 0
1996-04-01 0.00949564672319265 0
1996-04-02 0.0115030312069021 0
1996-04-03 0.0111818406400872 0
1996-04-04 0.0116048378235052 0
1996-04-05 0.0110686242857601 0
1996-04-08 0.011030813071403 0
1996-04-09 0.0106470230080234 0
1996-04-10 0.0104723354000242 0
1996-04-11 0.0108204356915736 0
1996-04-12 0.0108928093563493 0
1996-04-15 0.0126267781825853 0
1996-04-16 0.0112641084770678 0
1996-04-17 0.0111125959456613 0
1996-04-18 0.0112407641089921 0
1996-04-19 0.0116472423246571 0
1996-04-22 0.0115937259098362 0
1996-04-23 0.0116416829390741 0
1996-04-24 0.0109412499642265 0
1996-04-25 0.0113551044399227 0
1996-04-26 0.0110751339241982 0
1996-04-29 0.0132705149710789 0
1996-04-30 0.0138840362731498 0
1996-05-01 0.0135597121155746 0
1996-05-02 0.0136148989620779 0
1996-05-03 0.0135813733445985 0
1996-05-06 0.0139160809249545 0
1996-05-07 0.0140233990030514 0
1996-05-08 0.014039662413398 0
1996-05-09 0.0141130000584419 0
1996-05-10 0.0146679275830964 0
1996-05-13 0.0142521581215576 0
1996-05-14 0.0140340596697526 0
1996-05-15 0.0140286749930161 0
1996-05-16 0.0139689678636526 0
1996-05-17 0.0140448905381004 0
1996-05-20 0.0140361517744436 0
1996-05-21 0.0135542537971912 0
1996-05-22 0.014030481417589 0
1996-05-23 0.0130332770884721 0
1996-05-24 0.0140894865458417 0
1996-05-27 0.0143198952260256 0
1996-05-28 0.0143694632965423 0
1996-05-29 0.014637071464862 0
1996-05-30 0.0145793828256509 0
1996-05-31 0.0155162045906117 0
1996-06-03 0.015005652046855 0
1996-06-04 0.0148393963383952 0
1996-06-05 0.0142183539871906 0
1996-06-06 0.0153346715800826 0
1996-06-07 0.0156876094485347 0
1996-06-10 0.0161704891052282 0
1996-06-11 0.0160166208034826 0
1996-06-12 0.0160433010739546 0
1996-06-13 0.0160898527172176 0
1996-06-14 0.0160942729119112 0
1996-06-17 0.0162746489439064 0
1996-06-18 0.0136043230662647 0
1996-06-19 0.0137013425794022 0
1996-06-20 0.0141624980625206 0
1996-06-21 0.0141511213320877 0
1996-06-24 0.0146090492912481 0
1996-06-25 0.0150204721030093 0
1996-06-26 0.0150179451607015 0
1996-06-27 0.0156690681045588 0
1996-06-28 0.0151394349987574 0
1996-07-01 0.0151783471756556 0
1996-07-02 0.0142091533985669 0
1996-07-03 0.01445346678153 0
1996-07-04 0.0143209721044005 0
1996-07-05 0.0143966420384426 0
1996-07-08 0.0150153994429118 0
1996-07-09 0.015349107423279 0
1996-07-10 0.015192522250656 0
1996-07-11 0.0151436932482972 0
1996-07-12 0.0155733867853971 0
1996-07-15 0.0156413979643258 0
1996-07-16 0.0172934369404316 0
1996-07-17 0.0173568292538553 0
1996-07-18 0.0195098749151095 0
1996-07-19 0.0196328015086462 0
1996-07-22 0.0185593314021789 0
1996-07-23 0.0183687572890465 0
1996-07-24 0.0204382933232492 0
1996-07-25 0.022257681921995 0
1996-07-26 0.0222888305803052 0
1996-07-29 0.0215920716767871 0
1996-07-30 0.0218626283229064 0
1996-07-31 0.0218949086957764 0
1996-08-01 0.0216167913281252 0
1996-08-02 0.0215350352996587 0
1996-08-05 0.02130816863156 0
1996-08-06 0.0215298817451811 0
1996-08-07 0.0219829417486981 0
1996-08-08 0.0215547456407819 0
1996-08-09 0.0216159074279062 0
1996-08-12 0.021485405016134 0
1996-08-13 0.020570603693913 0
1996-08-14 0.0203505798884967 0
1996-08-15 0.0208897734520669 0
1996-08-16 0.0213547070261066 0
1996-08-19 0.0204239998891832 0
1996-08-20 0.0201046983917699 0
1996-08-21 0.020396314923192 0
1996-08-22 0.0210257928680571 0
1996-08-23 0.0211499719999942 0
1996-08-26 0.021617880958334 0
1996-08-27 0.0210146926486874 0
1996-08-28 0.0213707958515192 0
1996-08-29 0.0214423383025632 0
1996-08-30 0.0228558040877101 0
1996-09-02 0.0229334109247331 0
1996-09-03 0.0230181907064061 0
1996-09-04 0.0218488697811132 0
1996-09-05 0.0220187439964635 0
1996-09-06 0.0216530332573871 0
1996-09-09 0.0221598689569467 0
1996-09-10 0.0226132968997594 0
1996-09-11 0.0216614333051383 0
1996-09-12 0.0203137694293206 0
1996-09-13 0.0203449865468786 0
1996-09-16 0.019858471730113 0
1996-09-17 0.0217471893592153 0
1996-09-18 0.0217990086216594 0
1996-09-19 0.0214236357909187 0
1996-09-20 0.0223983657271557 0
1996-09-23 0.0221094831657052 0
1996-09-24 0.0224873952023967 0
1996-09-25 0.0211928092712807 0
1996-09-26 0.0212169484251775 0
1996-09-27 0.0221397683004361 0
1996-09-30 0.0217030612971422 0
1996-10-01 0.0227609105074695 0
1996-10-02 0.0225468245597895 0
1996-10-03 0.0233108930438398 0
1996-10-04 0.0250745356079852 0
1996-10-07 0.0252326412006555 0
1996-10-08 0.0253774880727768 0
1996-10-09 0.0250683333616468 0
1996-10-10 0.0255133339105906 0
1996-10-11 0.0258136692164018 0
1996-10-14 0.0253107389491954 0
1996-10-15 0.025359448972701 0
1996-10-16 0.0253019353138954 0
1996-10-17 0.0259053276079279 0
1996-10-18 0.0256723645833489 0
1996-10-21 0.0250385323556424 0
1996-10-22 0.0251069075289109 0
1996-10-23 0.0252332336758052 0
1996-10-24 0.0266417431195742 0
1996-10-25 0.0265747841685637 0
1996-10-28 0.0269489047632043 0
1996-10-29 0.0269946310557702 0
1996-10-30 0.0269551995467013 0
1996-10-31 0.0268492994483293 0
1996-11-01 0.0287713982378017 0
1996-11-04 0.0295197839684198 0
1996-11-05 0.0294247757207574 0
1996-11-06 0.0295433239197352 0
1996-11-07 0.0296158043519315 0
1996-11-08 0.0295445498600576 0
1996-11-11 0.0276561048257616 0
1996-11-12 0.0283532682290434 0
1996-11-13 0.0283708705653905 0
1996-11-14 0.0268917855289972 0
1996-11-15 0.0270636544045803 0
1996-11-18 0.0272095492460028 0
1996-11-19 0.028120162049238 0
1996-11-20 0.0278287012946431 0
1996-11-21 0.0277654256542412 0
1996-11-22 0.0274106047988909 0
1996-11-25 0.0273999516409884 0
1996-11-26 0.0295738681225988 0
1996-11-27 0.032445637341217 0
1996-11-28 0.0324368980877967 0
1996-11-29 0.032405604708735 0
1996-12-02 0.0324442692169133 0
1996-12-03 0.0322271719628981 0
1996-12-04 0.0321311112740563 0
1996-12-05 0.0317514804731511 0
1996-12-06 0.0338627171366745 0
1996-12-09 0.0335899062048706 0
1996-12-10 0.0336123701051696 0
1996-12-11 0.0314954337514769 0
1996-12-12 0.0305343589161304 0
1996-12-13 0.0316501979917637 0
1996-12-16 0.0319727601494011 0
1996-12-17 0.0333796551088923 0
1996-12-18 0.0334121243570792 0
1996-12-19 0.0330568343052124 0
1996-12-20 0.0339636987067705 0
1996-12-23 0.0333291484872455 0
1996-12-24 0.0327414038469289 0
1996-12-25 0.032252247310174 0
1996-12-26 0.0323169221726653 0
1996-12-27 0.0358266781659356 0
1996-12-30 0.0357171177656113 0
1996-12-31 0.0357208080545983 0
1997-01-01 0.0349966924012825 0
1997-01-02 0.0350257486855746 0
1997-01-03 0.0357625500437925 0
1997-01-06 0.0358227143940569 0
1997-01-07 0.035700298555883 0
1997-01-08 0.0357673185023169 0
1997-01-09 0.0368541760990596 0
1997-01-10 0.0370957620622464 0
1997-01-13 0.0374525367469146 0
1997-01-14 0.0396133014784906 0
1997-01-15 0.0396294508647127 0
1997-01-16 0.0383209566507994 0
1997-01-17 0.0398615288698059 0
1997-01-20 0.040095955284356 0
1997-01-21 0.0396071572869783 0
1997-01-22 0.0398017570834391 0
1997-01-23 0.0395994806730699 0
1997-01-24 0.0380895924152437 0
1997-01-27 0.038166787670852 0
1997-01-28 0.0381972612629042 0
1997-01-29 0.038264546030136 0
1997-01-30 0.0366261893832265 0
1997-01-31 0.0357957922012387 0
1997-02-03 0.0366422226728139 0
1997-02-04 0.0366939628316884 0
1997-02-05 0.0371181975532694 0
1997-02-06 0.0373646088492904 0
1997-02-07 0.0388123322124623 0
1997-02-10 0.0398489086764011 0
1997-02-11 0.0402940289895474 0
1997-02-12 0.0405235207426364 0
1997-02-13 0.0386750380286621 0
1997-02-14 0.0392690473761859 0
1997-02-17 0.0382196553341328 0
1997-02-18 0.0382758278490606 0
1997-02-19 0.0380496214410141 0
1997-02-20 0.0382827938786234 0
1997-02-21 0.0407532850305416 0
1997-02-24 0.0407356558055673 0
1997-02-25 0.0417782257428403 0
1997-02-26 0.0421343731424386 0
1997-02-27 0.0418696787989211 0
1997-02-28 0.0410255973663741 0
1997-03-03 0.0421323845928411 0
1997-03-04 0.0421201484368958 0
1997-03-05 0.0423402016716609 0
1997-03-06 0.0429749453717878 0
1997-03-07 0.0438715163920451 0
1997-03-10 0.0444514563407199 0
1997-03-11 0.04501911299467 0
1997-03-12 0.0440192298222099 0
1997-03-13 0.0459994974502971 0
1997-03-14 0.0460055213925369 0
1997-03-17 0.0444165676722819 0
1997-03-18 0.0436334343603472 0
1997-03-19 0.0459379141696032 0
1997-03-20 0.046072056805996 0
1997-03-21 0.0460232703048763 0
1997-03-24 0.0461697061310026 0
1997-03-25 0.0481340777400028 0
1997-03-26 0.0480943204935043 0
1997-03-27 0.0467597304335301 0
1997-03-28 0.0467000076460052 0
1997-03-31 0.0467761771047339 0
1997-04-01 0.0454522483950037 0
1997-04-02 0.0452747491729943 0
1997-04-03 0.0436522986313287 0
1997-04-04 0.0439020643154923 0
1997-04-07 0.0448867332738284 0
1997-04-08 0.0447450579603603 0
1997-04-09 0.0445554771397223 0
1997-04-10 0.0444276426165946 0
1997-04-11 0.043887686362411 0
1997-04-14 0.043476962438555 0
1997-04-15 0.0418115267383259 0
1997-04-16 0.0420334378024361 0
1997-04-17 0.0415308328531123 0
1997-04-18 0.0410842251421217 0
1997-04-21 0.0402482315044066 0
1997-04-22 0.040547197102674 0
1997-04-23 0.0427596047777491 0
1997-04-24 0.0427942509894661 0
1997-04-25 0.0433053694263048 0
1997-04-28 0.0433581564640158 0
1997-04-29 0.0433982603795411 0
1997-04-30 0.0431229105040898 0
1997-05-01 0.0440230366393816 0
1997-05-02 0.0454210001921305 0
1997-05-05 0.0456779633142083 0
1997-05-06 0.0459213691998647 0
1997-05-07 0.0458242942503199 0
1997-05-08 0.0462867735547889 0
1997-05-09 0.0445644634312682 0
1997-05-12 0.0450799130828144 0
1997-05-13 0.0470472750867492 0
1997-05-14 0.0476456361863658 0
1997-05-15 0.0483019065182533 0
1997-05-16 0.0484518275376509 0
1997-05-19 0.0459201008312743 0
1997-05-20 0.0481130840235682 0
1997-05-21 0.0483635880581728 0
1997-05-22 0.0486418346283157 0
1997-05-23 0.048734090584134 0
1997-05-26 0.048928903769535 0
1997-05-27 0.0489479174907762 0
1997-05-28 0.0506642684454245 0
1997-05-29 0.0505313038366365 0
1997-05-30 0.0499396054514975 0
1997-06-02 0.0504683075205021 0
1997-06-03 0.0510049253427352 0
1997-06-04 0.0540677267662193 0
1997-06-05 0.0540952504216207 0
1997-06-06 0.0525357400119717 0
1997-06-09 0.0533530091223697 0
1997-06-10 0.0526818006286696 0
1997-06-11 0.0527406349915994 0
1997-06-12 0.0521569941019117 0
1997-06-13 0.051250337672655 0
1997-06-16 0.051439744104764 0
1997-06-17 0.0517354791466068 0
1997-06-18 0.0523568322423328 0
1997-06-19 0.0529909632831383 0
1997-06-20 0.05344570875874 0
1997-06-23 0.0522329931375666 0
1997-06-24 0.0534189635282854 0
1997-06-25 0.0540606808567653 0
1997-06-26 0.0525797511435627 0
1997-06-27 0.0539570390170059 0
1997-06-30 0.0536494716015326 0
1997-07-01 0.0535329632546453 0
1997-07-02 0.0534907586653042 0
1997-07-03 0.0547232745167111 0
1997-07-04 0.0502684411788801 0
1997-07-07 0.0502400415868141 0
1997-07-08 0.0504177757358978 0
1997-07-09 0.0508799413682638 0
1997-07-10 0.0520408243795986 0
1997-07-11 0.0527755339431406 0
1997-07-14 0.0524840359129663 0
1997-07-15 0.0546827867917201 0
1997-07-16 0.0560469931567669 0
1997-07-17 0.057163359299335 0
1997-07-18 0.0589928862847212 0
1997-07-21 0.0580897954975549 0
1997-07-22 0.0582508586579572 0
1997-07-23 0.0582523313334388 0
1997-07-24 0.0588325848708058 0
1997-07-25 0.0590292151669283 0
1997-07-28 0.0590993151912099 0
1997-07-29 0.0591889691760784 0
1997-07-30 0.0579787268133178 0
1997-07-31 0.0570663935033084 0
1997-08-01 0.0577692273726858 0
1997-08-04 0.0581156758542959 0
1997-08-05 0.0561297684727192 0
1997-08-06 0.0564205025447274 0
1997-08-07 0.0581121661163626 0
1997-08-08 0.05785840685444 0
1997-08-11 0.0556282569515643 0
1997-08-12 0.0561342982097704 0
1997-08-13 0.0553512984491216 0
1997-08-14 0.0550829363047812 0
1997-08-15 0.0539806783602694 0
1997-08-18 0.054051373405292 0
1997-08-19 0.0532080173098375 0
1997-08-20 0.0525205920714294 0
1997-08-21 0.052337080151903 0
1997-08-22 0.0514287798787101 0
1997-08-25 0.0519175541456565 0
1997-08-26 0.051203194557139 0
1997-08-27 0.0512891740545984 0
1997-08-28 0.0536778312833841 0
1997-08-29 0.054579793712443 0
1997-09-01 0.0558589538748456 0
1997-09-02 0.0553697535924504 0
1997-09-03 0.0554800028656692 0
1997-09-04 0.0535505693487804 0
1997-09-05 0.0538866352581805 0
1997-09-08 0.0537528180261919 0
1997-09-09 0.0546696026228377 0
1997-09-10 0.0548933124581972 0
1997-09-11 0.0552132326450079 0
1997-09-12 0.0552707496087616 0
1997-09-15 0.0557073270559325 0
1997-09-16 0.0551595146110733 0
1997-09-17 0.0551650103869524 0
1997-09-18 0.0555926011437093 0
1997-09-19 0.0556309553229635 0
1997-09-22 0.0554821312660453 0
1997-09-23 0.055614324704414 0
1997-09-24 0.0552815785957626 0
1997-09-25 0.0545412571714228 0
1997-09-26 0.053726061075334 0
1997-09-29 0.0520367691818092 0
1997-09-30 0.0510465502697519 0
1997-10-01 0.0512330641449742 0
1997-10-02 0.0513761479442223 0
1997-10-03 0.0488142830222713 0
1997-10-06 0.0544790350320742 0
1997-10-07 0.0564188114714899 0
1997-10-08 0.0567698308241728 0
1997-10-09 0.0585862330772944 0
1997-10-10 0.0587005596537508 0
1997-10-13 0.0587528026899253 0
1997-10-14 0.0558886762085815 0
1997-10-15 0.0526893012695122 0
1997-10-16 0.0527697552721301 0
1997-10-17 0.0519511138110005 0
1997-10-20 0.0499362392215575 0
1997-10-21 0.0511478419834097 0
1997-10-22 0.0520157424792558 0
1997-10-23 0.0580031186767857 0
1997-10-24 0.0578868270261981 0
1997-10-27 0.0554244327008156 0
1997-10-28 0.0569071772021685 0
1997-10-29 0.057347866424903 0
1997-10-30 0.0565419011742754 0
1997-10-31 0.0553824962622286 0
1997-11-03 0.0559247912286026 0
1997-11-04 0.0536465801804056 0
1997-11-05 0.0533349944928121 0
1997-11-06 0.0523863989435022 0
1997-11-07 0.0530341674742449 0
1997-11-10 0.054574576210462 0
1997-11-11 0.0553061099177506 0
1997-11-12 0.0558264607578033 0
1997-11-13 0.0554828286883307 0
1997-11-14 0.0552535017531014 0
1997-11-17 0.0551053241412516 0
1997-11-18 0.0503195570472867 0
1997-11-19 0.0497349601892551 0
1997-11-20 0.0492834777721743 0
1997-11-21 0.0501057611635816 0
1997-11-24 0.0497996190844354 0
1997-11-25 0.0495196263591053 0
1997-11-26 0.0495817373836805 0
1997-11-27 0.0497697860234934 0
1997-11-28 0.0498404132744336 0
1997-12-01 0.0498993360168213 0
1997-12-02 0.0509950501694934 0
1997-12-03 0.0510861467871945 0
1997-12-04 0.0508506875136084 0
1997-12-05 0.0519182995590597 0
1997-12-08 0.0516139195366721 0
1997-12-09 0.0522240543340725 0
1997-12-10 0.0521881162260338 0
1997-12-11 0.0486766125776831 0
1997-12-12 0.0483392955441505 0
1997-12-15 0.0482536862054022 0
1997-12-16 0.0483713787108953 0
1997-12-17 0.0483912633706135 0
1997-12-18 0.0486903580483569 0
1997-12-19 0.0505698223165045 0
1997-12-22 0.0508837619558738 0
1997-12-23 0.0512973274267197 0
1997-12-24 0.05141912682645 0
1997-12-25 0.051524973838309 0
1997-12-26 0.0516109087165446 0
1997-12-29 0.0522011728918936 0
1997-12-30 0.0541940821351071 0
1997-12-31 0.0540743204084437 0
1998-01-01 0.0541350839757609 0
1998-01-02 0.0542110776635302 0
1998-01-05 0.0525247325694936 0
1998-01-06 0.0505031190284239 0
1998-01-07 0.0484675746392 0
1998-01-08 0.0516955297404707 0
1998-01-09 0.0531421037416674 0
1998-01-12 0.051173310995971 0
1998-01-13 0.0508545633567957 0
1998-01-14 0.0520013761643586 0
1998-01-15 0.0516855371136037 0
1998-01-16 0.0518124408810291 0
1998-01-19 0.051773908710756 0
1998-01-20 0.0524338649830149 0
1998-01-21 0.0520553034733268 0
1998-01-22 0.0494130155244422 0
1998-01-23 0.0495996931891065 0
1998-01-26 0.050906232273827 0
1998-01-27 0.0478454105765354 0
1998-01-28 0.0478891096796947 0
1998-01-29 0.0475183220437651 0
1998-01-30 0.0469089425630111 0
1998-02-02 0.0486316116520811 0
1998-02-03 0.0451678391343842 0
1998-02-04 0.0408169823311394 0
1998-02-05 0.040780774546751 0
1998-02-06 0.0401560469016416 0
1998-02-09 0.0400516554108498 0
1998-02-10 0.040097488787167 0
1998-02-11 0.0399042496770844 0
1998-02-12 0.0383419787916299 0
1998-02-13 0.0372487479047812 0
1998-02-16 0.0379435989368193 0
1998-02-17 0.0379171125154403 0
1998-02-18 0.0389047346442032 0
1998-02-19 0.0415527731058323 0
1998-02-20 0.0419463373512094 0
1998-02-23 0.0420303610746198 0
1998-02-24 0.0430461102271496 0
1998-02-25 0.0433766127963869 0
1998-02-26 0.0432219338296057 0
1998-02-27 0.0431817054131672 0
1998-03-02 0.0430777821063255 0
1998-03-03 0.0434774691484484 0
1998-03-04 0.0433417786654278 0
1998-03-05 0.0438909722853925 0
1998-03-06 0.0435589510221819 0
1998-03-09 0.0454732389450599 0
1998-03-10 0.0439760222151052 0
1998-03-11 0.0441324461599629 0
1998-03-12 0.0420064061859838 0
1998-03-13 0.0416918145719805 0
1998-03-16 0.0425255092764475 0
1998-03-17 0.0464802741091853 0
1998-03-18 0.048243899751415 0
1998-03-19 0.0465227970757089 0
1998-03-20 0.0465939104592193 0
1998-03-23 0.0474116174031336 0
1998-03-24 0.0393253898342376 0
1998-03-25 0.0408502068802171 0
1998-03-26 0.0425683227753429 0
1998-03-27 0.0427114790471391 0
1998-03-30 0.0422670056273327 0
1998-03-31 0.0437054242590795 0
1998-04-01 0.0404017078787674 0
1998-04-02 0.0403618973075324 0
1998-04-03 0.042172950196556 0
1998-04-06 0.0421624247777109 0
1998-04-07 0.0429987053742423 0
1998-04-08 0.0432397590578589 0
1998-04-09 0.0426950826069224 0
1998-04-10 0.042947292165995 0
1998-04-13 0.0430319896343478 0
1998-04-14 0.0440788151039748 0
1998-04-15 0.0438522370009009 0
1998-04-16 0.046643062772149 0
1998-04-17 0.0488691723216643 0
1998-04-20 0.0508319864223808 0
1998-04-21 0.0508640047009275 0
1998-04-22 0.0507415984731467 0
1998-04-23 0.0492920110403694 0
1998-04-24 0.0475046023009448 0
1998-04-27 0.0641463817475178 0
1998-04-28 0.0627469781478441 0
1998-04-29 0.0661373897669751 0
1998-04-30 0.0646602298143486 0
1998-05-01 0.0642496762950018 0
1998-05-04 0.0677875766911175 0
1998-05-05 0.0658031037009136 0
1998-05-06 0.0653439099525382 0
1998-05-07 0.0653464020137149 0
1998-05-08 0.0661232144135795 0
1998-05-11 0.0664225301765277 0
1998-05-12 0.0667982034935456 0
1998-05-13 0.0669317742695329 0
1998-05-14 0.0675958194509707 0
1998-05-15 0.0680187955379613 0
1998-05-18 0.064381830495071 0
1998-05-19 0.0654726244050906 0
1998-05-20 0.07286903579211 0
1998-05-21 0.0709819663346357 0
1998-05-22 0.0770992851429814 0
1998-05-25 0.0776358923814144 0
1998-05-26 0.0777221400103675 0
1998-05-27 0.0787713478049976 0
1998-05-28 0.0799799169605499 0
1998-05-29 0.0804908189955196 0
1998-06-01 0.0835093809013029 0
1998-06-02 0.0835037306472321 0
1998-06-03 0.0843794226345846 0
1998-06-04 0.0851215126647819 0
1998-06-05 0.084574661583935 0
1998-06-08 0.0850061071745375 0
1998-06-09 0.079113429708895 0
1998-06-10 0.0723518806444695 0
1998-06-11 0.0717358451082506 0
1998-06-12 0.0755704872391861 0
1998-06-15 0.0754274539122363 0
1998-06-16 0.0810284082332662 0
1998-06-17 0.0782138782280069 0
1998-06-18 0.0781230136404338 0
1998-06-19 0.0847471686098827 0
1998-06-22 0.0851918918854922 0
1998-06-23 0.0806412394307324 0
1998-06-24 0.0724240450949389 0
1998-06-25 0.0730320413899157 0
1998-06-26 0.0686687218939733 0
1998-06-29 0.0714201803684376 0
1998-06-30 0.0707225870277892 0
1998-07-01 0.0708199166851426 0
1998-07-02 0.0702860507834941 0
1998-07-03 0.0705875721154613 0
1998-07-06 0.0711021227723288 0
1998-07-07 0.06917661031258 0
1998-07-08 0.0694220642980109 0
1998-07-09 0.0707842259784326 0
1998-07-10 0.0713234355649356 0
1998-07-13 0.0714516535031524 0
1998-07-14 0.0706411302694787 0
1998-07-15 0.0680966989941185 0
1998-07-16 0.0684087455899316 0
1998-07-17 0.0707506283042486 0
1998-07-20 0.0665942496133681 0
1998-07-21 0.0705181733355661 0
1998-07-22 0.0737577328320163 0
1998-07-23 0.0786644188707715 0
1998-07-24 0.0804600766166144 0
1998-07-27 0.0798996117666761 0
1998-07-28 0.0821001566377789 0
1998-07-29 0.0809900252871859 0
1998-07-30 0.0813613517384815 0
1998-07-31 0.0810282801946546 0
1998-08-03 0.0811890180190249 0
1998-08-04 0.0821092891502508 0
1998-08-05 0.0801563074172165 0
1998-08-06 0.0816477906672142 0
1998-08-07 0.0830253750816761 0
1998-08-10 0.0829852636451521 0
1998-08-11 0.0748611592141413 0
1998-08-12 0.0758971308747499 0
1998-08-13 0.0745170132669606 0
1998-08-14 0.0723068805848352 0
1998-08-17 0.0729733999833804 0
1998-08-18 0.0728820985630389 0
1998-08-19 0.0733444794271718 0
1998-08-20 0.0735714187603605 0
1998-08-21 0.0774257925822568 0
1998-08-24 0.077871067197331 0
1998-08-25 0.0779682408999479 0
1998-08-26 0.0797936086789093 0
1998-08-27 0.0813571515028204 0
1998-08-28 0.0789730303324628 0
1998-08-31 0.0812105077182393 0
1998-09-01 0.0803438327167841 0
1998-09-02 0.0792381539049465 0
1998-09-03 0.0793682337785931 0
1998-09-04 0.0769240131880704 0
1998-09-07 0.0772169541307286 0
1998-09-08 0.0777313699454665 0
1998-09-09 0.0752093735422508 0
1998-09-10 0.0756805771171998 0
1998-09-11 0.0788608491987687 0
1998-09-14 0.0805520759665973 0
1998-09-15 0.0803880903194946 0
1998-09-16 0.0796322631679501 0
1998-09-17 0.0782588459455496 0
1998-09-18 0.0821005896265738 0
1998-09-21 0.0865222966379916 0
1998-09-22 0.0862915352926228 0
1998-09-23 0.086187793777713 0
1998-09-24 0.086234220963365 0
1998-09-25 0.0869220988753458 0
1998-09-28 0.0873123234436872 0
1998-09-29 0.0864084235958356 0
1998-09-30 0.0849408097872956 0
1998-10-01 0.0849384610595436 0
1998-10-02 0.0854138647157644 0
1998-10-05 0.0870903231249277 0
1998-10-06 0.0874191246559589 0
1998-10-07 0.086786798275766 0
1998-10-08 0.0881098739330552 0
1998-10-09 0.0895110442239895 0
1998-10-12 0.089845812886755 0
1998-10-13 0.0913502675686551 0
1998-10-14 0.0896998715680405 0
1998-10-15 0.0903830470250868 0
1998-10-16 0.0906898603863531 0
1998-10-19 0.0896761007215178 0
1998-10-20 0.0934409527787127 0
1998-10-21 0.093359809581818 0
1998-10-22 0.0932516117432889 0
1998-10-23 0.0940714220043425 0
1998-10-26 0.0942281268416769 0
1998-10-27 0.092637829659777 0
1998-10-28 0.0928492595014873 0
1998-10-29 0.0926113032111678 0
1998-10-30 0.092847166132234 0
1998-11-02 0.0925390419088267 0
1998-11-03 0.0927755508363887 0
1998-11-04 0.094136158681957 0
1998-11-05 0.0923937005258399 0
1998-11-06 0.091991832680869 0
1998-11-09 0.0922147874259503 0
1998-11-10 0.0891299354391514 0
1998-11-11 0.0887127416105215 0
1998-11-12 0.0887726835561808 0
1998-11-13 0.0865439682294846 0
1998-11-16 0.0882935932136055 0
1998-11-17 0.0809594293167573 0
1998-11-18 0.0831764295226943 0
1998-11-19 0.0844684188167683 0
1998-11-20 0.0837105224794086 0
1998-11-23 0.0838004763034894 0
1998-11-24 0.0857169244461803 0
1998-11-25 0.0821713758617526 0
1998-11-26 0.0863306861998026 0
1998-11-27 0.0863796721231873 0
1998-11-30 0.0865013518324244 0
1998-12-01 0.0936563722280676 0
1998-12-02 0.0939673658351018 0
1998-12-03 0.094073644258993 0
1998-12-04 0.0937426379771884 0
1998-12-07 0.0940112811452676 0
1998-12-08 0.0967135726913784 0
1998-12-09 0.0975879623844547 0
1998-12-10 0.0971363648630769 0
1998-12-11 0.092448360730804 0
1998-12-14 0.0933291746878816 0
1998-12-15 0.0897297772593659 0
1998-12-16 0.0901354937571424 0
1998-12-17 0.0837895203696507 0
1998-12-18 0.0945061126653293 0
1998-12-21 0.0954739344476493 0
1998-12-22 0.0947329574158087 0
1998-12-23 0.0962665052906621 0
1998-12-24 0.0950965513953867 0
1998-12-25 0.0952201536407837 0
1998-12-28 0.0952839381089833 0
1998-12-29 0.0915641092202135 0
1998-12-30 0.0933711416093986 0
1998-12-31 0.0931497319663251 0
1999-01-01 0.0931559163072473 0
1999-01-04 0.0932072474330899 0
1999-01-05 0.0909253834953459 0
1999-01-06 0.0931681688762313 0
1999-01-07 0.08966225200063 0
1999-01-08 0.0894401874758939 0
1999-01-11 0.0898970119531959 0
1999-01-12 0.0874731905434091 0
1999-01-13 0.0818110909254509 0
1999-01-14 0.0792316163589158 0
1999-01-15 0.0790788088081369 0
1999-01-18 0.0792555688442469 0
1999-01-19 0.0789213629192793 0
1999-01-20 0.0792515579182746 0
1999-01-21 0.0756175794817399 0
1999-01-22 0.0835269902353073 0
1999-01-25 0.085983785345456 0
1999-01-26 0.0864629108968873 0
1999-01-27 0.0878439378920084 0
1999-01-28 0.0901724569193116 0
1999-01-29 0.0889923588784508 0
1999-02-01 0.0870772606327311 0
1999-02-02 0.083709253963326 0
1999-02-03 0.082953826342145 0
1999-02-04 0.0822896477632915 0
1999-02-05 0.0767468154977553 0
1999-02-08 0.0766576772554526 0
1999-02-09 0.0783416428280388 0
1999-02-10 0.0782785827651275 0
1999-02-11 0.0765329339275436 0
1999-02-12 0.0764358686692398 0
1999-02-15 0.0762417652358291 0
1999-02-16 0.0763363305757039 0
1999-02-17 0.0765734221782691 0
1999-02-18 0.076637385517029 0
1999-02-19 0.0814575628989431 0
1999-02-22 0.0812396346762669 0
1999-02-23 0.0804070234253703 0
1999-02-24 0.078769005688227 0
1999-02-25 0.0788540695618565 0
1999-02-26 0.0784507856279793 0
1999-03-01 0.0802302527529057 0
1999-03-02 0.0798091725970953 0
1999-03-03 0.0789706280697435 0
1999-03-04 0.0791960792346801 0
1999-03-05 0.0777171432757227 0
1999-03-08 0.0780941403574252 0
1999-03-09 0.0773435498114548 0
1999-03-10 0.0771923886713579 0
1999-03-11 0.0820034239217621 0
1999-03-12 0.0845886979532181 0
1999-03-15 0.0838813461354375 0
1999-03-16 0.0842377441238996 0
1999-03-17 0.0839481896642226 0
1999-03-18 0.0886291043012505 0
1999-03-19 0.0888461766642769 0
1999-03-22 0.0883610215955003 0
1999-03-23 0.0893858176014703 0
1999-03-24 0.0881975527980166 0
1999-03-25 0.0890274142762368 0
1999-03-26 0.0898233176528678 0
1999-03-29 0.0927048809994191 0
1999-03-30 0.0916128511316723 0
1999-03-31 0.0914883792565873 0
1999-04-01 0.0910160441299686 0
1999-04-02 0.0911502904661919 0
1999-04-05 0.0912454028055544 0
1999-04-06 0.0912752034718207 0
1999-04-07 0.0918733017320502 0
1999-04-08 0.0968291719716479 0
1999-04-09 0.0976783643159651 0
1999-04-12 0.102296575329053 0
1999-04-13 0.103131818980625 0
1999-04-14 0.10420765546748 0
1999-04-15 0.105686951774014 0
1999-04-16 0.104499456809863 0
1999-04-19 0.103239557499473 0
1999-04-20 0.106704985975093 0
1999-04-21 0.106560753304647 0
1999-04-22 0.105912511465726 0
1999-04-23 0.105810807772731 0
1999-04-26 0.106181867495647 0
1999-04-27 0.107720808846253 0
1999-04-28 0.108517146231637 0
1999-04-29 0.106737764055441 0
1999-04-30 0.106346641695364 0
1999-05-03 0.106305012477429 0
1999-05-04 0.105774149979746 0
1999-05-05 0.105740506695327 0
1999-05-06 0.105796746289231 0
1999-05-07 0.100752829819758 0
1999-05-10 0.100175554621946 0
1999-05-11 0.102494861695672 0
1999-05-12 0.106406492015636 0
1999-05-13 0.107975568556406 0
1999-05-14 0.112363576973037 0
1999-05-17 0.112224846007289 0
1999-05-18 0.112906151289842 0
1999-05-19 0.108185271596765 0
1999-05-20 0.107927980544063 0
1999-05-21 0.109294231305387 0
1999-05-24 0.108310977173738 0
1999-05-25 0.106248524158375 0
1999-05-26 0.104185645155449 0
1999-05-27 0.104512871384953 0
1999-05-28 0.103690359287298 0
1999-05-31 0.105165576581277 0
1999-06-01 0.105365206439366 0
1999-06-02 0.109038038117034 0
1999-06-03 0.108527874269466 0
1999-06-04 0.109144122783289 0
1999-06-07 0.107597105961043 0
1999-06-08 0.106178909432975 0
1999-06-09 0.106711051668417 0
1999-06-10 0.107276909727937 0
1999-06-11 0.108208383229799 0
1999-06-14 0.107022346476099 0
1999-06-15 0.106449282240692 0
1999-06-16 0.10504308304114 0
1999-06-17 0.107647224173626 0
1999-06-18 0.107727110544923 0
1999-06-21 0.108679363764808 0
1999-06-22 0.109588221134919 0
1999-06-23 0.109445997457761 0
1999-06-24 0.114435558416986 0
1999-06-25 0.114665264907097 0
1999-06-28 0.115093671095843 0
1999-06-29 0.115301050550423 0
1999-06-30 0.117711092643374 0
1999-07-01 0.117851585371795 0
1999-07-02 0.117755844926124 0
1999-07-05 0.117275716373784 0
1999-07-06 0.117007634089217 0
1999-07-07 0.117514071220752 0
1999-07-08 0.117890303324128 0
1999-07-09 0.117942315537044 0
1999-07-12 0.118927481768997 0
1999-07-13 0.119053677786371 0
1999-07-14 0.122197783880212 0
1999-07-15 0.124164992167663 0
1999-07-16 0.126272521419251 0
1999-07-19 0.127858591483948 0
1999-07-20 0.129948682717061 0
1999-07-21 0.124588120621296 0
1999-07-22 0.125117474995618 0
1999-07-23 0.127263611113464 0
1999-07-26 0.131068817280614 0
1999-07-27 0.130540120776746 0
1999-07-28 0.131202551802712 0
1999-07-29 0.131502900280767 0
1999-07-30 0.129899349138227 0
1999-08-02 0.132550404998457 0
1999-08-03 0.132998645394201 0
1999-08-04 0.134383302603697 0
1999-08-05 0.136236805543414 0
1999-08-06 0.137129630101282 0
1999-08-09 0.138640967357974 0
1999-08-10 0.141625257786735 0
1999-08-11 0.142359459077594 0
1999-08-12 0.141447040678458 0
1999-08-13 0.140579693022426 0
1999-08-16 0.139727829987647 0
1999-08-17 0.138002696210178 0
1999-08-18 0.136364490821256 0
1999-08-19 0.137206335921004 0
1999-08-20 0.136377575880964 0
1999-08-23 0.136766905417403 0
1999-08-24 0.1370529936477 0
1999-08-25 0.135873404417571 0
1999-08-26 0.13916274300046 0
1999-08-27 0.141628961230626 0
1999-08-30 0.140713528604207 0
1999-08-31 0.143930565688509 0
1999-09-01 0.143294638309195 0
1999-09-02 0.141443428698721 0
1999-09-03 0.140481871915987 0
1999-09-06 0.138399756808318 0
1999-09-07 0.138581125768415 0
1999-09-08 0.13957650532703 0
1999-09-09 0.13949055424364 0
1999-09-10 0.139131471821518 0
1999-09-13 0.13898109265558 0
1999-09-14 0.140279166676842 0
1999-09-15 0.138492560453705 0
1999-09-16 0.138599028777672 0
1999-09-17 0.137646701816832 0
1999-09-20 0.137823738104504 0
1999-09-21 0.137223449102082 0
1999-09-22 0.138176643686415 0
1999-09-23 0.138535699092596 0
1999-09-24 0.140831117774609 0
1999-09-27 0.141439642350708 0
1999-09-28 0.141866435376445 0
1999-09-29 0.141905435295164 0
1999-09-30 0.142535415242885 0
1999-10-01 0.142634283294855 0
1999-10-04 0.142910278413417 0
1999-10-05 0.146788821989164 0
1999-10-06 0.147525529432944 0
1999-10-07 0.148188644790227 0
1999-10-08 0.148279900913922 0
1999-10-11 0.141775019534327 0
1999-10-12 0.146563118385047 0
1999-10-13 0.155786747821761 0
1999-10-14 0.15587503253466 0
1999-10-15 0.153094840548494 0
1999-10-18 0.153196000122281 0
1999-10-19 0.15143675013388 0
1999-10-20 0.151659437288024 0
1999-10-21 0.152371717679848 0
1999-10-22 0.150925430613055 0
1999-10-25 0.14842862439333 0
1999-10-26 0.146754600150003 0
1999-10-27 0.146878175173905 0
1999-10-28 0.14813824130493 0
1999-10-29 0.151665344284276 0
1999-11-01 0.151516831994229 0
1999-11-02 0.150696333468801 0
1999-11-03 0.150909513217447 0
1999-11-04 0.150668889092134 0
1999-11-05 0.151638092801818 0
1999-11-08 0.151039268428459 0
1999-11-09 0.149397669257568 0
1999-11-10 0.146880358343054 0
1999-11-11 0.146672126699766 0
1999-11-12 0.147051823222058 0
1999-11-15 0.145677706970068 0
1999-11-16 0.144529568676098 0
1999-11-17 0.143757270811751 0
1999-11-18 0.14322016493142 0
1999-11-19 0.145661455663264 0
1999-11-22 0.14297019040561 0
1999-11-23 0.138401894612143 0
1999-11-24 0.135817458656044 0
1999-11-25 0.137503784991168 0
1999-11-26 0.137353915891158 0
1999-11-29 0.137771394082208 0
1999-11-30 0.134445063324105 0
1999-12-01 0.136517393672269 0
1999-12-02 0.136131834897168 0
1999-12-03 0.133622377625886 0
1999-12-06 0.134298701113019 0
1999-12-07 0.1366418717197 0
1999-12-08 0.136145886666211 0
1999-12-09 0.135433390904577 0
1999-12-10 0.136508635619003 0
1999-12-13 0.138666980103147 0
1999-12-14 0.13922329312628 0
1999-12-15 0.142262225212223 0
1999-12-16 0.144503546262195 0
1999-12-17 0.143569034920699 0
1999-12-20 0.143945959972378 0
1999-12-21 0.144596158956889 0
1999-12-22 0.1443702252174 0
1999-12-23 0.147173060417395 0
1999-12-24 0.146631713602818 0
1999-12-27 0.146769516726359 0
1999-12-28 0.145321639461004 0
1999-12-29 0.147278952861977 0
1999-12-30 0.148323183622119 0
1999-12-31 0.148551773096432 0
2000-01-03 0.14866567173519 0
2000-01-04 0.148242122443083 0
2000-01-05 0.147562842163562 0
2000-01-06 0.14410302867308 0
2000-01-07 0.14314782524908 0
2000-01-10 0.143392378653848 0
2000-01-11 0.143808662951008 0
2000-01-12 0.147047817324183 0
2000-01-13 0.148341112565207 0
2000-01-14 0.149164047372315 0
2000-01-17 0.146861013795149 0
2000-01-18 0.147010971253215 0
2000-01-19 0.151644908140407 0
2000-01-20 0.15207064310124 0
2000-01-21 0.153496368430185 0
2000-01-24 0.153463686266737 0
2000-01-25 0.152792305774406 0
2000-01-26 0.150669432666278 0
2000-01-27 0.156398023005641 0
2000-01-28 0.158200470068746 0
2000-01-31 0.158141970625243 0
2000-02-01 0.156674221088212 0
2000-02-02 0.154662957485862 0
2000-02-03 0.157934391054853 0
2000-02-04 0.158023549208077 0
2000-02-07 0.158134893256419 0
2000-02-08 0.159236662087691 0
2000-02-09 0.160570933937887 0
2000-02-10 0.159867979217347 0
2000-02-11 0.157863794204391 0
2000-02-14 0.157452970897912 0
2000-02-15 0.161694120379807 0
2000-02-16 0.16180154071068 0
2000-02-17 0.161448468727881 0
2000-02-18 0.158593117060799 0
2000-02-21 0.159636535048619 0
2000-02-22 0.159841454531306 0
2000-02-23 0.159568815214386 0
2000-02-24 0.158408827148287 0
2000-02-25 0.159096996654918 0
2000-02-28 0.159424536685771 0
2000-02-29 0.160163216769632 0
2000-03-01 0.162021774137602 0
2000-03-02 0.15945231564971 0
2000-03-03 0.160195371445628 0
2000-03-06 0.160697038587755 0
2000-03-07 0.159170603985641 0
2000-03-08 0.155800376085217 0
2000-03-09 0.145152042865647 0
2000-03-10 0.143703958202194 0
2000-03-13 0.144212651575825 0
2000-03-14 0.145782895430173 0
2000-03-15 0.145463176360042 0
2000-03-16 0.139273105596798 0
2000-03-17 0.137660935510534 0
2000-03-20 0.139427179630363 0
2000-03-21 0.138290126630037 0
2000-03-22 0.142291778877565 0
2000-03-23 0.145590631771108 0
2000-03-24 0.145352976016392 0
2000-03-27 0.144441336102038 0
2000-03-28 0.144940433743414 0
2000-03-29 0.143246325174748 0
2000-03-30 0.139514392976133 0
2000-03-31 0.140195419983178 0
2000-04-03 0.141362932725931 0
2000-04-04 0.141470655596893 0
2000-04-05 0.136901746016236 0
2000-04-06 0.135373919976187 0
2000-04-07 0.136317754755443 0
2000-04-10 0.134629561608806 0
2000-04-11 0.128914995607213 0
2000-04-12 0.128076109000642 0
2000-04-13 0.134014634532085 0
2000-04-14 0.1334961846749 0
2000-04-17 0.134952767248582 0
2000-04-18 0.132567387266272 0
2000-04-19 0.133877943432595 0
2000-04-20 0.136368671990059 0
2000-04-21 0.136470670573682 0
2000-04-24 0.136571569677956 0
2000-04-25 0.136566540979433 0
2000-04-26 0.133171029806634 0
2000-04-27 0.131724363484657 0
2000-04-28 0.129300337407894 0
2000-05-01 0.129397531560823 0
2000-05-02 0.129128605318802 0
2000-05-03 0.1336550751754 0
2000-05-04 0.13284901722507 0
2000-05-05 0.133559712672944 0
2000-05-08 0.135157184936994 0
2000-05-09 0.137337157360996 0
2000-05-10 0.13943199036113 0
2000-05-11 0.139542886500743 0
2000-05-12 0.137023210606629 0
2000-05-15 0.13797061193641 0
2000-05-16 0.13701820949904 0
2000-05-17 0.135756477606893 0
2000-05-18 0.134442362574448 0
2000-05-19 0.131143349639589 0
2000-05-22 0.129733823900333 0
2000-05-23 0.133699183171487 0
2000-05-24 0.133528833717628 0
2000-05-25 0.133892716008789 0
2000-05-26 0.136021500059432 0
2000-05-29 0.137847947273509 0
2000-05-30 0.138072535006662 0
2000-05-31 0.136895845711885 0
2000-06-01 0.141166995373344 0
2000-06-02 0.138746123118165 0
2000-06-05 0.138774528103184 0
2000-06-06 0.139035343059809 0
2000-06-07 0.139289251434744 0
2000-06-08 0.139115734524828 0
2000-06-09 0.137673093981402 0
2000-06-12 0.138352801391288 0
2000-06-13 0.145232441369193 0
2000-06-14 0.1420113593969 0
2000-06-15 0.142322990333585 0
2000-06-16 0.142637659927231 0
2000-06-19 0.141235683451892 0
2000-06-20 0.139191839228923 0
2000-06-21 0.134685475734015 0
2000-06-22 0.136758481646819 0
2000-06-23 0.140388661078819 0
2000-06-26 0.140207192754983 0
2000-06-27 0.151192792663436 0
2000-06-28 0.150187849065578 0
2000-06-29 0.149557808138992 0
2000-06-30 0.151917061842394 0
2000-07-03 0.15185109658247 0
2000-07-04 0.151958252666704 0
2000-07-05 0.152207147170574 0
2000-07-06 0.154046126852274 0
2000-07-07 0.155785023616152 0
2000-07-10 0.155980246419954 0
2000-07-11 0.158842848664792 0
2000-07-12 0.158725793050491 0
2000-07-13 0.160387520130597 0
2000-07-14 0.15737616321656 0
2000-07-17 0.157972019304319 0
2000-07-18 0.154978368672404 0
2000-07-19 0.150596316516606 0
2000-07-20 0.15230674674043 0
2000-07-21 0.152992934480241 0
2000-07-24 0.143313494854449 0
2000-07-25 0.141243580748962 0
2000-07-26 0.141410796793239 0
2000-07-27 0.140992591089843 0
2000-07-28 0.142866635025379 0
2000-07-31 0.143278841137408 0
2000-08-01 0.144520471818958 0
2000-08-02 0.143774025400101 0
2000-08-03 0.143858272488619 0
2000-08-04 0.141796632864749 0
2000-08-07 0.139118660467105 0
2000-08-08 0.133793915328651 0
2000-08-09 0.134136728630709 0
2000-08-10 0.130630611525491 0
2000-08-11 0.132320733128381 0
2000-08-14 0.132264504585798 0
2000-08-15 0.130421040125675 0
2000-08-16 0.132193176513837 0
2000-08-17 0.133171055169752 0
2000-08-18 0.13324615822208 0
2000-08-21 0.133117144616203 0
2000-08-22 0.131875737009101 0
2000-08-23 0.127539803446825 0
2000-08-24 0.127604028199562 0
2000-08-25 0.134393495223694 0
2000-08-28 0.136427428976386 0
2000-08-29 0.139842296108615 0
2000-08-30 0.139238320565956 0
2000-08-31 0.139010519243184 0
2000-09-01 0.139635801772393 0
2000-09-04 0.139193613886894 0
2000-09-05 0.138978487757684 0
2000-09-06 0.13872286995784 0
2000-09-07 0.141548732701196 0
2000-09-08 0.142251839875886 0
2000-09-11 0.137232295366331 0
2000-09-12 0.143652429193664 0
2000-09-13 0.143765124914935 0
2000-09-14 0.142537967653958 0
2000-09-15 0.144020168490544 0
2000-09-18 0.150566565211898 0
2000-09-19 0.148450978055956 0
2000-09-20 0.148585748966786 0
2000-09-21 0.149696282358658 0
2000-09-22 0.136467852004318 0
2000-09-25 0.138797019417272 0
2000-09-26 0.133816628458672 0
2000-09-27 0.132922896351877 0
2000-09-28 0.132543753115039 0
2000-09-29 0.135912352339145 0
2000-10-02 0.136032224787943 0
2000-10-03 0.133579087559815 0
2000-10-04 0.134413110337056 0
2000-10-05 0.137253429407481 0
2000-10-06 0.137344973335002 0
2000-10-09 0.138359294326667 0
2000-10-10 0.141718810343367 0
2000-10-11 0.1477758681513 0
2000-10-12 0.147927591735629 0
2000-10-13 0.160060928094992 0
2000-10-16 0.162902660802916 0
2000-10-17 0.158640822944459 0
2000-10-18 0.159662027784469 0
2000-10-19 0.159990138988686 0
2000-10-20 0.161200836882184 0
2000-10-23 0.159055685306443 0
2000-10-24 0.16089705013474 0
2000-10-25 0.161860476699061 0
2000-10-26 0.160381529226185 0
2000-10-27 0.160769417371366 0
2000-10-30 0.158862562700703 0
2000-10-31 0.158722187019081 0
2000-11-01 0.159337843435715 0
2000-11-02 0.159908990918984 0
2000-11-03 0.161595708867579 0
2000-11-06 0.161884402865181 0
2000-11-07 0.160891089863283 0
2000-11-08 0.162135058534616 0
2000-11-09 0.160947769131577 0
2000-11-10 0.163282381439346 0
2000-11-13 0.164313128596922 0
2000-11-14 0.16317987104003 0
2000-11-15 0.163676344555231 0
2000-11-16 0.161229726448871 0
2000-11-17 0.159520037240881 0
2000-11-20 0.157204575279809 0
2000-11-21 0.158125348803605 0
2000-11-22 0.156610508699838 0
2000-11-23 0.158726390937101 0
2000-11-24 0.15903249124748 0
2000-11-27 0.15895831040962 0
2000-11-28 0.158662270074684 0
2000-11-29 0.151406597149177 0
2000-11-30 0.153570256768788 0
2000-12-01 0.156067904160751 0
2000-12-04 0.161363995686678 0
2000-12-05 0.162147185762251 0
2000-12-06 0.168954330239894 0
2000-12-07 0.17132136787459 0
2000-12-08 0.17462087313501 0
2000-12-11 0.179136093498362 0
2000-12-12 0.182470135477481 0
2000-12-13 0.182275760228936 0
2000-12-14 0.17865352043956 0
2000-12-15 0.175182806499853 0
2000-12-18 0.174005364957134 0
2000-12-19 0.171800418279392 0
2000-12-20 0.17083075839331 0
2000-12-21 0.154821607499405 0
2000-12-22 0.154233575880384 0
2000-12-25 0.154360557205598 0
2000-12-26 0.154470229449318 0
2000-12-27 0.153962398840741 0
2000-12-28 0.154914177533588 0
2000-12-29 0.158406317682824 0
2001-01-01 0.158762540446776 0
2001-01-02 0.158836272361603 0
2001-01-03 0.162031335854488 0
2001-01-04 0.159272838592854 0
2001-01-05 0.160175455054241 0
2001-01-08 0.160289009476966 0
2001-01-09 0.161618915377804 0
2001-01-10 0.16225660148215 0
2001-01-11 0.170939081599101 0
2001-01-12 0.170698156030638 0
2001-01-15 0.170964448728287 0
2001-01-16 0.171098534055697 0
2001-01-17 0.17145094105036 0
2001-01-18 0.173284667003687 0
2001-01-19 0.171282714628953 0
2001-01-22 0.165963416777734 0
2001-01-23 0.166121960004625 0
2001-01-24 0.166108669872506 0
2001-01-25 0.166174384752176 0
2001-01-26 0.166322770303217 0
2001-01-29 0.169468583355158 0
2001-01-30 0.166649662517238 0
2001-01-31 0.166371510839536 0
2001-02-01 0.167631268433063 0
2001-02-02 0.17080675143871 0
2001-02-05 0.17660752136743 0
2001-02-06 0.178017402663795 0
2001-02-07 0.179095011406844 0
2001-02-08 0.182161804783208 0
2001-02-09 0.182656719343528 0
2001-02-12 0.180594132847984 0
2001-02-13 0.181778998109126 0
2001-02-14 0.182275025990214 0
2001-02-15 0.180874612742818 0
2001-02-16 0.179271678516137 0
2001-02-19 0.180293474469805 0
2001-02-20 0.180371553111443 0
2001-02-21 0.17805598807665 0
2001-02-22 0.178532939496743 0
2001-02-23 0.178853657809049 0
2001-02-26 0.179405567925179 0
2001-02-27 0.176585647583502 0
2001-02-28 0.17683636573639 0
2001-03-01 0.171956292701215 0
2001-03-02 0.174979112779234 0
2001-03-05 0.174279026844504 0
2001-03-06 0.171697570779912 0
2001-03-07 0.17078788300507 0
2001-03-08 0.170166215997852 0
2001-03-09 0.169892401939297 0
2001-03-12 0.168134157832593 0
2001-03-13 0.168533011721646 0
2001-03-14 0.167216057994641 0
2001-03-15 0.171282076014433 0
2001-03-16 0.171383901481994 0
2001-03-19 0.17173566869712 0
2001-03-20 0.169351741475088 0
2001-03-21 0.169191725195838 0
2001-03-22 0.171932841512298 0
2001-03-23 0.171930619339863 0
2001-03-26 0.167732167572091 0
2001-03-27 0.167628480352138 0
2001-03-28 0.166662563537721 0
2001-03-29 0.16120672587982 0
2001-03-30 0.161078168729131 0
2001-04-02 0.160999931517281 0
2001-04-03 0.158468890450125 0
2001-04-04 0.164296253725687 0
2001-04-05 0.164531288079005 0
2001-04-06 0.164385493935187 0
2001-04-09 0.163093710125993 0
2001-04-10 0.162871985580737 0
2001-04-11 0.159485508914404 0
2001-04-12 0.160374583158833 0
2001-04-13 0.160524080021197 0
2001-04-16 0.16063283143357 0
2001-04-17 0.161009265648058 0
2001-04-18 0.163874770415291 0
2001-04-19 0.164669131616823 0
2001-04-20 0.164395073536483 0
2001-04-23 0.161382003650021 0
2001-04-24 0.161497943123832 0
2001-04-25 0.159915923476572 0
2001-04-26 0.158681400048568 0
2001-04-27 0.15126916307027 0
2001-04-30 0.151350636628423 0
2001-05-01 0.151484676008983 0
2001-05-02 0.152027710640999 0
2001-05-03 0.150167662419662 0
2001-05-04 0.154355981012716 0
2001-05-07 0.15505233751459 0
2001-05-08 0.153610197896082 0
2001-05-09 0.154485478322351 0
2001-05-10 0.153519121885095 0
2001-05-11 0.153500743470711 0
2001-05-14 0.153987244282351 0
2001-05-15 0.154248139486847 0
2001-05-16 0.154189634766184 0
2001-05-17 0.154938252344438 0
2001-05-18 0.155651195906916 0
2001-05-21 0.152087213285218 0
2001-05-22 0.152351182669454 0
2001-05-23 0.152102755572078 0
2001-05-24 0.151350314411387 0
2001-05-25 0.149909745319384 0
2001-05-28 0.150080548206898 0
2001-05-29 0.150177798891681 0
2001-05-30 0.153271870098467 0
2001-05-31 0.153427292372843 0
2001-06-01 0.153264786672556 0
2001-06-04 0.154550601287514 0
2001-06-05 0.153740323551364 0
2001-06-06 0.155289752343805 0
2001-06-07 0.156592746219394 0
2001-06-08 0.155720388476065 0
2001-06-11 0.157501058672874 0
2001-06-12 0.159484304206823 0
2001-06-13 0.159655598150316 0
2001-06-14 0.15815550624761 0
2001-06-15 0.159557097371742 0
2001-06-18 0.157678176980227 0
2001-06-19 0.161529434749613 0
2001-06-20 0.161021526845503 0
2001-06-21 0.164877724567606 0
2001-06-22 0.165160542034699 0
2001-06-25 0.165312813969204 0
2001-06-26 0.165813670492161 0
2001-06-27 0.166051700202784 0
2001-06-28 0.160247964899213 0
2001-06-29 0.159791868249993 0
2001-07-02 0.160019215847609 0
2001-07-03 0.161589252204455 0
2001-07-04 0.161417529390133 0
2001-07-05 0.161452871891652 0
2001-07-06 0.161754654647077 0
2001-07-09 0.167298628965197 0
2001-07-10 0.167750313324689 0
2001-07-11 0.165970175129164 0
2001-07-12 0.166426538322687 0
2001-07-13 0.166013428171437 0
2001-07-16 0.166352424320607 0
2001-07-17 0.164339453455022 0
2001-07-18 0.162855691642487 0
2001-07-19 0.160134376828751 0
2001-07-20 0.160201497945477 0
2001-07-23 0.162949760879876 0
2001-07-24 0.163283740013431 0
2001-07-25 0.163467961043501 0
2001-07-26 0.165976534567053 0
2001-07-27 0.165769860141536 0
2001-07-30 0.166488577159113 0
2001-07-31 0.168246839373034 0
2001-08-01 0.16830330972798 0
2001-08-02 0.168470547008481 0
2001-08-03 0.173319682945508 0
2001-08-06 0.172450153089589 0
2001-08-07 0.173412124985368 0
2001-08-08 0.17443028667376 0
2001-08-09 0.171811349259541 0
2001-08-10 0.171602099883571 0
2001-08-13 0.172728099920418 0
2001-08-14 0.173893746412624 0
2001-08-15 0.173444469202483 0
2001-08-16 0.169938564459066 0
2001-08-17 0.170206370586002 0
2001-08-20 0.165856479891853 0
2001-08-21 0.166481838369145 0
2001-08-22 0.170399580865176 0
2001-08-23 0.173313505088379 0
2001-08-24 0.164471200782774 0
2001-08-27 0.154381536116666 0
2001-08-28 0.158990007225702 0
2001-08-29 0.160216922933607 0
2001-08-30 0.160538910247628 0
2001-08-31 0.158214394243774 0
2001-09-03 0.158681822439891 0
2001-09-04 0.158503690835292 0
2001-09-05 0.159627255942515 0
2001-09-06 0.160586193667854 0
2001-09-07 0.163995651676404 0
2001-09-10 0.164605554857333 0
2001-09-11 0.165472600249617 0
2001-09-12 0.165364160226508 0
2001-09-13 0.164698140767115 0
2001-09-14 0.161772385420019 0
2001-09-17 0.166966823352018 0
2001-09-18 0.166718235135968 0
2001-09-19 0.17098305557871 0
2001-09-20 0.164316537636142 0
2001-09-21 0.16424033511615 0
2001-09-24 0.168650551869077 0
2001-09-25 0.150304298915744 0
2001-09-26 0.149281091370493 0
2001-09-27 0.145764112547876 0
2001-09-28 0.144335585530578 0
2001-10-01 0.144562656981555 0
2001-10-02 0.144559322163004 0
2001-10-03 0.143407146653787 0
2001-10-04 0.146142368703938 0
2001-10-05 0.146687762105235 0
2001-10-08 0.144182889510277 0
2001-10-09 0.144151218105152 0
2001-10-10 0.144848638379167 0
2001-10-11 0.145109624330899 0
2001-10-12 0.151201395758369 0
2001-10-15 0.146883538998773 0
2001-10-16 0.147091099783401 0
2001-10-17 0.148965652994248 0
2001-10-18 0.147927592645948 0
2001-10-19 0.146884227476644 0
2001-10-22 0.148314488156637 0
2001-10-23 0.149507005374499 0
2001-10-24 0.151212490497649 0
2001-10-25 0.151613500358708 0
2001-10-26 0.153211871262236 0
2001-10-29 0.15506569294369 0
2001-10-30 0.155594663836132 0
2001-10-31 0.155574491749048 0
2001-11-01 0.158306248260074 0
2001-11-02 0.160012941577267 0
2001-11-05 0.161537006478176 0
2001-11-06 0.160277057794382 0
2001-11-07 0.160157896866103 0
2001-11-08 0.159136897586046 0
2001-11-09 0.154927259237202 0
2001-11-12 0.156353559701031 0
2001-11-13 0.159847181814763 0
2001-11-14 0.158519484328093 0
2001-11-15 0.170125675621498 0
2001-11-16 0.178449015823283 0
2001-11-19 0.176131498976636 0
2001-11-20 0.173909847847255 0
2001-11-21 0.177074960570497 0
2001-11-22 0.17856032805324 0
2001-11-23 0.17878506891991 0
2001-11-26 0.178998542389494 0
2001-11-27 0.180849530814197 0
2001-11-28 0.187164989146124 0
2001-11-29 0.187513061886282 0
2001-11-30 0.193292231153473 0
2001-12-03 0.198479635929694 0
2001-12-04 0.193243199291169 0
2001-12-05 0.197295933918484 0
2001-12-06 0.198042759511045 0
2001-12-07 0.202291015591064 0
2001-12-10 0.203480984691974 0
2001-12-11 0.200038764138525 0
2001-12-12 0.201823324927137 0
2001-12-13 0.204457421328381 0
2001-12-14 0.204219728798271 0
2001-12-17 0.204962895314807 0
2001-12-18 0.20513490987772 0
2001-12-19 0.204887585590196 0
2001-12-20 0.205093002423519 0
2001-12-21 0.199409518300675 0
2001-12-24 0.197710659592767 0
2001-12-25 0.197815594133346 0
2001-12-26 0.197928732680716 0
2001-12-27 0.186404718925997 0
2001-12-28 0.187645326512464 0
2001-12-31 0.186170517797537 0
2002-01-01 0.186042392044909 0
2002-01-02 0.186141081570271 0
2002-01-03 0.182101342217175 0
2002-01-04 0.185275810345585 0
2002-01-07 0.180701421649755 0
2002-01-08 0.180142326075669 0
2002-01-09 0.176436673967166 0
2002-01-10 0.173968421937099 0
2002-01-11 0.174932679629637 0
2002-01-14 0.176995884815572 0
2002-01-15 0.171491831149281 0
2002-01-16 0.172068242562066 0
2002-01-17 0.172252718853596 0
2002-01-18 0.170184850302495 0
2002-01-21 0.170649757838269 0
2002-01-22 0.170668234493482 0
2002-01-23 0.171740259561604 0
2002-01-24 0.173092004856343 0
2002-01-25 0.17217221294424 0
2002-01-28 0.172483295424045 0
2002-01-29 0.170981323112447 0
2002-01-30 0.164620321758842 0
2002-01-31 0.164462706589144 0
2002-02-01 0.166096100175831 0
2002-02-04 0.164863650635687 0
2002-02-05 0.162927643099879 0
2002-02-06 0.163137240642685 0
2002-02-07 0.161300424814132 0
2002-02-08 0.161287059672233 0
2002-02-11 0.158567946817868 0
2002-02-12 0.159177107936257 0
2002-02-13 0.15900974298754 0
2002-02-14 0.159347901621006 0
2002-02-15 0.15949992147934 0
2002-02-18 0.159000239367045 0
2002-02-19 0.15900160274458 0
2002-02-20 0.156407552156404 0
2002-02-21 0.157579740404527 0
2002-02-22 0.160215439609757 0
2002-02-25 0.16117786190222 0
2002-02-26 0.163034359857695 0
2002-02-27 0.157894187376188 0
2002-02-28 0.157955786448093 0
2002-03-01 0.159376436623191 0
2002-03-04 0.156301173741568 0
2002-03-05 0.156003324072886 0
2002-03-06 0.155267582967087 0
2002-03-07 0.154673463224371 0
2002-03-08 0.154163477365066 0
2002-03-11 0.153454620755672 0
2002-03-12 0.154599803663405 0
2002-03-13 0.15521459412248 0
2002-03-14 0.156688675159701 0
2002-03-15 0.157925393058127 0
2002-03-18 0.158023300168203 0
2002-03-19 0.158514901513055 0
2002-03-20 0.158549570297916 0
2002-03-21 0.15843518946546 0
2002-03-22 0.157152008022806 0
2002-03-25 0.156945368290073 0
2002-03-26 0.157360174995365 0
2002-03-27 0.157119976400185 0
2002-03-28 0.157338635841217 0
2002-03-29 0.157613804571266 0
2002-04-01 0.157724630321123 0
2002-04-02 0.160512735652159 0
2002-04-03 0.16249315992768 0
2002-04-04 0.162507422312536 0
2002-04-05 0.16225945966486 0
2002-04-08 0.16076457913835 0
2002-04-09 0.160890138216312 0
2002-04-10 0.158485755770827 0
2002-04-11 0.155995787547907 0
2002-04-12 0.1537493052396 0
2002-04-15 0.1554077275867 0
2002-04-16 0.152596329317051 0
2002-04-17 0.151037316931426 0
2002-04-18 0.146984723254595 0
2002-04-19 0.147358939896915 0
2002-04-22 0.149571841388502 0
2002-04-23 0.150276497023014 0
2002-04-24 0.149723352925787 0
2002-04-25 0.150074647975033 0
2002-04-26 0.150129072548153 0
2002-04-29 0.151188309252562 0
2002-04-30 0.149955279441402 0
2002-05-01 0.150002940608086 0
2002-05-02 0.153478369977751 0
2002-05-03 0.154106969122273 0
2002-05-06 0.155290943706119 0
2002-05-07 0.156884654925896 0
2002-05-08 0.157942104322431 0
2002-05-09 0.160569361257441 0
2002-05-10 0.160763012526655 0
2002-05-13 0.160452597734292 0
2002-05-14 0.161794838062241 0
2002-05-15 0.159718164396433 0
2002-05-16 0.159304318236707 0
2002-05-17 0.160118347297387 0
2002-05-20 0.160284007715884 0
2002-05-21 0.160598900037599 0
2002-05-22 0.161982640784162 0
2002-05-23 0.160451398673933 0
2002-05-24 0.160694489888933 0
2002-05-27 0.161025019809904 0
2002-05-28 0.161130094893242 0
2002-05-29 0.153991220014398 0
2002-05-30 0.155443129090045 0
2002-05-31 0.152837732959512 0
2002-06-03 0.151432003005613 0
2002-06-04 0.150841920507919 0
2002-06-05 0.150192966690831 0
2002-06-06 0.149842723840044 0
2002-06-07 0.149484954190375 0
2002-06-10 0.149658427835556 0
2002-06-11 0.148244238179818 0
2002-06-12 0.148321665498146 0
2002-06-13 0.14943728691035 0
2002-06-14 0.153215381951851 0
2002-06-17 0.15494973708214 0
2002-06-18 0.154948659800794 0
2002-06-19 0.151848711469538 0
2002-06-20 0.151177353027547 0
2002-06-21 0.151351510814541 0
2002-06-24 0.151615833580124 0
2002-06-25 0.153679140726745 0
2002-06-26 0.152444111676073 0
2002-06-27 0.149393553942437 0
2002-06-28 0.149422866377194 0
2002-07-01 0.149531091782965 0
2002-07-02 0.149614273889546 0
2002-07-03 0.149499317618639 0
2002-07-04 0.149883526195876 0
2002-07-05 0.150179695931605 0
2002-07-08 0.15028325367367 0
2002-07-09 0.151683787937257 0
2002-07-10 0.151791206610194 0
2002-07-11 0.155084207593509 0
2002-07-12 0.154107543029038 0
2002-07-15 0.155430573506142 0
2002-07-16 0.154370912730145 0
2002-07-17 0.156104258087601 0
2002-07-18 0.15537208653953 0
2002-07-19 0.153662965680131 0
2002-07-22 0.155682617671633 0
2002-07-23 0.161430966340013 0
2002-07-24 0.161134067394492 0
2002-07-25 0.162139736550532 0
2002-07-26 0.161933436211399 0
2002-07-29 0.162472162056094 0
2002-07-30 0.163125109945194 0
2002-07-31 0.159944608652394 0
2002-08-01 0.158444090331974 0
2002-08-02 0.156151748227927 0
2002-08-05 0.158007253337014 0
2002-08-06 0.156826126503775 0
2002-08-07 0.153720273734215 0
2002-08-08 0.152902079576973 0
2002-08-09 0.152813603869441 0
2002-08-12 0.153376491603544 0
2002-08-13 0.149214775706539 0
2002-08-14 0.151307657754537 0
2002-08-15 0.151915161026084 0
2002-08-16 0.150406015235638 0
2002-08-19 0.15075568354614 0
2002-08-20 0.148253804283567 0
2002-08-21 0.148471035335383 0
2002-08-22 0.148323026733146 0
2002-08-23 0.147205147430135 0
2002-08-26 0.14727117744607 0
2002-08-27 0.145954463951503 0
2002-08-28 0.145197236488567 0
2002-08-29 0.143928090387499 0
2002-08-30 0.144624756449077 0
2002-09-02 0.145327002812796 0
2002-09-03 0.145634924500794 0
2002-09-04 0.147391328383148 0
2002-09-05 0.149243442266043 0
2002-09-06 0.149747670155152 0
2002-09-09 0.149717244508887 0
2002-09-10 0.148628175360877 0
2002-09-11 0.148621257666565 0
2002-09-12 0.14861185803447 0
2002-09-13 0.144421984645435 0
2002-09-16 0.148406910424995 0
2002-09-17 0.151453431499998 0
2002-09-18 0.150695761120724 0
2002-09-19 0.15194072120256 0
2002-09-20 0.151826340670251 0
2002-09-23 0.152105354563475 0
2002-09-24 0.15665800184347 0
2002-09-25 0.156748781378733 0
2002-09-26 0.157152046392918 0
2002-09-27 0.157978969770425 0
2002-09-30 0.159079164809079 0
2002-10-01 0.159252089277226 0
2002-10-02 0.159166619823072 0
2002-10-03 0.158683017862472 0
2002-10-04 0.160808527169944 0
2002-10-07 0.16042567204531 0
2002-10-08 0.160438277626568 0
2002-10-09 0.160511207018265 0
2002-10-10 0.159605653449051 0
2002-10-11 0.16082092428136 0
2002-10-14 0.161059133570052 0
2002-10-15 0.158265006064898 0
2002-10-16 0.160595901636767 0
2002-10-17 0.162758173377669 0
2002-10-18 0.16236918515091 0
2002-10-21 0.162328943040771 0
2002-10-22 0.160809272776226 0
2002-10-23 0.162615388869856 0
2002-10-24 0.162915848324248 0
2002-10-25 0.162143990897101 0
2002-10-28 0.165476026975443 0
2002-10-29 0.166106516394497 0
2002-10-30 0.165163303385432 0
2002-10-31 0.165537134227418 0
2002-11-01 0.166328201358417 0
2002-11-04 0.167064313256226 0
2002-11-05 0.166216412939603 0
2002-11-06 0.169714366708373 0
2002-11-07 0.171133674176973 0
2002-11-08 0.169885130661826 0
2002-11-11 0.172641934695566 0
2002-11-12 0.172324536728391 0
2002-11-13 0.17238802209384 0
2002-11-14 0.176566430702339 0
2002-11-15 0.176394700976956 0
2002-11-18 0.176394185347803 0
2002-11-19 0.173695356510175 0
2002-11-20 0.174009498664658 0
2002-11-21 0.173127284734535 0
2002-11-22 0.173117539483039 0
2002-11-25 0.172037171984191 0
2002-11-26 0.169303572855786 0
2002-11-27 0.168536454326169 0
2002-11-28 0.167200008235369 0
2002-11-29 0.166988691139404 0
2002-12-02 0.167006256371432 0
2002-12-03 0.166638382649286 0
2002-12-04 0.167035873824412 0
2002-12-05 0.167473921371778 0
2002-12-06 0.168470209421253 0
2002-12-09 0.167715137847811 0
2002-12-10 0.168059440948538 0
2002-12-11 0.169505437385502 0
2002-12-12 0.169956537867959 0
2002-12-13 0.17240952831813 0
2002-12-16 0.173151749031295 0
2002-12-17 0.169095814030357 0
2002-12-18 0.168553645829565 0
2002-12-19 0.168438059102604 0
2002-12-20 0.168167529517684 0
2002-12-23 0.168170093492004 0
2002-12-24 0.169324447173579 0
2002-12-25 0.169452744793683 0
2002-12-26 0.169565477887976 0
2002-12-27 0.171304241064365 0
2002-12-30 0.171916844785599 0
2002-12-31 0.174208809986492 0
2003-01-01 0.174241993663964 0
2003-01-02 0.174378834830848 0
2003-01-03 0.171533236625102 0
2003-01-06 0.168287279170487 0
2003-01-07 0.167537425828587 0
2003-01-08 0.169352144942981 0
2003-01-09 0.168963459865536 0
2003-01-10 0.166665775538369 0
2003-01-13 0.168151135989889 0
2003-01-14 0.169009114922156 0
2003-01-15 0.168214511872081 0
2003-01-16 0.171090909526943 0
2003-01-17 0.172578940926021 0
2003-01-20 0.17348109811877 0
2003-01-21 0.173579835187259 0
2003-01-22 0.174132197664335 0
2003-01-23 0.174600789974745 0
2003-01-24 0.173206782867589 0
2003-01-27 0.177629396904423 0
2003-01-28 0.180429273134529 0
2003-01-29 0.181260491676063 0
2003-01-30 0.180582661212832 0
2003-01-31 0.180767175640749 0
2003-02-03 0.180797053672775 0
2003-02-04 0.180560382054093 0
2003-02-05 0.182699015309445 0
2003-02-06 0.183507419216745 0
2003-02-07 0.183071215745842 0
2003-02-10 0.181446788503659 0
2003-02-11 0.180448479181692 0
2003-02-12 0.177382759382281 0
2003-02-13 0.17866023567399 0
2003-02-14 0.177811607994878 0
2003-02-17 0.17811036988935 0
2003-02-18 0.178339402939167 0
2003-02-19 0.178141123535654 0
2003-02-20 0.178422988158853 0
2003-02-21 0.176118028556616 0
2003-02-24 0.176588547582594 0
2003-02-25 0.178100507571431 0
2003-02-26 0.176653482803174 0
2003-02-27 0.175243441288507 0
2003-02-28 0.174631382709758 0
2003-03-03 0.175003487072286 0
2003-03-04 0.172993665640168 0
2003-03-05 0.175165440271614 0
2003-03-06 0.175088212090693 0
2003-03-07 0.176023568788 0
2003-03-10 0.177161857794629 0
2003-03-11 0.177128304805589 0
2003-03-12 0.177549856958473 0
2003-03-13 0.180502312341541 0
2003-03-14 0.187085764766678 0
2003-03-17 0.1842846615232 0
2003-03-18 0.185863707863562 0
2003-03-19 0.198689557666738 0
2003-03-20 0.201729256145104 0
2003-03-21 0.20034841855036 0
2003-03-24 0.195895506155457 0
2003-03-25 0.201315316594065 0
2003-03-26 0.203700591285613 0
2003-03-27 0.189826984095298 0
2003-03-28 0.191184357061305 0
2003-03-31 0.190778944166049 0
2003-04-01 0.19272965330643 0
2003-04-02 0.199109419889348 0
2003-04-03 0.196290436203042 0
2003-04-04 0.19389550969735 0
2003-04-07 0.197440470935346 0
2003-04-08 0.193929907644035 0
2003-04-09 0.195366511700207 0
2003-04-10 0.196428673581004 0
2003-04-11 0.198760060127681 0
2003-04-14 0.203318929569823 0
2003-04-15 0.202772176687726 0
2003-04-16 0.200644666728172 0
2003-04-17 0.199522570638053 0
2003-04-18 0.200040272327732 0
2003-04-21 0.200152453528069 0
2003-04-22 0.200756794895634 0
2003-04-23 0.198767720538309 0
2003-04-24 0.192760843341517 0
2003-04-25 0.191924753417973 0
2003-04-28 0.19458628044189 0
2003-04-29 0.19814482109388 0
2003-04-30 0.198067125948843 0
2003-05-01 0.198559984723689 0
2003-05-02 0.198865918113388 0
2003-05-05 0.200628457507102 0
2003-05-06 0.201973664091327 0
2003-05-07 0.202745702849205 0
2003-05-08 0.20314499335752 0
2003-05-09 0.199715701606951 0
2003-05-12 0.197764086807528 0
2003-05-13 0.197137590015943 0
2003-05-14 0.198665570820537 0
2003-05-15 0.197909470285507 0
2003-05-16 0.196782270826755 0
2003-05-19 0.197249477450456 0
2003-05-20 0.196892382335371 0
2003-05-21 0.196717525464178 0
2003-05-22 0.196238474154224 0
2003-05-23 0.198569290427592 0
2003-05-26 0.196165691812396 0
2003-05-27 0.195964939485187 0
2003-05-28 0.197558214027766 0
2003-05-29 0.197302108346539 0
2003-05-30 0.198374532316105 0
2003-06-02 0.196705097139729 0
2003-06-03 0.195180596956248 0
2003-06-04 0.195312200324296 0
2003-06-05 0.194012572781547 0
2003-06-06 0.191800052910351 0
2003-06-09 0.191234454517545 0
2003-06-10 0.191463230418845 0
2003-06-11 0.192244059731505 0
2003-06-12 0.191184646588778 0
2003-06-13 0.194233653328193 0
2003-06-16 0.194851240830646 0
2003-06-17 0.192866533515142 0
2003-06-18 0.192600927901915 0
2003-06-19 0.193190944966696 0
2003-06-20 0.192323909132012 0
2003-06-23 0.196065958157175 0
2003-06-24 0.195130848299147 0
2003-06-25 0.195194025459846 0
2003-06-26 0.197377130406215 0
2003-06-27 0.203279742897178 0
2003-06-30 0.20395330812582 0
2003-07-01 0.204499669403431 0
2003-07-02 0.204289114935314 0
2003-07-03 0.204683780671544 0
2003-07-04 0.204853129959116 0
2003-07-07 0.20499201716363 0
2003-07-08 0.206705372475054 0
2003-07-09 0.206501555056352 0
2003-07-10 0.207673027745686 0
2003-07-11 0.208268356573224 0
2003-07-14 0.207007783266078 0
2003-07-15 0.207340386247662 0
2003-07-16 0.206517845601314 0
2003-07-17 0.205091965724365 0
2003-07-18 0.204663581301052 0
2003-07-21 0.205550821140888 0
2003-07-22 0.204823272504865 0
2003-07-23 0.200218467200346 0
2003-07-24 0.200365429344502 0
2003-07-25 0.199942718786627 0
2003-07-28 0.202011260588753 0
2003-07-29 0.203253263625043 0
2003-07-30 0.203928543006477 0
2003-07-31 0.203682952422301 0
2003-08-01 0.204320623811885 0
2003-08-04 0.208623607793941 0
2003-08-05 0.20847973031684 0
2003-08-06 0.210859902108794 0
2003-08-07 0.210302645961816 0
2003-08-08 0.210962291092898 0
2003-08-11 0.211790147661334 0
2003-08-12 0.2131128255775 0
2003-08-13 0.213422599363187 0
2003-08-14 0.216499438852856 0
2003-08-15 0.216709283531952 0
2003-08-18 0.216419335547293 0
2003-08-19 0.216252163937783 0
2003-08-20 0.216279999885067 0
2003-08-21 0.215544194741693 0
2003-08-22 0.213031053895202 0
2003-08-25 0.213221513565312 0
2003-08-26 0.213171056828031 0
2003-08-27 0.21477588125897 0
2003-08-28 0.216916183710266 0
2003-08-29 0.216321398759485 0
2003-09-01 0.216611949723225 0
2003-09-02 0.216739621413622 0
2003-09-03 0.225900515722015 0
2003-09-04 0.226407693513348 0
2003-09-05 0.227387543873973 0
2003-09-08 0.227525786633965 0
2003-09-09 0.227322357558258 0
2003-09-10 0.229458058308197 0
2003-09-11 0.228910570257577 0
2003-09-12 0.228759340030147 0
2003-09-15 0.230998880004577 0
2003-09-16 0.231613534409862 0
2003-09-17 0.233348122197307 0
2003-09-18 0.23161642502717 0
2003-09-19 0.232681103287533 0
2003-09-22 0.231771497679159 0
2003-09-23 0.231703973374011 0
2003-09-24 0.231849773629701 0
2003-09-25 0.233006147207599 0
2003-09-26 0.233096022422791 0
2003-09-29 0.23283914952268 0
2003-09-30 0.232421596854003 0
2003-10-01 0.232912456199695 0
2003-10-02 0.232018187772442 0
2003-10-03 0.231278294403298 0
2003-10-06 0.229858629099405 0
2003-10-07 0.229950052054877 0
2003-10-08 0.230108123827337 0
2003-10-09 0.232487011228417 0
2003-10-10 0.227645847272931 0
2003-10-13 0.226535653246068 0
2003-10-14 0.2262888750948 0
2003-10-15 0.227197094620266 0
2003-10-16 0.227266589835147 0
2003-10-17 0.227540816537241 0
2003-10-20 0.230301637482504 0
2003-10-21 0.231304484562409 0
2003-10-22 0.231210824306595 0
2003-10-23 0.230333663368382 0
2003-10-24 0.230674147279624 0
2003-10-27 0.231029419096589 0
2003-10-28 0.231381840953999 0
2003-10-29 0.232494601430999 0
2003-10-30 0.233096902052265 0
2003-10-31 0.233760243550291 0
2003-11-03 0.231472515963101 0
2003-11-04 0.232708636964144 0
2003-11-05 0.232834719569384 0
2003-11-06 0.240022131632896 0
2003-11-07 0.240023726407343 0
2003-11-10 0.241153142695345 0
2003-11-11 0.242342754745863 0
2003-11-12 0.242821758449024 0
2003-11-13 0.242228707188758 0
2003-11-14 0.242877452724254 0
2003-11-17 0.24474264675069 0
2003-11-18 0.245363386662036 0
2003-11-19 0.250475151859632 0
2003-11-20 0.250259037619181 0
2003-11-21 0.250391551132798 0
2003-11-24 0.250809725749025 0
2003-11-25 0.25968303967356 0
2003-11-26 0.259913357298635 0
2003-11-27 0.260246565327887 0
2003-11-28 0.260389706463188 0
2003-12-01 0.260903733217869 0
2003-12-02 0.260030165816495 0
2003-12-03 0.26182507539416 0
2003-12-04 0.261818908805264 0
2003-12-05 0.262785262253126 0
2003-12-08 0.26097531323833 0
2003-12-09 0.255055282654813 0
2003-12-10 0.255399906806048 0
2003-12-11 0.254829722598281 0
2003-12-12 0.254918753132515 0
2003-12-15 0.257452961339126 0
2003-12-16 0.258121929257729 0
2003-12-17 0.257970225224571 0
2003-12-18 0.257412525325551 0
2003-12-19 0.25648129052581 0
2003-12-22 0.259543976681488 0
2003-12-23 0.25690303458893 0
2003-12-24 0.256590457942721 0
2003-12-25 0.257092612311196 0
2003-12-26 0.257204702895355 0
2003-12-29 0.25732640616068 0
2003-12-30 0.258411488644719 0
2003-12-31 0.257710718557659 0
2004-01-01 0.257609247942697 0
2004-01-02 0.257769763206702 0
2004-01-05 0.258291611270694 0
2004-01-06 0.25693736641341 0
2004-01-07 0.257612785845834 0
2004-01-08 0.257776708963692 0
2004-01-09 0.255473680089617 0
2004-01-12 0.255623881218535 0
2004-01-13 0.255002545258843 0
2004-01-14 0.253595767065956 0
2004-01-15 0.254479220702719 0
2004-01-16 0.252374393858297 0
2004-01-19 0.24911657176294 0
2004-01-20 0.249407976617772 0
2004-01-21 0.246343446558677 0
2004-01-22 0.246180408557584 0
2004-01-23 0.246142394221034 0
2004-01-26 0.246072479523301 0
2004-01-27 0.246806066846066 0
2004-01-28 0.244961990103658 0
2004-01-29 0.244508016235776 0
2004-01-30 0.243476935756282 0
2004-02-02 0.244934409713468 0
2004-02-03 0.241315141776522 0
2004-02-04 0.241093339491032 0
2004-02-05 0.239101656278615 0
2004-02-06 0.238353388206985 0
2004-02-09 0.242070198838836 0
2004-02-10 0.242834257234608 0
2004-02-11 0.242419620099231 0
2004-02-12 0.242816335887476 0
2004-02-13 0.242551861202936 0
2004-02-16 0.241893682662771 0
2004-02-17 0.241973802684084 0
2004-02-18 0.240570636285137 0
2004-02-19 0.241118738846447 0
2004-02-20 0.241139799855961 0
2004-02-23 0.241203342510526 0
2004-02-24 0.241308757481781 0
2004-02-25 0.241705689687413 0
2004-02-26 0.239278060690366 0
2004-02-27 0.246284345086974 0
2004-03-01 0.246077390284901 0
2004-03-02 0.24867225204697 0
2004-03-03 0.248098448092477 0
2004-03-04 0.247968419904652 0
2004-03-05 0.247861552687586 0
2004-03-08 0.246762544569935 0
2004-03-09 0.243979065382074 0
2004-03-10 0.243823332591616 0
2004-03-11 0.243605204106847 0
2004-03-12 0.245701427318656 0
2004-03-15 0.24533582981668 0
2004-03-16 0.244833794982116 0
2004-03-17 0.245107127435084 0
2004-03-18 0.247665774755 0
2004-03-19 0.247481500237876 0
2004-03-22 0.248608133828802 0
2004-03-23 0.249555987290758 0
2004-03-24 0.248276281229726 0
2004-03-25 0.245893789350109 0
2004-03-26 0.244405856948358 0
2004-03-29 0.24442732356898 0
2004-03-30 0.245232530987852 0
2004-03-31 0.244419793860675 0
2004-04-01 0.244344022395943 0
2004-04-02 0.246513615541379 0
2004-04-05 0.246588761620235 0
2004-04-06 0.247070278605092 0
2004-04-07 0.246297796595568 0
2004-04-08 0.247170702001714 0
2004-04-09 0.247584992041785 0
2004-04-12 0.247697278746989 0
2004-04-13 0.246181724874644 0
2004-04-14 0.243154448011276 0
2004-04-15 0.242260211969719 0
2004-04-16 0.243353419993272 0
2004-04-19 0.243446925220115 0
2004-04-20 0.243156523843536 0
2004-04-21 0.243779769951567 0
2004-04-22 0.242350723645573 0
2004-04-23 0.238478845156191 0
2004-04-26 0.236220034282317 0
2004-04-27 0.23640879399598 0
2004-04-28 0.236286411263947 0
2004-04-29 0.23554182979092 0
2004-04-30 0.236238506430608 0
2004-05-03 0.236406336665976 0
2004-05-04 0.233658876203629 0
2004-05-05 0.235321364942467 0
2004-05-06 0.234276901947685 0
2004-05-07 0.233920186809213 0
2004-05-10 0.236387562094751 0
2004-05-11 0.236984371152773 0
2004-05-12 0.236108928571213 0
2004-05-13 0.237422945927153 0
2004-05-14 0.238092526064877 0
2004-05-17 0.240159667982267 0
2004-05-18 0.239707836803079 0
2004-05-19 0.243882278716515 0
2004-05-20 0.247172158397412 0
2004-05-21 0.249417283413405 0
2004-05-24 0.252347905498778 0
2004-05-25 0.250275795769615 0
2004-05-26 0.250199231052936 0
2004-05-27 0.253084474355931 0
2004-05-28 0.257606623652725 0
2004-05-31 0.256592448079525 0
2004-06-01 0.256587663714925 0
2004-06-02 0.251798714357155 0
2004-06-03 0.243221636239476 0
2004-06-04 0.244364561481093 0
2004-06-07 0.24763255753272 0
2004-06-08 0.2476552975936 0
2004-06-09 0.247074361784698 0
2004-06-10 0.246373086073737 0
2004-06-11 0.247346341322914 0
2004-06-14 0.247463663114727 0
2004-06-15 0.246930017861011 0
2004-06-16 0.248028779094151 0
2004-06-17 0.248331988379852 0
2004-06-18 0.252809165180166 0
2004-06-21 0.253068453510241 0
2004-06-22 0.252843757676253 0
2004-06-23 0.252881843529951 0
2004-06-24 0.255006982057984 0
2004-06-25 0.255039024617165 0
2004-06-28 0.255341928606406 0
2004-06-29 0.253092833449847 0
2004-06-30 0.255283808585341 0
2004-07-01 0.25584870500243 0
2004-07-02 0.259076756327879 0
2004-07-05 0.259346872478326 0
2004-07-06 0.25949165143612 0
2004-07-07 0.258385806237853 0
2004-07-08 0.257140824336947 0
2004-07-09 0.255255478201157 0
2004-07-12 0.255115498526064 0
2004-07-13 0.253764008360501 0
2004-07-14 0.254697462035168 0
2004-07-15 0.25457329022959 0
2004-07-16 0.255407722983397 0
2004-07-19 0.254773155197864 0
2004-07-20 0.255393481396865 0
2004-07-21 0.257738120735235 0
2004-07-22 0.257079705487868 0
2004-07-23 0.256382205643277 0
2004-07-26 0.256798345394068 0
2004-07-27 0.256641563003429 0
2004-07-28 0.256549648648685 0
2004-07-29 0.259056917668453 0
2004-07-30 0.259249067529706 0
2004-08-02 0.260539408145845 0
2004-08-03 0.26034831741817 0
2004-08-04 0.260837912084442 0
2004-08-05 0.265118328972212 0
2004-08-06 0.266222210545276 0
2004-08-09 0.266087526673309 0
2004-08-10 0.267543655669909 0
2004-08-11 0.267145268197368 0
2004-08-12 0.266929816451285 0
2004-08-13 0.26807914649209 0
2004-08-16 0.270745181123312 0
2004-08-17 0.271279012830187 0
2004-08-18 0.272027257984244 0
2004-08-19 0.270555094255166 0
2004-08-20 0.271548661788148 0
2004-08-23 0.272858205701481 0
2004-08-24 0.277722243256295 0
2004-08-25 0.279004132550784 0
2004-08-26 0.278184176767555 0
2004-08-27 0.278970059553499 0
2004-08-30 0.279061542805152 0
2004-08-31 0.278357405797621 0
2004-09-01 0.27872887604018 0
2004-09-02 0.280239965051401 0
2004-09-03 0.280545902350152 0
2004-09-06 0.28088860430498 0
2004-09-07 0.281094987897931 0
2004-09-08 0.279763092953908 0
2004-09-09 0.279087205610316 0
2004-09-10 0.276829329186003 0
2004-09-13 0.281036626040194 0
2004-09-14 0.280874880690216 0
2004-09-15 0.282104887891697 0
2004-09-16 0.283832609230735 0
2004-09-17 0.283886411695211 0
2004-09-20 0.284649771370245 0
2004-09-21 0.283709013584591 0
2004-09-22 0.284540044323854 0
2004-09-23 0.284423826196691 0
2004-09-24 0.284378125641896 0
2004-09-27 0.285147932868776 0
2004-09-28 0.286331963533534 0
2004-09-29 0.286520151873351 0
2004-09-30 0.287233714042866 0
2004-10-01 0.287323939100887 0
2004-10-04 0.285823662919308 0
2004-10-05 0.285537539617228 0
2004-10-06 0.287210313490337 0
2004-10-07 0.286493853337234 0
2004-10-08 0.287398088567372 0
2004-10-11 0.286577640530958 0
2004-10-12 0.286912203744176 0
2004-10-13 0.286821845954585 0
2004-10-14 0.287715379750966 0
2004-10-15 0.287464718210466 0
2004-10-18 0.287702978946874 0
2004-10-19 0.290037815061963 0
2004-10-20 0.289297136010561 0
2004-10-21 0.288928525202066 0
2004-10-22 0.28891646045222 0
2004-10-25 0.292031083152289 0
2004-10-26 0.292263662343427 0
2004-10-27 0.292171677131613 0
2004-10-28 0.299388090746139 0
2004-10-29 0.297101714588874 0
2004-11-01 0.296568999469893 0
2004-11-02 0.301177195213445 0
2004-11-03 0.302344846901136 0
2004-11-04 0.303530499196048 0
2004-11-05 0.307555173923654 0
2004-11-08 0.306685628408223 0
2004-11-09 0.306146114852791 0
2004-11-10 0.310149763993232 0
2004-11-11 0.311698031233408 0
2004-11-12 0.314565156599824 0
2004-11-15 0.315390607673509 0
2004-11-16 0.31434347330934 0
2004-11-17 0.315455440444396 0
2004-11-18 0.316129677847683 0
2004-11-19 0.315926141364771 0
2004-11-22 0.315260353779542 0
2004-11-23 0.316566999309932 0
2004-11-24 0.316787477704442 0
2004-11-25 0.317485001109228 0
2004-11-26 0.317622351433786 0
2004-11-29 0.31773661108882 0
2004-11-30 0.318042059611079 0
2004-12-01 0.319053232497223 0
2004-12-02 0.325574590794645 0
2004-12-03 0.322679830081759 0
2004-12-06 0.323474230810178 0
2004-12-07 0.323882710443221 0
2004-12-08 0.319626654836546 0
2004-12-09 0.320095593446968 0
2004-12-10 0.321130771751504 0
2004-12-13 0.320152244979226 0
2004-12-14 0.319360900932509 0
2004-12-15 0.318897109596175 0
2004-12-16 0.322269636168585 0
2004-12-17 0.322348289802727 0
2004-12-20 0.316248706668914 0
2004-12-21 0.315465908394509 0
2004-12-22 0.315754416227805 0
2004-12-23 0.318464635987904 0
2004-12-24 0.318680014335236 0
2004-12-27 0.318799161762992 0
2004-12-28 0.31920213107014 0
2004-12-29 0.318577241632902 0
2004-12-30 0.322528749496622 0
2004-12-31 0.323014064113895 0
2005-01-03 0.323139967607468 0
2005-01-04 0.319818371338393 0
2005-01-05 0.325913687419642 0
2005-01-06 0.32550073550757 0
2005-01-07 0.330421641239887 0
2005-01-10 0.330389015671839 0
2005-01-11 0.330504761629125 0
2005-01-12 0.330235200501811 0
2005-01-13 0.330162088728217 0
2005-01-14 0.332989668795155 0
2005-01-17 0.332468434716107 0
2005-01-18 0.332525737469354 0
2005-01-19 0.332584645738937 0
2005-01-20 0.33072903793785 0
2005-01-21 0.330100821171257 0
2005-01-24 0.332573461686208 0
2005-01-25 0.331826450011344 0
2005-01-26 0.331278467290613 0
2005-01-27 0.331459935858402 0
2005-01-28 0.33158610591015 0
2005-01-31 0.333977661724421 0
2005-02-01 0.336462432317329 0
2005-02-02 0.335812959989789 0
2005-02-03 0.335438509408219 0
2005-02-04 0.335878672899493 0
2005-02-07 0.33600333849181 0
2005-02-08 0.337582824724266 0
2005-02-09 0.33770382567933 0
2005-02-10 0.337833763399702 0
2005-02-11 0.338495228968182 0
2005-02-14 0.33840052075807 0
2005-02-15 0.338710045652292 0
2005-02-16 0.338924050865661 0
2005-02-17 0.34020991857903 0
2005-02-18 0.341919210877106 0
2005-02-21 0.341500003197607 0
2005-02-22 0.341597645444744 0
2005-02-23 0.346767792483649 0
2005-02-24 0.345654113767309 0
2005-02-25 0.345395657039944 0
2005-02-28 0.345453102992503 0
2005-03-01 0.34461167498846 0
2005-03-02 0.344679780310228 0
2005-03-03 0.343788200965301 0
2005-03-04 0.345073695532018 0
2005-03-07 0.345068248372103 0
2005-03-08 0.344930973549185 0
2005-03-09 0.344441428178383 0
2005-03-10 0.344778464442956 0
2005-03-11 0.34562906383207 0
2005-03-14 0.345454644918924 0
2005-03-15 0.346284805506579 0
2005-03-16 0.346350622205268 0
2005-03-17 0.347244978883359 0
2005-03-18 0.347385151451582 0
2005-03-21 0.347449208056938 0
2005-03-22 0.347433055285976 0
2005-03-23 0.34589393015264 0
2005-03-24 0.343664815482955 0
2005-03-25 0.343862492988674 0
2005-03-28 0.343975358865726 0
2005-03-29 0.354303056552909 0
2005-03-30 0.354353264438755 0
2005-03-31 0.354932772650356 0
2005-04-01 0.355993892722108 0
2005-04-04 0.355332026597374 0
2005-04-05 0.355333187630052 0
2005-04-06 0.35633976727029 0
2005-04-07 0.356457576770647 0
2005-04-08 0.358569590585011 0
2005-04-11 0.358422421812281 0
2005-04-12 0.358607800375096 0
2005-04-13 0.363100501356433 0
2005-04-14 0.362080178049079 0
2005-04-15 0.364019483751906 0
2005-04-18 0.362915710715456 0
2005-04-19 0.362953128737158 0
2005-04-20 0.361082193150181 0
2005-04-21 0.361091370808825 0
2005-04-22 0.361265310728845 0
2005-04-25 0.359737244192736 0
2005-04-26 0.361570296734774 0
2005-04-27 0.362362365392853 0
2005-04-28 0.365976377335352 0
2005-04-29 0.366241776262722 0
2005-05-02 0.365535193689037 0
2005-05-03 0.366678317929233 0
2005-05-04 0.368089923398364 0
2005-05-05 0.367154601658787 0
2005-05-06 0.367929919277094 0
2005-05-09 0.367879308903545 0
2005-05-10 0.368930017730213 0
2005-05-11 0.368667099998966 0
2005-05-12 0.369580267516534 0
2005-05-13 0.366818895415592 0
2005-05-16 0.366893323283058 0
2005-05-17 0.366944425164767 0
2005-05-18 0.367478495521288 0
2005-05-19 0.370185149416291 0
2005-05-20 0.370324974785554 0
2005-05-23 0.370603716771586 0
2005-05-24 0.370040531949247 0
2005-05-25 0.371156068288518 0
2005-05-26 0.371044552415024 0
2005-05-27 0.370121727041576 0
2005-05-30 0.368928080487805 0
2005-05-31 0.369093749744462 0
2005-06-01 0.369144922001877 0
2005-06-02 0.371957384828645 0
2005-06-03 0.372165615091494 0
2005-06-06 0.370965247368826 0
2005-06-07 0.370629517591857 0
2005-06-08 0.371390546203427 0
2005-06-09 0.371111733044377 0
2005-06-10 0.369946431810363 0
2005-06-13 0.370366673754935 0
2005-06-14 0.372397689818402 0
2005-06-15 0.372611697404473 0
2005-06-16 0.373418910425046 0
2005-06-17 0.372370070708716 0
2005-06-20 0.371287577012595 0
2005-06-21 0.370933749911981 0
2005-06-22 0.37173662584568 0
2005-06-23 0.372339931693565 0
2005-06-24 0.371820114489509 0
2005-06-27 0.372289618273444 0
2005-06-28 0.371107556085266 0
2005-06-29 0.370348399379064 0
2005-06-30 0.369074294538615 0
2005-07-01 0.369042833888558 0
2005-07-04 0.370742813674152 0
2005-07-05 0.370856608537483 0
2005-07-06 0.370704783841113 0
2005-07-07 0.373199985990089 0
2005-07-08 0.372863542610156 0
2005-07-11 0.375058665076498 0
2005-07-12 0.374899707305655 0
2005-07-13 0.372747448367157 0
2005-07-14 0.37414118493076 0
2005-07-15 0.37501241888147 0
2005-07-18 0.374650008707154 0
2005-07-19 0.374897129371762 0
2005-07-20 0.374738500602059 0
2005-07-21 0.37517144093775 0
2005-07-22 0.374206403705311 0
2005-07-25 0.374253775749853 0
2005-07-26 0.374619621064843 0
2005-07-27 0.374207167566441 0
2005-07-28 0.374350924851971 0
2005-07-29 0.373713491588238 0
2005-08-01 0.372892047915343 0
2005-08-02 0.371734041794847 0
2005-08-03 0.371981601138359 0
2005-08-04 0.371766139503209 0
2005-08-05 0.372723450733791 0
2005-08-08 0.372128047563737 0
2005-08-09 0.373650215140704 0
2005-08-10 0.375485620757561 0
2005-08-11 0.373695858501018 0
2005-08-12 0.373708540064487 0
2005-08-15 0.373588948652976 0
2005-08-16 0.373437455963036 0
2005-08-17 0.373564776286262 0
2005-08-18 0.367472792153078 0
2005-08-19 0.368054231309976 0
2005-08-22 0.364545499380487 0
2005-08-23 0.364266782790728 0
2005-08-24 0.364988160461782 0
2005-08-25 0.364798004902222 0
2005-08-26 0.364746844747458 0
2005-08-29 0.362753771727109 0
2005-08-30 0.361467382342935 0
2005-08-31 0.362650286047579 0
2005-09-01 0.365199456925643 0
2005-09-02 0.364646194158756 0
2005-09-05 0.365090225406123 0
2005-09-06 0.36518295679221 0
2005-09-07 0.366109247397817 0
2005-09-08 0.364769615610271 0
2005-09-09 0.36499133129075 0
2005-09-12 0.36542108053806 0
2005-09-13 0.364084603691404 0
2005-09-14 0.364214514553952 0
2005-09-15 0.365941160253801 0
2005-09-16 0.365557930572784 0
2005-09-19 0.365268195687272 0
2005-09-20 0.356444468010323 0
2005-09-21 0.355975506282388 0
2005-09-22 0.356644542249225 0
2005-09-23 0.356841666160314 0
2005-09-26 0.360251090890337 0
2005-09-27 0.361842141303023 0
2005-09-28 0.362416537862604 0
2005-09-29 0.359931932439956 0
2005-09-30 0.360118434589016 0
2005-10-03 0.359807745949308 0
2005-10-04 0.359640656116912 0
2005-10-05 0.356576543492704 0
2005-10-06 0.354324394360125 0
2005-10-07 0.354536278655348 0
2005-10-10 0.354335821999109 0
2005-10-11 0.354182889582725 0
2005-10-12 0.361525873887499 0
2005-10-13 0.361363091309667 0
2005-10-14 0.359649351808894 0
2005-10-17 0.360047613671172 0
2005-10-18 0.35888449017911 0
2005-10-19 0.356208008854106 0
2005-10-20 0.356659329028794 0
2005-10-21 0.358024184306384 0
2005-10-24 0.358062047856104 0
2005-10-25 0.35832471239555 0
2005-10-26 0.357275604343283 0
2005-10-27 0.354899484999859 0
2005-10-28 0.355395495950417 0
2005-10-31 0.354860965374793 0
2005-11-01 0.358316406292882 0
2005-11-02 0.358479164675933 0
2005-11-03 0.358611220213797 0
2005-11-04 0.359670809321902 0
2005-11-07 0.357453340172898 0
2005-11-08 0.358101669219165 0
2005-11-09 0.357686941048879 0
2005-11-10 0.357935969975519 0
2005-11-11 0.360746789875346 0
2005-11-14 0.360167099833976 0
2005-11-15 0.360334905668775 0
2005-11-16 0.360679979809366 0
2005-11-17 0.359491313675809 0
2005-11-18 0.36207313439703 0
2005-11-21 0.362188653094348 0
2005-11-22 0.362240625409363 0
2005-11-23 0.36130593573203 0
2005-11-24 0.361481303416977 0
2005-11-25 0.361591525084125 0
2005-11-28 0.36171559343943 0
2005-11-29 0.360673805612313 0
2005-11-30 0.359569951336758 0
2005-12-01 0.358243516528338 0
2005-12-02 0.356682603676117 0
2005-12-05 0.357456826557467 0
2005-12-06 0.358684397986006 0
2005-12-07 0.358592704077804 0
2005-12-08 0.356764158360843 0
2005-12-09 0.356195922177186 0
2005-12-12 0.357639226936735 0
2005-12-13 0.359369949623431 0
2005-12-14 0.359485118611117 0
2005-12-15 0.360216004398509 0
2005-12-16 0.35970925497955 0
2005-12-19 0.363259514618888 0
2005-12-20 0.363011039295563 0
2005-12-21 0.362726594074295 0
2005-12-22 0.36342559340619 0
2005-12-23 0.363589684366833 0
2005-12-26 0.363733972399719 0
2005-12-27 0.363847867441158 0
2005-12-28 0.363888994814337 0
2005-12-29 0.365689517185802 0
2005-12-30 0.366654921638648 0
2006-01-02 0.366991814771105 0
2006-01-03 0.3671296994256 0
2006-01-04 0.362910759501559 0
2006-01-05 0.362912579042 0
2006-01-06 0.363687484393728 0
2006-01-09 0.361267508544389 0
2006-01-10 0.361714837718974 0
2006-01-11 0.36202556213819 0
2006-01-12 0.361750498709337 0
2006-01-13 0.361882491866407 0
2006-01-16 0.361944090326527 0
2006-01-17 0.362036525372213 0
2006-01-18 0.365227651155083 0
2006-01-19 0.366318124286963 0
2006-01-20 0.366758652003171 0
2006-01-23 0.36908560157237 0
2006-01-24 0.369195344142012 0
2006-01-25 0.368884958005437 0
2006-01-26 0.368729672849981 0
2006-01-27 0.368503433236091 0
2006-01-30 0.369023051565445 0
2006-01-31 0.36925623074118 0
2006-02-01 0.369203954055856 0
2006-02-02 0.368278328570739 0
2006-02-03 0.364595568849688 0
2006-02-06 0.363714372965417 0
2006-02-07 0.363582325330774 0
2006-02-08 0.360433066548677 0
2006-02-09 0.360780219157983 0
2006-02-10 0.360872484865604 0
2006-02-13 0.360015191157242 0
2006-02-14 0.361001503785861 0
2006-02-15 0.361289262844821 0
2006-02-16 0.362322063540922 0
2006-02-17 0.361999609163538 0
2006-02-20 0.360476015579121 0
2006-02-21 0.360641766345648 0
2006-02-22 0.360541295892813 0
2006-02-23 0.364743919276674 0
2006-02-24 0.365706736096982 0
2006-02-27 0.361696280798687 0
2006-02-28 0.361464129433777 0
2006-03-01 0.362069992909068 0
2006-03-02 0.361624649248536 0
2006-03-03 0.363247850466237 0
2006-03-06 0.363325997169874 0
2006-03-07 0.361159237423384 0
2006-03-08 0.360149218036849 0
2006-03-09 0.360637985107403 0
2006-03-10 0.361192480485636 0
2006-03-13 0.362011477622977 0
2006-03-14 0.363135720328422 0
2006-03-15 0.360998790345369 0
2006-03-16 0.361331462109726 0
2006-03-17 0.360219217992604 0
2006-03-20 0.361363763288061 0
2006-03-21 0.360717924191772 0
2006-03-22 0.361026079638344 0
2006-03-23 0.361454541195553 0
2006-03-24 0.363509145578865 0
2006-03-27 0.36157211167182 0
2006-03-28 0.361839017623881 0
2006-03-29 0.364532127377249 0
2006-03-30 0.364121804688098 0
2006-03-31 0.364893304663762 0
2006-04-03 0.36583659428332 0
2006-04-04 0.366181777327505 0
2006-04-05 0.366221711958202 0
2006-04-06 0.364243566459912 0
2006-04-07 0.36415427219833 0
2006-04-10 0.364444452005218 0
2006-04-11 0.36549779136807 0
2006-04-12 0.366738269377411 0
2006-04-13 0.367317665468446 0
2006-04-14 0.367622361588747 0
2006-04-17 0.367736496801765 0
2006-04-18 0.366595118533398 0
2006-04-19 0.365388671107684 0
2006-04-20 0.364764140446319 0
2006-04-21 0.364764024028347 0
2006-04-24 0.367703442267779 0
2006-04-25 0.3636940202716 0
2006-04-26 0.366390655343734 0
2006-04-27 0.363191440771232 0
2006-04-28 0.362262909878591 0
2006-05-01 0.362595387874843 0
2006-05-02 0.359600609010301 0
2006-05-03 0.358763438775664 0
2006-05-04 0.358018306679725 0
2006-05-05 0.357692791253415 0
2006-05-08 0.357647728307804 0
2006-05-09 0.356913581795246 0
2006-05-10 0.357796306974665 0
2006-05-11 0.356951282258405 0
2006-05-12 0.358433244183043 0
2006-05-15 0.356519408814784 0
2006-05-16 0.35418857755079 0
2006-05-17 0.353971037259332 0
2006-05-18 0.352124733706897 0
2006-05-19 0.351669929852118 0
2006-05-22 0.34902023054858 0
2006-05-23 0.348550646151868 0
2006-05-24 0.349684495399263 0
2006-05-25 0.348082314403567 0
2006-05-26 0.345741626933071 0
2006-05-29 0.345629946870113 0
2006-05-30 0.345663069775153 0
2006-05-31 0.345888832820736 0
2006-06-01 0.345233946161381 0
2006-06-02 0.347518379701941 0
2006-06-05 0.344851290258477 0
2006-06-06 0.344738981398516 0
2006-06-07 0.344768327370899 0
2006-06-08 0.341976926256499 0
2006-06-09 0.342686454140836 0
2006-06-12 0.343110260039249 0
2006-06-13 0.340352626953217 0
2006-06-14 0.340680235657532 0
2006-06-15 0.339792013223077 0
2006-06-16 0.338816782813626 0
2006-06-19 0.33857037488532 0
2006-06-20 0.337935744545391 0
2006-06-21 0.337952914979593 0
2006-06-22 0.336977655210052 0
2006-06-23 0.337266988042854 0
2006-06-26 0.337352869096571 0
2006-06-27 0.338103366980661 0
2006-06-28 0.338457863307277 0
2006-06-29 0.338458318062661 0
2006-06-30 0.336021282576332 0
2006-07-03 0.336039843515335 0
2006-07-04 0.336235255293914 0
2006-07-05 0.33629373247931 0
2006-07-06 0.334468694802544 0
2006-07-07 0.334693044848623 0
2006-07-10 0.336348960442439 0
2006-07-11 0.336003772197717 0
2006-07-12 0.335908316068694 0
2006-07-13 0.337450253234318 0
2006-07-14 0.340050716844554 0
2006-07-17 0.340331086137534 0
2006-07-18 0.340039147575916 0
2006-07-19 0.341225980896137 0
2006-07-20 0.343644787032106 0
2006-07-21 0.344033525925272 0
2006-07-24 0.34426296559165 0
2006-07-25 0.343667489788558 0
2006-07-26 0.344204120235696 0
2006-07-27 0.343737644980635 0
2006-07-28 0.343613133914514 0
2006-07-31 0.344011754843436 0
2006-08-01 0.345101611359297 0
2006-08-02 0.344811492851513 0
2006-08-03 0.344684673665266 0
2006-08-04 0.343985594421629 0
2006-08-07 0.344557673291313 0
2006-08-08 0.342699117701961 0
2006-08-09 0.344318718851846 0
2006-08-10 0.344145594979048 0
2006-08-11 0.344893271229159 0
2006-08-14 0.344936828598941 0
2006-08-15 0.344679831770158 0
2006-08-16 0.345337540784974 0
2006-08-17 0.344072915932517 0
2006-08-18 0.3432651556224 0
2006-08-21 0.3449821365201 0
2006-08-22 0.343143470374535 0
2006-08-23 0.34324835561314 0
2006-08-24 0.341677103568208 0
2006-08-25 0.341317473536645 0
2006-08-28 0.341457645173695 0
2006-08-29 0.343823610705591 0
2006-08-30 0.345330958306936 0
2006-08-31 0.345117905561804 0
2006-09-01 0.345198891184632 0
2006-09-04 0.346410532175945 0
2006-09-05 0.346455479816936 0
2006-09-06 0.345783099186622 0
2006-09-07 0.344651657540605 0
2006-09-08 0.344934996081328 0
2006-09-11 0.343170380920088 0
2006-09-12 0.344224798467504 0
2006-09-13 0.346707194788637 0
2006-09-14 0.346929450949117 0
2006-09-15 0.347612614396883 0
2006-09-18 0.347763588963631 0
2006-09-19 0.348207662150231 0
2006-09-20 0.351517497888808 0
2006-09-21 0.353972594558969 0
2006-09-22 0.354834811263619 0
2006-09-25 0.353393253458889 0
2006-09-26 0.355462888424766 0
2006-09-27 0.355583714725468 0
2006-09-28 0.355236097399686 0
2006-09-29 0.355464249363777 0
2006-10-02 0.355675332333468 0
2006-10-03 0.357292018148165 0
2006-10-04 0.358337907310164 0
2006-10-05 0.356579475973759 0
2006-10-06 0.356793634368604 0
2006-10-09 0.356199470075008 0
2006-10-10 0.355812183028292 0
2006-10-11 0.35680821176135 0
2006-10-12 0.35710065759709 0
2006-10-13 0.356372392256783 0
2006-10-16 0.356357726526541 0
2006-10-17 0.356338910701116 0
2006-10-18 0.35692483781165 0
2006-10-19 0.355834866804698 0
2006-10-20 0.354722240573398 0
2006-10-23 0.354118306761626 0
2006-10-24 0.354754193574952 0
2006-10-25 0.354780472508609 0
2006-10-26 0.352199284027783 0
2006-10-27 0.353287919654234 0
2006-10-30 0.353516530615069 0
2006-10-31 0.354584311638584 0
2006-11-01 0.354327722906003 0
2006-11-02 0.354789073835865 0
2006-11-03 0.355450990304792 0
2006-11-06 0.353473288624426 0
2006-11-07 0.353487308749413 0
2006-11-08 0.351888912083123 0
2006-11-09 0.350632878267371 0
2006-11-10 0.351796272220206 0
2006-11-13 0.351198362076794 0
2006-11-14 0.351512042808307 0
2006-11-15 0.352260041598087 0
2006-11-16 0.352061512584199 0
2006-11-17 0.353288493157119 0
2006-11-20 0.352657909901621 0
2006-11-21 0.352401990309752 0
2006-11-22 0.349374705163822 0
2006-11-23 0.349762040923191 0
2006-11-24 0.349873904556188 0
2006-11-27 0.350552252374803 0
2006-11-28 0.356898360760509 0
2006-11-29 0.355909418770475 0
2006-11-30 0.353787195080259 0
2006-12-01 0.354746831405417 0
2006-12-04 0.354762368504638 0
2006-12-05 0.356905033206388 0
2006-12-06 0.357158071760222 0
2006-12-07 0.35684520802383 0
2006-12-08 0.357443125796214 0
2006-12-11 0.358254444902766 0
2006-12-12 0.358014479460098 0
2006-12-13 0.357779242473834 0
2006-12-14 0.357319303456457 0
2006-12-15 0.355747427506598 0
2006-12-18 0.355081400737766 0
2006-12-19 0.3528468756251 0
2006-12-20 0.35145025594151 0
2006-12-21 0.35158791866272 0
2006-12-22 0.352734180011289 0
2006-12-25 0.352790735868542 0
2006-12-26 0.352905972146804 0
2006-12-27 0.354777004827566 0
2006-12-28 0.356910155912711 0
2006-12-29 0.35698347416299 0
2007-01-01 0.357198503689507 0
2007-01-02 0.357361785816583 0
2007-01-03 0.357776630484031 0
2007-01-04 0.351847327002249 0
2007-01-05 0.355748864795123 0
2007-01-08 0.356860675537942 0
2007-01-09 0.356760308342539 0
2007-01-10 0.355950630175386 0
2007-01-11 0.353314852505414 0
2007-01-12 0.357418655403517 0
2007-01-15 0.354964231942628 0
2007-01-16 0.354914436170527 0
2007-01-17 0.355976817057053 0
2007-01-18 0.35401933511676 0
2007-01-19 0.35568464119348 0
2007-01-22 0.351904275213515 0
2007-01-23 0.351772362429382 0
2007-01-24 0.350204552420243 0
2007-01-25 0.351297385728337 0
2007-01-26 0.349590248420285 0
2007-01-29 0.351178836195828 0
2007-01-30 0.353974270450441 0
2007-01-31 0.361385251670091 0
2007-02-01 0.358717395891534 0
2007-02-02 0.360252527516442 0
2007-02-05 0.362429578354988 0
2007-02-06 0.363029164559215 0
2007-02-07 0.363099563524823 0
2007-02-08 0.364015099458551 0
2007-02-09 0.365836906594389 0
2007-02-12 0.366065783378807 0
2007-02-13 0.361027647020508 0
2007-02-14 0.360127257726527 0
2007-02-15 0.362574352085603 0
2007-02-16 0.362828566883857 0
2007-02-19 0.363256803360315 0
2007-02-20 0.363371317802447 0
2007-02-21 0.364451850270649 0
2007-02-22 0.363057071986537 0
2007-02-23 0.364134613019032 0
2007-02-26 0.364294736166583 0
2007-02-27 0.367038203058886 0
2007-02-28 0.367638207750033 0
2007-03-01 0.368833137510256 0
2007-03-02 0.368661696349152 0
2007-03-05 0.367635910775859 0
2007-03-06 0.370331086521553 0
2007-03-07 0.371078114731007 0
2007-03-08 0.368763713305731 0
2007-03-09 0.368620140535542 0
2007-03-12 0.372067890559153 0
2007-03-13 0.370395337285084 0
2007-03-14 0.368241558236499 0
2007-03-15 0.367958066398546 0
2007-03-16 0.367776487223236 0
2007-03-19 0.368980449110377 0
2007-03-20 0.369766762880837 0
2007-03-21 0.370365029757862 0
2007-03-22 0.369690218371509 0
2007-03-23 0.369386657556874 0
2007-03-26 0.368782918881815 0
2007-03-27 0.369439682171742 0
2007-03-28 0.37136949816872 0
2007-03-29 0.369241364283912 0
2007-03-30 0.370166339068454 0
2007-04-02 0.370313659454418 0
2007-04-03 0.370338021089361 0
2007-04-04 0.373027360411421 0
2007-04-05 0.373081637528965 0
2007-04-06 0.373167311843586 0
2007-04-09 0.373281642312763 0
2007-04-10 0.376784398467458 0
2007-04-11 0.376553643017203 0
2007-04-12 0.376664924262103 0
2007-04-13 0.377895600682309 0
2007-04-16 0.3785553310722 0
2007-04-17 0.378785145649724 0
2007-04-18 0.378729011296001 0
2007-04-19 0.378811813372254 0
2007-04-20 0.380991802937338 0
2007-04-23 0.381551405451615 0
2007-04-24 0.381278887783331 0
2007-04-25 0.380676486968482 0
2007-04-26 0.379403694538874 0
2007-04-27 0.379078157661705 0
2007-04-30 0.381416362065862 0
2007-05-01 0.381415245267777 0
2007-05-02 0.382565461136755 0
2007-05-03 0.384078440702904 0
2007-05-04 0.38521828502515 0
2007-05-07 0.386306683399438 0
2007-05-08 0.38568721281727 0
2007-05-09 0.384797759861906 0
2007-05-10 0.38396607305867 0
2007-05-11 0.38473551126149 0
2007-05-14 0.383453407360371 0
2007-05-15 0.383495306018335 0
2007-05-16 0.383148329342188 0
2007-05-17 0.383699375296587 0
2007-05-18 0.386117940927486 0
2007-05-21 0.386202558125023 0
2007-05-22 0.387555795477142 0
2007-05-23 0.386852940722633 0
2007-05-24 0.387010746523949 0
2007-05-25 0.384258039362326 0
2007-05-28 0.384251379430876 0
2007-05-29 0.384349320948272 0
2007-05-30 0.382367684695602 0
2007-05-31 0.381781491022613 0
2007-06-01 0.382111073945027 0
2007-06-04 0.381019106992236 0
2007-06-05 0.380078323918477 0
2007-06-06 0.379924227191696 0
2007-06-07 0.380168700058477 0
2007-06-08 0.382038860369276 0
2007-06-11 0.383990166212224 0
2007-06-12 0.383755806178533 0
2007-06-13 0.383399037476099 0
2007-06-14 0.381980530754805 0
2007-06-15 0.380421854541658 0
2007-06-18 0.379851720673759 0
2007-06-19 0.380109817301266 0
2007-06-20 0.38017043651685 0
2007-06-21 0.381525422023407 0
2007-06-22 0.381801225045374 0
2007-06-25 0.382559131855489 0
2007-06-26 0.382691314954525 0
2007-06-27 0.381780696339547 0
2007-06-28 0.380025639279521 0
2007-06-29 0.38080432707643 0
2007-07-02 0.381098938391339 0
2007-07-03 0.380040261466884 0
2007-07-04 0.380099918666185 0
2007-07-05 0.380241288522385 0
2007-07-06 0.3797698863389 0
2007-07-09 0.378510370682174 0
2007-07-10 0.379188970713774 0
2007-07-11 0.380274704880194 0
2007-07-12 0.380519891090589 0
2007-07-13 0.380894818422014 0
2007-07-16 0.382395292371291 0
2007-07-17 0.382309898843918 0
2007-07-18 0.382211450253626 0
2007-07-19 0.381160655093783 0
2007-07-20 0.380102013728658 0
2007-07-23 0.380568581148396 0
2007-07-24 0.381478767816575 0
2007-07-25 0.38033357291221 0
2007-07-26 0.383115769568391 0
2007-07-27 0.381742448032791 0
2007-07-30 0.379567740521633 0
2007-07-31 0.380288420994756 0
2007-08-01 0.382636572521166 0
2007-08-02 0.382460501926639 0
2007-08-03 0.382336408530991 0
2007-08-06 0.379405986190243 0
2007-08-07 0.378494093847978 0
2007-08-08 0.378189550242211 0
2007-08-09 0.377926316398941 0
2007-08-10 0.37678948541903 0
2007-08-13 0.376790161046683 0
2007-08-14 0.376875252773453 0
2007-08-15 0.378531091078982 0
2007-08-16 0.381332717753953 0
2007-08-17 0.378291716160785 0
2007-08-20 0.37630970333007 0
2007-08-21 0.378332705779384 0
2007-08-22 0.381979621644957 0
2007-08-23 0.383172898830323 0
2007-08-24 0.383443598185344 0
2007-08-27 0.380877885443978 0
2007-08-28 0.381720357277275 0
2007-08-29 0.381647943897995 0
2007-08-30 0.37816076555321 0
2007-08-31 0.379045244826759 0
2007-09-03 0.379454788704593 0
2007-09-04 0.379577561503447 0
2007-09-05 0.378490824706692 0
2007-09-06 0.378788491558464 0
2007-09-07 0.379300735826469 0
2007-09-10 0.379348023098448 0
2007-09-11 0.379880150382799 0
2007-09-12 0.378979632161122 0
2007-09-13 0.377206728503443 0
2007-09-14 0.377233649448508 0
2007-09-17 0.375673221199306 0
2007-09-18 0.376185667975856 0
2007-09-19 0.374617822278437 0
2007-09-20 0.374782321182713 0
2007-09-21 0.373424752175887 0
2007-09-24 0.374528541235448 0
2007-09-25 0.373504728221226 0
2007-09-26 0.373424098210021 0
2007-09-27 0.375157345959814 0
2007-09-28 0.373944332902882 0
2007-10-01 0.373864931396064 0
2007-10-02 0.376475264213081 0
2007-10-03 0.375026847822697 0
2007-10-04 0.375587013651796 0
2007-10-05 0.372561460193748 0
2007-10-08 0.372271565978634 0
2007-10-09 0.375984100443262 0
2007-10-10 0.374545222537686 0
2007-10-11 0.373091475008232 0
2007-10-12 0.375232089025109 0
2007-10-15 0.374034577832931 0
2007-10-16 0.377848790604385 0
2007-10-17 0.376016136050268 0
2007-10-18 0.376617526456995 0
2007-10-19 0.377044691327492 0
2007-10-22 0.375550738012957 0
2007-10-23 0.376476634375004 0
2007-10-24 0.375843654026201 0
2007-10-25 0.373127113932754 0
2007-10-26 0.36780923424808 0
2007-10-29 0.368980486771716 0
2007-10-30 0.368583451469139 0
2007-10-31 0.365266793534929 0
2007-11-01 0.363033666853841 0
2007-11-02 0.361954553429456 0
2007-11-05 0.36655321931462 0
2007-11-06 0.367991297491248 0
2007-11-07 0.365695050769923 0
2007-11-08 0.365237610672842 0
2007-11-09 0.365414545644064 0
2007-11-12 0.366837741959081 0
2007-11-13 0.367667918206594 0
2007-11-14 0.37310779151583 0
2007-11-15 0.376497341519768 0
2007-11-16 0.375835748871021 0
2007-11-19 0.37734268778978 0
2007-11-20 0.376353041281011 0
2007-11-21 0.381577065494372 0
2007-11-22 0.381738520312051 0
2007-11-23 0.381408012278274 0
2007-11-26 0.382545395583098 0
2007-11-27 0.38088046964797 0
2007-11-28 0.382990128318515 0
2007-11-29 0.389203141436699 0
2007-11-30 0.389628335154283 0
2007-12-03 0.39006065901108 0
2007-12-04 0.389546700160347 0
2007-12-05 0.391314271860128 0
2007-12-06 0.392564245967059 0
2007-12-07 0.397255257609827 0
2007-12-10 0.395339871168485 0
2007-12-11 0.396083665820119 0
2007-12-12 0.399735433286794 0
2007-12-13 0.407472557181092 0
2007-12-14 0.406221978487792 0
2007-12-17 0.404686602193239 0
2007-12-18 0.404888945558393 0
2007-12-19 0.406055683730823 0
2007-12-20 0.40635172159337 0
2007-12-21 0.406871047364839 0
2007-12-24 0.403984629506865 0
2007-12-25 0.40417212460167 0
2007-12-26 0.40428773434938 0
2007-12-27 0.406488091700214 0
2007-12-28 0.407802914329019 0
2007-12-31 0.408410482923649 0
2008-01-01 0.408485537704591 0
2008-01-02 0.408572582388632 0
2008-01-03 0.414504764401324 0
2008-01-04 0.414794981107284 0
2008-01-07 0.412776317016234 0
2008-01-08 0.411709293482405 0
2008-01-09 0.409905722344157 0
2008-01-10 0.408537610466863 0
2008-01-11 0.406757103096335 0
2008-01-14 0.405533518175494 0
2008-01-15 0.408286435955189 0
2008-01-16 0.404984753981439 0
2008-01-17 0.405599932457141 0
2008-01-18 0.40643604109494 0
2008-01-21 0.407180256683289 0
2008-01-22 0.408617859948948 0
2008-01-23 0.408198533401781 0
2008-01-24 0.402298738389324 0
2008-01-25 0.398057319364969 0
2008-01-28 0.397221667328161 0
2008-01-29 0.396242733564973 0
2008-01-30 0.397216171881267 0
2008-01-31 0.398335114993418 0
2008-02-01 0.399386244604791 0
2008-02-04 0.404521329184826 0
2008-02-05 0.405267048821382 0
2008-02-06 0.402499031900658 0
2008-02-07 0.402559022112527 0
2008-02-08 0.402801042192149 0
2008-02-11 0.4092767224246 0
2008-02-12 0.406683726373881 0
2008-02-13 0.407938123449613 0
2008-02-14 0.407623034414972 0
2008-02-15 0.406416519564544 0
2008-02-18 0.406592925142344 0
2008-02-19 0.40644450075529 0
2008-02-20 0.412939039187851 0
2008-02-21 0.412836005892694 0
2008-02-22 0.410052786465275 0
2008-02-25 0.41037339683425 0
2008-02-26 0.409989465520865 0
2008-02-27 0.408484508820987 0
2008-02-28 0.409884521264138 0
2008-02-29 0.413160382040585 0
2008-03-03 0.412234699441256 0
2008-03-04 0.413834795371939 0
2008-03-05 0.413585162619516 0
2008-03-06 0.409121639065735 0
2008-03-07 0.410529048170604 0
2008-03-10 0.410516073118017 0
2008-03-11 0.407745518774316 0
2008-03-12 0.407126293978292 0
2008-03-13 0.408363871095131 0
2008-03-14 0.408927079016645 0
2008-03-17 0.408810662153116 0
2008-03-18 0.412302201154478 0
2008-03-19 0.407633368164584 0
2008-03-20 0.397871686011208 0
2008-03-21 0.397975012795819 0
2008-03-24 0.398091190736173 0
2008-03-25 0.399516108498564 0
2008-03-26 0.400584833019584 0
2008-03-27 0.399359577377777 0
2008-03-28 0.397182097847387 0
2008-03-31 0.393919321229591 0
2008-04-01 0.398037685183732 0
2008-04-02 0.399399154029464 0
2008-04-03 0.395061489610028 0
2008-04-04 0.395046616928296 0
2008-04-07 0.392810701481374 0
2008-04-08 0.395638315663027 0
2008-04-09 0.395520913235047 0
2008-04-10 0.393644472972425 0
2008-04-11 0.395037472205967 0
2008-04-14 0.394727667266579 0
2008-04-15 0.39409644118945 0
2008-04-16 0.394617372772945 0
2008-04-17 0.393609426822207 0
2008-04-18 0.393600423348735 0
2008-04-21 0.39153670795915 0
2008-04-22 0.391238704796119 0
2008-04-23 0.389826641531951 0
2008-04-24 0.390147249027516 0
2008-04-25 0.388459036456064 0
2008-04-28 0.387128929657306 0
2008-04-29 0.388088034859116 0
2008-04-30 0.38588887917242 0
2008-05-01 0.385820698034951 0
2008-05-02 0.387301955482447 0
2008-05-05 0.388783820183827 0
2008-05-06 0.387635563168719 0
2008-05-07 0.390013521023732 0
2008-05-08 0.391402127283807 0
2008-05-09 0.391819604416057 0
2008-05-12 0.392163657440203 0
2008-05-13 0.3944538791773 0
2008-05-14 0.394833010254317 0
2008-05-15 0.394698169066595 0
2008-05-16 0.394811677011252 0
2008-05-19 0.393879249173467 0
2008-05-20 0.394605734614745 0
2008-05-21 0.392972588868656 0
2008-05-22 0.397049505979007 0
2008-05-23 0.394890249166755 0
2008-05-26 0.39699335907541 0
2008-05-27 0.396890754492005 0
2008-05-28 0.39631728394133 0
2008-05-29 0.395346734264155 0
2008-05-30 0.397952332047686 0
2008-06-02 0.397628460039493 0
2008-06-03 0.397881955903999 0
2008-06-04 0.39557103947835 0
2008-06-05 0.396630997798454 0
2008-06-06 0.393600063873351 0
2008-06-09 0.394630072112549 0
2008-06-10 0.390054053611742 0
2008-06-11 0.389592553642731 0
2008-06-12 0.394224726395125 0
2008-06-13 0.395059637425693 0
2008-06-16 0.396861582091775 0
2008-06-17 0.397142674076983 0
2008-06-18 0.397751057439152 0
2008-06-19 0.400427595974756 0
2008-06-20 0.399339078311865 0
2008-06-23 0.400045739485894 0
2008-06-24 0.401152571920124 0
2008-06-25 0.400845125074766 0
2008-06-26 0.399004901965297 0
2008-06-27 0.40426762894284 0
2008-06-30 0.404127731658653 0
2008-07-01 0.40426148202725 0
2008-07-02 0.405411110871807 0
2008-07-03 0.408600117944959 0
2008-07-04 0.407579578081963 0
2008-07-07 0.407938814361255 0
2008-07-08 0.403181194281765 0
2008-07-09 0.408200685809164 0
2008-07-10 0.408448358189688 0
2008-07-11 0.403365415907594 0
2008-07-14 0.405532146791988 0
2008-07-15 0.406002559305227 0
2008-07-16 0.40713869859227 0
2008-07-17 0.411664182717555 0
2008-07-18 0.415357682376923 0
2008-07-21 0.416233242711254 0
2008-07-22 0.416571986687148 0
2008-07-23 0.421513556597101 0
2008-07-24 0.420258671643766 0
2008-07-25 0.421312812455622 0
2008-07-28 0.42088206184869 0
2008-07-29 0.423433811871072 0
2008-07-30 0.425909117376201 0
2008-07-31 0.424864663728906 0
2008-08-01 0.426432271875787 0
2008-08-04 0.427294019462675 0
2008-08-05 0.423365590838891 0
2008-08-06 0.423259817451643 0
2008-08-07 0.423498833306375 0
2008-08-08 0.424600557720344 0
2008-08-11 0.423748996616749 0
2008-08-12 0.422977904589414 0
2008-08-13 0.421719440521172 0
2008-08-14 0.420438213530798 0
2008-08-15 0.419578851330559 0
2008-08-18 0.418367939596977 0
2008-08-19 0.418278781246773 0
2008-08-20 0.416460324520054 0
2008-08-21 0.417484360731781 0
2008-08-22 0.418213936125818 0
2008-08-25 0.426867092339766 0
2008-08-26 0.426865679672628 0
2008-08-27 0.425229680622951 0
2008-08-28 0.427264661400386 0
2008-08-29 0.429571703726907 0
2008-09-01 0.429318331281469 0
2008-09-02 0.429281199818581 0
2008-09-03 0.421339294315548 0
2008-09-04 0.421535970989316 0
2008-09-05 0.419953258065404 0
2008-09-08 0.421704349741621 0
2008-09-09 0.420698686477841 0
2008-09-10 0.416752962433925 0
2008-09-11 0.416548701457527 0
2008-09-12 0.416285932171 0
2008-09-15 0.416434446933207 0
2008-09-16 0.407577844632697 0
2008-09-17 0.402330065756433 0
2008-09-18 0.403583175538386 0
2008-09-19 0.403576375697413 0
2008-09-22 0.396289053757934 0
2008-09-23 0.421406965101093 0
2008-09-24 0.427027657494681 0
2008-09-25 0.426823063786597 0
2008-09-26 0.432114752865402 0
2008-09-29 0.425699951338972 0
2008-09-30 0.432217014153655 0
2008-10-01 0.432878045251167 0
2008-10-02 0.435651463336354 0
2008-10-03 0.428351155656896 0
2008-10-06 0.429198252245509 0
2008-10-07 0.428611257488945 0
2008-10-08 0.432225379262555 0
2008-10-09 0.432479805549064 0
2008-10-10 0.427428065891529 0
2008-10-13 0.442288364066145 0.0249649230117373
2008-10-14 0.437721496887856 0.0234736123535065
2008-10-15 0.432219804209811 0.0176755043476218
2008-10-16 0.424791290578849 0.0200005547387009
2008-10-17 0.416243211475935 0.0266773321440266
2008-10-20 0.410957200937883 0.0258000596936006
2008-10-21 0.414407654135998 0.0225947875157475
2008-10-22 0.408925039591852 0.0300712766982151
2008-10-23 0.400499943048546 0.040906484409473
2008-10-24 0.402009991594427 0.035011243872312
2008-10-27 0.395108607669703 0.0408912413133691
2008-10-28 0.395266903069731 0.0480090686613109
2008-10-29 0.396532790136042 0.0394675912341185
2008-10-30 0.386220568397441 0.0557514819492629
2008-10-31 0.379555615548028 0.0765851815142109
2008-11-03 0.3741337945772 0.0878938641702113
2008-11-04 0.377534356348231 0.080436957058466
2008-11-05 0.363401585121964 0.107417593545066
2008-11-06 0.351318317530385 0.132012177602319
2008-11-07 0.360880402323801 0.118718716242774
2008-11-10 0.361040093695647 0.115482041763851
2008-11-11 0.363107892149037 0.113107436572646
2008-11-12 0.360297066671959 0.115367887667636
2008-11-13 0.351369254561552 0.131329910499805
2008-11-14 0.344690198374019 0.146008194155223
2008-11-17 0.344138661779992 0.146555257955091
2008-11-18 0.338626617792946 0.156320302090324
2008-11-19 0.338228062326625 0.154596662786927
2008-11-20 0.336258199241413 0.156999130964567
2008-11-21 0.349450212845162 0.134215446604074
2008-11-24 0.349920314770412 0.13434756638907
2008-11-25 0.3368606217094 0.160083010536842
2008-11-26 0.348239042911543 0.135076024326337
2008-11-27 0.338820861198138 0.14986068696551
2008-11-28 0.339305152338981 0.147320397133916
2008-12-01 0.337502227157937 0.148557058014423
2008-12-02 0.319927006858886 0.183426078386345
2008-12-03 0.324169951558729 0.178268110343577
2008-12-04 0.323627129072855 0.178756326473411
2008-12-05 0.33343111566296 0.159908943600716
2008-12-08 0.34411203382583 0.139297543371513
2008-12-09 0.351871703615021 0.129190506052376
2008-12-10 0.357535777053099 0.120979301844018
2008-12-11 0.356658668221471 0.120540767190388
2008-12-12 0.372395050788894 0.0893164461805197
2008-12-15 0.375541698414817 0.0864473008339615
2008-12-16 0.378685673045729 0.0795687343783803
2008-12-17 0.381510312393835 0.0744248470740827
2008-12-18 0.385737487886216 0.0671624338402147
2008-12-19 0.372408449374912 0.0897760427611528
2008-12-22 0.353657597754818 0.123849899839547
2008-12-23 0.348631707025681 0.130286220978136
2008-12-24 0.347727283253854 0.130073364820331
2008-12-25 0.349137279177952 0.128426016214565
2008-12-26 0.349250268042198 0.127464903230691
2008-12-29 0.336212270478011 0.150000008328731
2008-12-30 0.341337026889538 0.141684120321227
2008-12-31 0.343850345965404 0.13707087813966
2009-01-01 0.346102208446074 0.135623022107473
2009-01-02 0.346270061607729 0.134677597481639
2009-01-05 0.342219994447592 0.137202293425121
2009-01-06 0.345573990148543 0.132739110726113
2009-01-07 0.345568022506741 0.131730743602662
2009-01-08 0.327218822611061 0.165209849317735
2009-01-09 0.326502603836647 0.164584763713882
2009-01-12 0.323016049431606 0.170647639925747
2009-01-13 0.313064441473775 0.186366204977053
2009-01-14 0.312997885333905 0.186177775593502
2009-01-15 0.311646681159544 0.188311262003706
2009-01-16 0.312162371875849 0.185858762921245
2009-01-19 0.312375128806303 0.1847448302149
2009-01-20 0.312294746106246 0.184545579322561
2009-01-21 0.325792863641392 0.155142728227633
2009-01-22 0.319960520463499 0.165777455286422
2009-01-23 0.319520373561154 0.165771945270178
2009-01-26 0.320732443777698 0.164818723593489
2009-01-27 0.321367902456122 0.164028420986381
2009-01-28 0.319611658688281 0.162909854690334
2009-01-29 0.318426191184163 0.163774140366478
2009-01-30 0.320570965496015 0.156598267174485
2009-02-02 0.320961978308479 0.155699325682407
2009-02-03 0.320746014619109 0.154481341007172
2009-02-04 0.322485656171741 0.152264463088808
2009-02-05 0.324463079776928 0.147010506803429
2009-02-06 0.321531179922749 0.149128328930494
2009-02-09 0.324580976376563 0.142055170775261
2009-02-10 0.32632965308786 0.137987893495715
2009-02-11 0.318386967346024 0.153378868332389
2009-02-12 0.312879026782888 0.161029767307201
2009-02-13 0.320565611541559 0.152346117126683
2009-02-16 0.330049418449723 0.138784777967834
2009-02-17 0.330288232987499 0.13729000479953
2009-02-18 0.333860386054447 0.131480653742934
2009-02-19 0.334090407187416 0.130110598738091
2009-02-20 0.353821069986612 0.106209493482112
2009-02-23 0.354357451035576 0.105659852841931
2009-02-24 0.346944820266152 0.115297060980849
2009-02-25 0.342634423055334 0.117515107462015
2009-02-26 0.349662976535852 0.113454930094626
2009-02-27 0.35295592748987 0.113713742770354
2009-03-02 0.356525964858651 0.109238833204969
2009-03-03 0.344116614669702 0.117803131809421
2009-03-04 0.338312303005844 0.117781391136984
2009-03-05 0.347708876025308 0.108857587376721
2009-03-06 0.342299439742902 0.114395210693344
2009-03-09 0.349336394169659 0.104260721022686
2009-03-10 0.343107868583291 0.1052020133345
2009-03-11 0.348289447566036 0.102946489778857
2009-03-12 0.354562586229611 0.101987304417831
2009-03-13 0.339690524668439 0.108939393429141
2009-03-16 0.343123881609269 0.104486310868403
2009-03-17 0.345127818273668 0.103128184470834
2009-03-18 0.340386649878365 0.10620693151572
2009-03-19 0.341007366799534 0.105216611348175
2009-03-20 0.350892964549419 0.0928134360630157
2009-03-23 0.350256303420003 0.0934729376828892
2009-03-24 0.347180817138988 0.0940575365778161
2009-03-25 0.347334351342715 0.0949555923665207
2009-03-26 0.350222299973409 0.0930137044686521
2009-03-27 0.34963944134844 0.09264938290383
2009-03-30 0.345515016794206 0.0975931481415798
2009-03-31 0.350872287767328 0.0974007314813717
2009-04-01 0.352521742612692 0.0975637715816764
2009-04-02 0.356334082848023 0.095541520569013
2009-04-03 0.352201235318335 0.0937232592368163
2009-04-06 0.352668327722326 0.0932244056394936
2009-04-07 0.35011294169348 0.092654052283801
2009-04-08 0.344331275200524 0.0994120936730067
2009-04-09 0.343026865382668 0.100828019792801
2009-04-10 0.343985697756206 0.104057837295812
2009-04-13 0.344098419930989 0.103558219464563
2009-04-14 0.350278264142014 0.101026032256877
2009-04-15 0.352364718287868 0.100620925266312
2009-04-16 0.351987169640415 0.100088065021522
2009-04-17 0.351862812347523 0.100953845769973
2009-04-20 0.351265465203331 0.10060088263559
2009-04-21 0.336864029031562 0.117268404054581
2009-04-22 0.340223879077215 0.112417865709311
2009-04-23 0.337431504242237 0.113217677909688
2009-04-24 0.336669312185902 0.112930410256813
2009-04-27 0.343334661036114 0.104627308945799
2009-04-28 0.340386249926936 0.10579222183636
2009-04-29 0.34096344256464 0.105456372204648
2009-04-30 0.338144260701851 0.105871458176927
2009-05-01 0.338234884855442 0.104385258383426
2009-05-04 0.332955508621516 0.107007725822507
2009-05-05 0.330698893933438 0.106226123094327
2009-05-06 0.332742072243105 0.104476912813439
2009-05-07 0.326615646084608 0.107905880401475
2009-05-08 0.326419093995903 0.107198506348309
2009-05-11 0.330851742961447 0.101807417705967
2009-05-12 0.331476610613295 0.101241831674045
2009-05-13 0.332897688552048 0.100687334886733
2009-05-14 0.330996173757354 0.102416138882422
2009-05-15 0.329361086266738 0.102861836276508
2009-05-18 0.334394362856251 0.0996485624109859
2009-05-19 0.32837501099815 0.103497400798964
2009-05-20 0.328788829262508 0.102926562713342
2009-05-21 0.333081928638503 0.0982521728125013
2009-05-22 0.331946285559085 0.09799404224616
2009-05-25 0.33152920909649 0.0975383968863092
2009-05-26 0.331564653594462 0.0970951669022581
2009-05-27 0.328281563422298 0.0996738196061499
2009-05-28 0.328433349620781 0.0990118071107006
2009-05-29 0.325178242226973 0.100714730062014
2009-06-01 0.322901205882406 0.102022088140747
2009-06-02 0.32719081043399 0.0976796468822501
2009-06-03 0.326971028841335 0.0971357167451816
2009-06-04 0.324502141677474 0.096160300816561
2009-06-05 0.320860052431685 0.0967680453724376
2009-06-08 0.31992157205711 0.0979753031790282
2009-06-09 0.319805348605658 0.0970063907311095
2009-06-10 0.31539706704583 0.102503446336815
2009-06-11 0.315298466620822 0.101880235628074
2009-06-12 0.314230859956216 0.101340210923345
2009-06-15 0.313069984356326 0.102609636789239
2009-06-16 0.310637871212498 0.103981398624793
2009-06-17 0.310843571144926 0.103210583387839
2009-06-18 0.3121351302962 0.100892027901496
2009-06-19 0.311668777291083 0.100522763572675
2009-06-22 0.314282859881918 0.0987041087762199
2009-06-23 0.308587023100977 0.106793318823843
2009-06-24 0.304685639341874 0.111307607816723
2009-06-25 0.306776026595148 0.107270879209908
2009-06-26 0.304204701058981 0.109114447771122
2009-06-29 0.303591362459117 0.108791399383802
2009-06-30 0.306859739438082 0.105377863204431
2009-07-01 0.306628283084442 0.103434602407183
2009-07-02 0.305908734977671 0.10348674276052
2009-07-03 0.306802483562642 0.102269262980944
2009-07-06 0.306856811976193 0.101627279281265
2009-07-07 0.303840726344716 0.10298293384082
2009-07-08 0.302258537647524 0.103791848952933
2009-07-09 0.304513596176564 0.102698504247734
2009-07-10 0.304812754995852 0.101990007441462
2009-07-13 0.30391880724632 0.10240078308064
2009-07-14 0.304083242930758 0.102941010734495
2009-07-15 0.305256203890179 0.0993534176295084
2009-07-16 0.303265857307274 0.0993841411853068
2009-07-17 0.302167239991329 0.100057819015887
2009-07-20 0.299310553027882 0.102239571843214
2009-07-21 0.299426447774985 0.10122551513201
2009-07-22 0.301161412940876 0.0986365917853469
2009-07-23 0.301559313187968 0.0982834495801403
2009-07-24 0.299881854128556 0.0986067355315002
2009-07-27 0.298602406649623 0.0990646949284598
2009-07-28 0.296187902868216 0.101223275055366
2009-07-29 0.293347284648049 0.106246172216171
2009-07-30 0.296379686131989 0.104883788176025
2009-07-31 0.289576421063169 0.112643924125642
2009-08-03 0.28607454025785 0.116334272636052
2009-08-04 0.286883175610769 0.115681897752106
2009-08-05 0.286632247635605 0.115288731217229
2009-08-06 0.285388414996997 0.117256081080053
2009-08-07 0.284971100310642 0.118489249638988
2009-08-10 0.286607066892143 0.11674996726104
2009-08-11 0.287622307505642 0.114355780345008
2009-08-12 0.285062354509961 0.118333822039863
2009-08-13 0.283342444065659 0.121704919722916
2009-08-14 0.283351263643221 0.120821722199535
2009-08-17 0.276618407075145 0.132001949386794
2009-08-18 0.277228479056819 0.131356150085209
2009-08-19 0.282232986781257 0.123115224928565
2009-08-20 0.275709815512698 0.132888612661888
2009-08-21 0.275356867953454 0.133019110034561
2009-08-24 0.274113312135938 0.134655156956239
2009-08-25 0.274598877602474 0.133631314153402
2009-08-26 0.275227684009841 0.133085812410702
2009-08-27 0.274959753271712 0.13272664813368
2009-08-28 0.276553202523832 0.129909927006125
2009-08-31 0.277211067669729 0.127773799136067
2009-09-01 0.280116623595982 0.124598357231145
2009-09-02 0.276273188037916 0.130173096697593
2009-09-03 0.27625620127744 0.130098386867695
2009-09-04 0.276998902007612 0.127539797869355
2009-09-07 0.277633919380521 0.124605567953057
2009-09-08 0.278144129408904 0.122369800628211
2009-09-09 0.283166492267387 0.1153105582434
2009-09-10 0.282885230839327 0.115214848469479
2009-09-11 0.282521543839076 0.114650381674676
2009-09-14 0.278392748354191 0.119307173456227
2009-09-15 0.27821944389603 0.118558265891404
2009-09-16 0.274107218066047 0.124970050720506
2009-09-17 0.271522121538305 0.127218498293266
2009-09-18 0.271344095090513 0.127098473481291
2009-09-21 0.270878930412352 0.126676414104574
2009-09-22 0.274066547526122 0.12239560413006
2009-09-23 0.275890956304875 0.120140240071691
2009-09-24 0.27015325866059 0.128417785476345
2009-09-25 0.269210792335046 0.127393222023055
2009-09-28 0.269684915246544 0.12580864646241
2009-09-29 0.26778705524904 0.129337066816247
2009-09-30 0.267601317270423 0.128935950085279
2009-10-01 0.268557784678771 0.129091992203538
2009-10-02 0.269081599255689 0.127496169583786
2009-10-05 0.269441646351364 0.126665892078725
2009-10-06 0.268759561110684 0.127039898658581
2009-10-07 0.268417307958935 0.125985272217112
2009-10-08 0.270858766630187 0.121381220621584
2009-10-09 0.270681889283596 0.1208204151257
2009-10-12 0.270847652892392 0.12001588246196
2009-10-13 0.269136075849989 0.120683598133164
2009-10-14 0.26780811497863 0.121724385628063
2009-10-15 0.26708238269147 0.121374407835141
2009-10-16 0.26886264231789 0.119827123582613
2009-10-19 0.267515208540464 0.120754458325383
2009-10-20 0.26673412193258 0.120592681088795
2009-10-21 0.266337509072707 0.120126319179565
2009-10-22 0.268380205877736 0.118035333619629
2009-10-23 0.268785423982396 0.117216454492045
2009-10-26 0.268727942741834 0.115751509038061
2009-10-27 0.266170677032435 0.118692845194449
2009-10-28 0.268052024528097 0.114856730625125
2009-10-29 0.264739716294125 0.117861362374359
2009-10-30 0.259937071231223 0.125418397012518
2009-11-02 0.25643143732927 0.128733035766664
2009-11-03 0.258462633848294 0.124754322128257
2009-11-04 0.255817896851191 0.128580569084305
2009-11-05 0.25646097514176 0.127546580794541
2009-11-06 0.257558422149043 0.125692395831628
2009-11-09 0.261985305331437 0.117378185136435
2009-11-10 0.261035271665595 0.117085264829288
2009-11-11 0.261951051545178 0.115124239915778
2009-11-12 0.261964148299227 0.114962137858537
2009-11-13 0.263876960605773 0.112846321096163
2009-11-16 0.265782199536801 0.109466523784256
2009-11-17 0.266916373136148 0.109300263905353
2009-11-18 0.267149036829506 0.108643671638064
2009-11-19 0.267868342751941 0.10742471147922
2009-11-20 0.26560310274144 0.108358873766258
2009-11-23 0.266650598072162 0.107155606248074
2009-11-24 0.265845749023826 0.108119196350641
2009-11-25 0.267585216381833 0.107023330027789
2009-11-26 0.271811499245737 0.101555766235909
2009-11-27 0.272305854090539 0.0995226735893852
2009-11-30 0.273868901895821 0.0994617671343444
2009-12-01 0.272612000864032 0.0993334090346414
2009-12-02 0.271542098343347 0.0990689382513893
2009-12-03 0.274448544791366 0.096967150661637
2009-12-04 0.274333605707099 0.0963497155807412
2009-12-07 0.273239359934159 0.0960144097740132
2009-12-08 0.27112037838708 0.0965074532965948
2009-12-09 0.269223401109805 0.0971297281600428
2009-12-10 0.268408951527097 0.0962631147264914
2009-12-11 0.268704097309258 0.0957752775512596
2009-12-14 0.269904106183704 0.0951070989516788
2009-12-15 0.269164921439346 0.0953193268955275
2009-12-16 0.271039928215783 0.0944574304231292
2009-12-17 0.274527199036809 0.0931599212465758
2009-12-18 0.274715399433258 0.0928645947960403
2009-12-21 0.276006071245002 0.0925992626645312
2009-12-22 0.276624521484182 0.0925150132646938
2009-12-23 0.275727936246674 0.0923945024354584
2009-12-24 0.272714101746997 0.0920059999519926
2009-12-25 0.272964164985505 0.0917354882229393
2009-12-28 0.273070662663734 0.0914210137345918
2009-12-29 0.272767895295473 0.0902782286131942
2009-12-30 0.272917914350895 0.0899415782733204
2009-12-31 0.272260079942808 0.090119602844968
2010-01-01 0.272340783645569 0.0897024134019681
2010-01-04 0.272444774793397 0.0894208079100607
2010-01-05 0.268777069511888 0.0920470484836547
2010-01-06 0.268964877616639 0.091752338887484
2010-01-07 0.270445177668016 0.092082159122787
2010-01-08 0.270684211620107 0.0919881177395475
2010-01-11 0.270723977191862 0.091657759331367
2010-01-12 0.270617564934717 0.0912381728693306
2010-01-13 0.26755521868182 0.0928511751554701
2010-01-14 0.267366249146959 0.0925555836672808
2010-01-15 0.267275879193008 0.0921706547947176
2010-01-18 0.265608780125582 0.0914518768913205
2010-01-19 0.265622897488941 0.091117523451058
2010-01-20 0.267318754762366 0.090162005023579
2010-01-21 0.265009017914374 0.0905056724881304
2010-01-22 0.263682856767901 0.0893945375933831
2010-01-25 0.262143070177597 0.0884293430535479
2010-01-26 0.26364157635886 0.0872672081249332
2010-01-27 0.263779027817513 0.0873178172694885
2010-01-28 0.265654260262121 0.0865928223426767
2010-01-29 0.265398438318084 0.0863578581104987
2010-02-01 0.266123309063366 0.0865946089199542
2010-02-02 0.265746080560344 0.0850324619211709
2010-02-03 0.260574553855646 0.0884017928151985
2010-02-04 0.259680895587385 0.0891120035868842
2010-02-05 0.252382307546816 0.094911973900203
2010-02-08 0.250917315864238 0.093924249323249
2010-02-09 0.249823582611116 0.0940404244485179
2010-02-10 0.248083851680987 0.0936099865603792
2010-02-11 0.246937545065699 0.0941386740144344
2010-02-12 0.247258594396151 0.0936690285455396
2010-02-15 0.2471519490993 0.0927516863126971
2010-02-16 0.247265837362388 0.0923076534604336
2010-02-17 0.242872505678297 0.0944680892650423
2010-02-18 0.243104649288357 0.0939477232301427
2010-02-19 0.246574679148132 0.090084309744682
2010-02-22 0.244686936937343 0.0922976562026888
2010-02-23 0.244889452681824 0.0914123958067182
2010-02-24 0.243101399407236 0.0912405598681118
2010-02-25 0.24406218061204 0.0911691995493133
2010-02-26 0.246402645276483 0.0902184541841989
2010-03-01 0.243616607473879 0.0923514415535829
2010-03-02 0.242187098453703 0.0921456397951094
2010-03-03 0.242666017685195 0.091720263950069
2010-03-04 0.244817029059526 0.0901695227628324
2010-03-05 0.245592903905108 0.0897334401509241
2010-03-08 0.243715192142277 0.0909192269053637
2010-03-09 0.243820735074318 0.0905736432684712
2010-03-10 0.243973218558347 0.0902431365134225
2010-03-11 0.243972923794446 0.089668022745866
2010-03-12 0.244089026162281 0.0892795103018439
2010-03-15 0.24336635087158 0.0886980439725965
2010-03-16 0.242642359223933 0.0883050049364256
2010-03-17 0.239567408667524 0.0901511511312556
2010-03-18 0.240269774981012 0.0898103306001111
2010-03-19 0.240654258648803 0.0899202502636056
2010-03-22 0.237863423215362 0.0915288031081718
2010-03-23 0.237619847970088 0.0903569069564262
2010-03-24 0.237659510179767 0.0898245474789739
2010-03-25 0.235817003403163 0.0900209065132841
2010-03-26 0.235832618887591 0.089777771262429
2010-03-29 0.236788369963062 0.0891043620233135
2010-03-30 0.234883651035387 0.0882789921374649
2010-03-31 0.23511532359503 0.0878277994787126
2010-04-01 0.233217420963239 0.0887167606323895
2010-04-02 0.2334860330139 0.088423563308381
2010-04-05 0.233600085131596 0.0879206816741385
2010-04-06 0.234026408567064 0.0881819320931632
2010-04-07 0.233826246471051 0.0880188676152168
2010-04-08 0.233165655778857 0.0875165916662723
2010-04-09 0.233960563307312 0.0866313484570358
2010-04-12 0.233560001065666 0.0860663058269201
2010-04-13 0.233478088905681 0.0855711567973866
2010-04-14 0.233643892888659 0.0851566762534304
2010-04-15 0.233167705246958 0.084000197690689
2010-04-16 0.232677092762383 0.0838494216807388
2010-04-19 0.229192290116743 0.0862519743303637
2010-04-20 0.230683124160336 0.0853931786516062
2010-04-21 0.232014972266061 0.0847421411558126
2010-04-22 0.23204151832213 0.0842462055881925
2010-04-23 0.232432388734082 0.0836412902802949
2010-04-26 0.230286839376314 0.0850229435613375
2010-04-27 0.229714753191534 0.0855318665414117
2010-04-28 0.227453666935133 0.0862456168272535
2010-04-29 0.22861314120569 0.0852502608346693
2010-04-30 0.225711177672128 0.0873467817703687
2010-05-03 0.226835766711864 0.0862698023341347
2010-05-04 0.227085988538476 0.0857075277168724
2010-05-05 0.2212796590473 0.091726155392747
2010-05-06 0.218424563680251 0.0930381527874893
2010-05-07 0.214821605155312 0.0961003175448437
2010-05-10 0.218745383276632 0.0903403151811788
2010-05-11 0.221393058382036 0.0872939233094701
2010-05-12 0.221720225647204 0.0866296497126921
2010-05-13 0.222905275991793 0.0852174297064416
2010-05-14 0.220634760657408 0.0875245595444213
2010-05-17 0.215637072896123 0.0930288205996418
2010-05-18 0.217677432172069 0.0912943478129891
2010-05-19 0.216075536417183 0.0935166873838453
2010-05-20 0.216532449770503 0.0931261858952962
2010-05-21 0.216293125335998 0.0913241057596636
2010-05-24 0.21670381344262 0.0904675352291489
2010-05-25 0.217072855738853 0.0896316649096389
2010-05-26 0.221570158897369 0.0875950936617753
2010-05-27 0.210421271447392 0.0991337765607722
2010-05-28 0.205158169503454 0.106989403593526
2010-05-31 0.205123265461645 0.106406638209505
2010-06-01 0.205202773460305 0.105411641725089
2010-06-02 0.20485888611763 0.104929591429434
2010-06-03 0.204678087995699 0.104645505625011
2010-06-04 0.205172542348226 0.103073257030495
2010-06-07 0.198940820447847 0.113439399496864
2010-06-08 0.198774017101473 0.113380631711568
2010-06-09 0.198620957451622 0.112701927363302
2010-06-10 0.198291835686173 0.1121834704863
2010-06-11 0.196802514772258 0.113919185400743
2010-06-14 0.199192829138123 0.108596568278234
2010-06-15 0.199135581008301 0.107820078543158
2010-06-16 0.199614681852711 0.106612486432312
2010-06-17 0.199189306300304 0.106332071209803
2010-06-18 0.200301953974476 0.103932074609212
2010-06-21 0.199936492588099 0.103500287324568
2010-06-22 0.20031894891513 0.102947203879978
2010-06-23 0.200671982012286 0.101708659085408
2010-06-24 0.199441018602885 0.102676993209197
2010-06-25 0.199615216567714 0.101601156113705
2010-06-28 0.198851367967858 0.10252856221896
2010-06-29 0.198525601286085 0.102419904738432
2010-06-30 0.196689365860255 0.103487794493841
2010-07-01 0.19674857049914 0.102588630968596
2010-07-02 0.192927523886966 0.107950475566464
2010-07-05 0.192490526751637 0.107531237978709
2010-07-06 0.192590082416078 0.106816133133052
2010-07-07 0.19228919899818 0.107117186592963
2010-07-08 0.189605395634084 0.110508795808826
2010-07-09 0.187497066182965 0.113171738347385
2010-07-12 0.187265389514357 0.112368483398322
2010-07-13 0.186792975688209 0.112483712829004
2010-07-14 0.184790338915899 0.114945432611217
2010-07-15 0.184505141922313 0.114962078183241
2010-07-16 0.184576281930992 0.113940015718298
2010-07-19 0.183807464999753 0.114358272882719
2010-07-20 0.183205444878839 0.114805095021991
2010-07-21 0.1823850540078 0.115121340502389
2010-07-22 0.183529592553186 0.112182977819996
2010-07-23 0.18003104948031 0.117273763085346
2010-07-26 0.180296200987021 0.11599686168136
2010-07-27 0.180213095751758 0.115346279561168
2010-07-28 0.181716171125281 0.112054500609287
2010-07-29 0.181874530564852 0.111000513687294
2010-07-30 0.182782646232346 0.108669541541387
2010-08-02 0.181947836745598 0.109744937498614
2010-08-03 0.181053534825134 0.11022859057131
2010-08-04 0.180355067534416 0.110563976470611
2010-08-05 0.180481707187484 0.109560014403632
2010-08-06 0.181033286552113 0.107931569260443
2010-08-09 0.182363622332165 0.104934829659813
2010-08-10 0.183583246195566 0.102140455395738
2010-08-11 0.182494491069221 0.102538840288745
2010-08-12 0.180106052973442 0.105502395379687
2010-08-13 0.179244293807299 0.105828667963024
2010-08-16 0.179482242621246 0.104699789230991
2010-08-17 0.179672327857975 0.103593844434831
2010-08-18 0.180339055438816 0.101707579556072
2010-08-19 0.180606841385308 0.100585040451895
2010-08-20 0.179868635427256 0.100992953212893
2010-08-23 0.17913592151645 0.101231773500764
2010-08-24 0.178187589599108 0.10179150964007
2010-08-25 0.177831627898952 0.101477427305052
2010-08-26 0.178275438187724 0.0999882192666723
2010-08-27 0.178772108472922 0.0983698649376109
2010-08-30 0.177065119096353 0.100379971385693
2010-08-31 0.176360183167517 0.101079366304094
2010-09-01 0.178356410602701 0.0975154921300143
2010-09-02 0.175461307437246 0.101717197285048
2010-09-03 0.174826807131858 0.101653659039869
2010-09-06 0.175948414592486 0.0985150608322526
2010-09-07 0.176185529382614 0.0970743222195918
2010-09-08 0.175305654382916 0.097913456973528
2010-09-09 0.174933963312795 0.0978840995183587
2010-09-10 0.175396970861003 0.0962929494019237
2010-09-13 0.171688415519873 0.102391518178536
2010-09-14 0.171574640730895 0.101560784421647
2010-09-15 0.171827804075342 0.100388820614634
2010-09-16 0.171569772606388 0.10005500657225
2010-09-17 0.173739456603823 0.0956915530622209
2010-09-20 0.174009697394251 0.0945693597659183
2010-09-21 0.17381135946996 0.0940046119117299
2010-09-22 0.174716014003203 0.0917236499872606
2010-09-23 0.174829180981115 0.0907536292011122
2010-09-24 0.174705212343675 0.0901706712132282
2010-09-27 0.173266285912305 0.0917888825254004
2010-09-28 0.175897589525074 0.0867908292017747
2010-09-29 0.176387650378815 0.0857140986423267
2010-09-30 0.176997981100692 0.083884832910221
2010-10-01 0.177496228593127 0.0822901757806006
2010-10-04 0.175474447451671 0.0849834328328486
2010-10-05 0.175671638872636 0.0837982568741953
2010-10-06 0.174100353259848 0.0857654310815657
2010-10-07 0.174201569693781 0.0847863478558012
2010-10-08 0.175195649843752 0.0825220866761668
2010-10-11 0.173651395459491 0.0843139864482822
2010-10-12 0.173288668547052 0.0843824686505518
2010-10-13 0.174128568423355 0.0824416320436822
2010-10-14 0.172395885818516 0.0842451986317933
2010-10-15 0.172078922528163 0.0844125153391152
2010-10-18 0.170196373758757 0.0865676275591742
2010-10-19 0.167663546023059 0.0906008535018917
2010-10-20 0.163169218758424 0.0982250693441965
2010-10-21 0.161833222583914 0.0997300478717573
2010-10-22 0.160142025227067 0.101879142700781
2010-10-25 0.159423069975581 0.10235082247852
2010-10-26 0.159805069699615 0.100937649298536
2010-10-27 0.160909970834262 0.0980309848412169
2010-10-28 0.161169536993421 0.0970119752032064
2010-10-29 0.161500931757333 0.0956802523814481
2010-11-01 0.162904669249416 0.0926731524896381
2010-11-02 0.162736814465622 0.0920302509608626
2010-11-03 0.161273405154161 0.0940508728170509
2010-11-04 0.160993017775051 0.0927016351603919
2010-11-05 0.158514648513876 0.095794713431449
2010-11-08 0.158547124864667 0.0947021639029334
2010-11-09 0.158839400209452 0.0934964966993468
2010-11-10 0.159041332716755 0.091899413058795
2010-11-11 0.158365897169497 0.0924423958606393
2010-11-12 0.158254648933111 0.0923091813469742
2010-11-15 0.155687666854505 0.0951851277975701
2010-11-16 0.155902673977501 0.0935497765418533
2010-11-17 0.152062964086545 0.0987113506872915
2010-11-18 0.154835892326151 0.0942912417252689
2010-11-19 0.155421170551248 0.0925632257791845
2010-11-22 0.155384185261268 0.0917891704691139
2010-11-23 0.154763233430101 0.0918465225798858
2010-11-24 0.154978092403287 0.0913368243472457
2010-11-25 0.154433455790979 0.0912735012952208
2010-11-26 0.154502845088539 0.0903645474731574
2010-11-29 0.153648538840598 0.0914990998875996
2010-11-30 0.155486588537333 0.0879447748209204
2010-12-01 0.157390019493366 0.0842990887295141
2010-12-02 0.154872359017396 0.0875105458145949
2010-12-03 0.155950991002883 0.0851059390693791
2010-12-06 0.156815281758514 0.0826382166095912
2010-12-07 0.156771874755046 0.0820818981164293
2010-12-08 0.15576176859098 0.0835240687573911
2010-12-09 0.155981085041018 0.0826193676952782
2010-12-10 0.156093919494415 0.0816559128060061
2010-12-13 0.15669040158216 0.0799387102410574
2010-12-14 0.156303823996654 0.0796407053173034
2010-12-15 0.155807570144605 0.0800421213307971
2010-12-16 0.15664742520772 0.0768236446385008
2010-12-17 0.157007303952537 0.075621543121663
2010-12-20 0.157278598796859 0.0743848682526026
2010-12-21 0.156450068801033 0.0753430803066896
2010-12-22 0.156411038512779 0.0744169917012261
2010-12-23 0.156953083628736 0.0727430359917087
2010-12-24 0.157658083969871 0.070670612106093
2010-12-27 0.157778281835294 0.069663150845961
2010-12-28 0.158026074336242 0.0683900637839881
2010-12-29 0.157341722610048 0.069348460321271
2010-12-30 0.157635816487844 0.0679584130759042
2010-12-31 0.158150585910271 0.0664561238292614
2011-01-03 0.156104956207395 0.0694667140733057
2011-01-04 0.156297797830203 0.0676838649693044
2011-01-05 0.15784539512269 0.0644513331637426
2011-01-06 0.157776418050282 0.0637593983568469
2011-01-07 0.15656279076096 0.0652731437626314
2011-01-10 0.156432320233568 0.0646128817768583
2011-01-11 0.155233704199902 0.0659664005203947
2011-01-12 0.152967514672536 0.06896216087796
2011-01-13 0.152737117428063 0.0682729315314557
2011-01-14 0.153041797405054 0.067072263873317
2011-01-17 0.153224798812061 0.0660655603097197
2011-01-18 0.153349885521446 0.0651002958729967
2011-01-19 0.153671316275992 0.0639472870572826
2011-01-20 0.152706167073056 0.0653649989338282
2011-01-21 0.151273578331188 0.066726402875519
2011-01-24 0.151226835052372 0.0660185536985663
2011-01-25 0.150993712096638 0.0658881422670244
2011-01-26 0.151780974888699 0.0644053448497631
2011-01-27 0.152439083097314 0.0624870596423636
2011-01-28 0.15088934188117 0.0644139410767803
2011-01-31 0.154678677204433 0.0575952701884932
2011-02-01 0.154133543324267 0.0572048334738219
2011-02-02 0.156503667617529 0.0531618109468765
2011-02-03 0.156615625235759 0.0526975354776693
2011-02-04 0.15667264268586 0.0522963955819924
2011-02-07 0.154500805555642 0.0536356136419891
2011-02-08 0.153884748981006 0.0540722843202572
2011-02-09 0.153380955069256 0.0538428320324155
2011-02-10 0.153330125593155 0.0529132669031333
2011-02-11 0.153390201395457 0.0524879782714775
2011-02-14 0.155089464906712 0.049912433745038
2011-02-15 0.154053857369796 0.0502217170329716
2011-02-16 0.154696140746825 0.0493811512810618
2011-02-17 0.154369206410456 0.0490137430564793
2011-02-18 0.152907472948387 0.0501609428261061
2011-02-21 0.152849261692468 0.0500342266826038
2011-02-22 0.153024799983107 0.0492532698129609
2011-02-23 0.15785709194358 0.0448185916235444
2011-02-24 0.16227261690472 0.0452399844374705
2011-02-25 0.162447394267437 0.045352183483886
2011-02-28 0.162066599996559 0.0453430843225364
2011-03-01 0.162041941789034 0.0452977395731805
2011-03-02 0.165377273883989 0.0471701676810601
2011-03-03 0.164436720227071 0.0434988305563835
2011-03-04 0.165040482395057 0.043761809382318
2011-03-07 0.166517023546464 0.0450006185058319
2011-03-08 0.16532072404146 0.0450804031011756
2011-03-09 0.165802970291414 0.0465455980399884
2011-03-10 0.165221535432482 0.0457875941546759
2011-03-11 0.163448943492938 0.0445722071246809
2011-03-14 0.164213998573169 0.0458841770638261
2011-03-15 0.164274488008909 0.0459968955311964
2011-03-16 0.164754881990611 0.0481345146013174
2011-03-17 0.165882188250517 0.0490940343677683
2011-03-18 0.165621035867636 0.0465411719903611
2011-03-21 0.166334749602016 0.0468055063572172
2011-03-22 0.165588038114914 0.0464321639652717
2011-03-23 0.166328663532851 0.0467132450614709
2011-03-24 0.166119357156032 0.0459673120214972
2011-03-25 0.16650509114817 0.0464990011446644
2011-03-28 0.166417198444394 0.0464882925701708
2011-03-29 0.166309618521152 0.0470286301547668
2011-03-30 0.165465471564798 0.0471436836929451
2011-03-31 0.166001546227653 0.0491106500174519
2011-04-01 0.163687726060474 0.0480376828333586
2011-04-04 0.162499125252585 0.0481343551728447
2011-04-05 0.162658004073111 0.0484272672916401
2011-04-06 0.162990100714586 0.049143611557476
2011-04-07 0.163164709296525 0.0493372738029625
2011-04-08 0.162533165728647 0.0477452899542695
2011-04-11 0.163922093062324 0.0489994070226925
2011-04-12 0.161103332959807 0.0455825574661768
2011-04-13 0.163481920966843 0.0501146310543522
2011-04-14 0.164072534126298 0.050805393945984
2011-04-15 0.164387039443736 0.0508777133889775
2011-04-18 0.165650031904719 0.0526420194834887
2011-04-19 0.163221860098964 0.0499022608040873
2011-04-20 0.16257504090443 0.0497029102295061
2011-04-21 0.159477464765722 0.0479763059543708
2011-04-22 0.159681660231084 0.0481542353281274
2011-04-25 0.159795074677081 0.0484195965119326
2011-04-26 0.159862146354147 0.0486853415664635
2011-04-27 0.160036445053754 0.0491547407877093
2011-04-28 0.16047942385001 0.0498173666124786
2011-04-29 0.160646935619693 0.0502493157404353
2011-05-02 0.160897023862374 0.0503551216117653
2011-05-03 0.160814441905676 0.0505172327402403
2011-05-04 0.158384366477275 0.047737020217978
2011-05-05 0.15792470152503 0.0477880987673548
2011-05-06 0.15260574746636 0.0433080540587639
2011-05-09 0.155194726154832 0.047370296472418
2011-05-10 0.155794561845812 0.0468066097111411
2011-05-11 0.156973765783422 0.0478478320065764
2011-05-12 0.151736922109941 0.0417323479559241
2011-05-13 0.151172310438159 0.0407977485064681
2011-05-16 0.151938143821407 0.0415058412048261
2011-05-17 0.151133153379594 0.0412629662235502
2011-05-18 0.151552224469574 0.042088634169524
2011-05-19 0.149370821411156 0.0386202287446594
2011-05-20 0.14994143012961 0.0404976971553881
2011-05-23 0.151671898531465 0.0420248972201853
2011-05-24 0.151969980264331 0.0432574684476321
2011-05-25 0.151814519838014 0.0420218254001291
2011-05-26 0.150734307756072 0.0402178540383971
2011-05-27 0.151544503801762 0.0413305032958202
2011-05-30 0.151565934308978 0.0416499690991749
2011-05-31 0.151795673548069 0.042071264808909
2011-06-01 0.152765773882661 0.0427522937898063
2011-06-02 0.149861695390725 0.0394657539040468
2011-06-03 0.150340066055461 0.0408899686436869
2011-06-06 0.150464243875979 0.0411451370576189
2011-06-07 0.149878299591558 0.040949663030943
2011-06-08 0.150125878319649 0.0416220480912089
2011-06-09 0.150966249925284 0.0424559815145638
2011-06-10 0.152181691634469 0.0443791428527682
2011-06-13 0.153508666025977 0.0475541432060423
2011-06-14 0.153148481894153 0.048122692493671
2011-06-15 0.155101247015042 0.0508254018062784
2011-06-16 0.149023799901177 0.0441231401110272
2011-06-17 0.149526318671486 0.0457030686363246
2011-06-20 0.148502108716246 0.0452074941945635
2011-06-21 0.14833991569006 0.0452178361985601
2011-06-22 0.148429748633692 0.0455491701508
2011-06-23 0.14941431189263 0.0468676430467973
2011-06-24 0.155704106691153 0.0513423966524865
2011-06-27 0.155728469426788 0.0512469916429283
2011-06-28 0.155873119589787 0.0518303911909133
2011-06-29 0.156346308725689 0.0526601419792248
2011-06-30 0.15394218061242 0.0505531447755712
2011-07-01 0.154090385230992 0.0511023211663537
2011-07-04 0.154918822296058 0.0522662532577661
2011-07-05 0.154953651232388 0.0526312004316446
2011-07-06 0.157354807567372 0.0572154668506587
2011-07-07 0.157485432753206 0.0578257262130295
2011-07-08 0.155813742956105 0.0554785607907865
2011-07-11 0.152261790948311 0.0506182584223697
2011-07-12 0.151068056742336 0.0506334463740252
2011-07-13 0.148378054770331 0.0476017653888325
2011-07-14 0.148441193709854 0.0480574962149779
2011-07-15 0.147364294929571 0.0472102171053438
2011-07-18 0.148308737095813 0.0488235490267642
2011-07-19 0.149147887514347 0.0508410003108549
2011-07-20 0.14834936170425 0.0495447942500009
2011-07-21 0.148581695752017 0.0501392431202177
2011-07-22 0.14750626523365 0.0492979018463627
2011-07-25 0.147817416940257 0.0495081710530189
2011-07-26 0.148477792543266 0.0502570527513066
2011-07-27 0.148729899420465 0.0508581566384969
2011-07-28 0.14929618521168 0.052759584574518
2011-07-29 0.149436673451728 0.053342695399243
2011-08-01 0.151255563605169 0.0555920261771806
2011-08-02 0.150348001272424 0.0540198759811837
2011-08-03 0.148903711228912 0.0530510445424992
2011-08-04 0.147885195676294 0.0524741709225157
2011-08-05 0.139307943132415 0.0457498899588328
2011-08-08 0.140511512918903 0.0499962200810246
2011-08-09 0.130906256507099 0.0437563202165918
2011-08-10 0.13314211406523 0.0443160071400554
2011-08-11 0.137936012392583 0.0516088804819771
2011-08-12 0.137574684558323 0.0504967713573651
2011-08-15 0.138286848321572 0.0518021566326193
2011-08-16 0.139698161782265 0.053742281885793
2011-08-17 0.140528380615461 0.0555327145987606
2011-08-18 0.141829185868925 0.0580274094693245
2011-08-19 0.132916742611436 0.0519116424542674
2011-08-22 0.132862502484701 0.0515294131749106
2011-08-23 0.129547750464548 0.0483830839359939
2011-08-24 0.130767270267624 0.0491313406580351
2011-08-25 0.131040061449035 0.0492773127547601
2011-08-26 0.131085307671006 0.0490822907259514
2011-08-29 0.130769583827262 0.049003102328574
2011-08-30 0.128372895821331 0.0474908487605322
2011-08-31 0.126417271982393 0.0467542043599349
2011-09-01 0.126679793359668 0.0478499022289044
2011-09-02 0.127085160464125 0.0485248717298309
2011-09-05 0.123131572314186 0.0469293491451455
2011-09-06 0.123029565087126 0.0461271791699467
2011-09-07 0.123475123953035 0.0467778287297927
2011-09-08 0.126295136996063 0.0510186485526348
2011-09-09 0.126332217326634 0.0514568717767187
2011-09-12 0.123337198309118 0.0504988072182585
2011-09-13 0.123719505674823 0.0513394911165222
2011-09-14 0.123561211907204 0.0512878156410971
2011-09-15 0.124957942379329 0.0538384448053368
2011-09-16 0.124418766984749 0.053825327765919
2011-09-19 0.121690616286195 0.0526787092113703
2011-09-20 0.122339664567904 0.0533363065493852
2011-09-21 0.122339436370527 0.0534449536430531
2011-09-22 0.120958345159476 0.0533841731295014
2011-09-23 0.11472722281256 0.0465327001688942
2011-09-26 0.114290235714911 0.0466941415171965
2011-09-27 0.113609230252984 0.0456706194894918
2011-09-28 0.118063349002245 0.050937232570422
2011-09-29 0.117590060449229 0.050699735618952
2011-09-30 0.119378329893792 0.0524917341843041
2011-10-03 0.114532038255961 0.0505005694172535
2011-10-04 0.112738123321098 0.0507538332062714
2011-10-05 0.112527691982877 0.0510292134833661
2011-10-06 0.10493685533713 0.0467311826001112
2011-10-07 0.101072940187485 0.0469829550868002
2011-10-10 0.101214403101769 0.0477517403479779
2011-10-11 0.0966709701781218 0.0489008170997227
2011-10-12 0.0967667468751025 0.0493213090899488
2011-10-13 0.0975162705119862 0.0492730575015829
2011-10-14 0.0951690723558831 0.0475785893193729
2011-10-17 0.0902716782304391 0.0487630452196377
2011-10-18 0.0890740424368773 0.0493342453915678
2011-10-19 0.0865124047079383 0.0470833604366704
2011-10-20 0.0828832684355335 0.04895079510753
2011-10-21 0.0829525008103759 0.048271154443566
2011-10-24 0.0810718798693662 0.0499183721032046
2011-10-25 0.0769839851466396 0.0521518306717061
2011-10-26 0.0758248545456187 0.0516757451449998
2011-10-27 0.0804373441692703 0.0457837551620617
2011-10-28 0.0757416052563375 0.0493507093156319
2011-10-31 0.0748690276451048 0.0495165369473943
2011-11-01 0.0749531741000144 0.0485607579332021
2011-11-02 0.0760535250744794 0.0478840594202411
2011-11-03 0.0762261431874682 0.0479592919474776
2011-11-04 0.0733707989976514 0.0525644539285915
2011-11-07 0.0732112175610099 0.0530251666458
2011-11-08 0.0732592052190755 0.0527607933561473
2011-11-09 0.0717614805885503 0.0542662487882713
2011-11-10 0.0701766630799925 0.0575807694739436
2011-11-11 0.0683576051201624 0.0594576733727599
2011-11-14 0.0669705443193175 0.0607542079527351
2011-11-15 0.0658643686981878 0.0623710883656071
2011-11-16 0.0677570015097706 0.0577248457298316
2011-11-17 0.0708437361310559 0.053039104892424
2011-11-18 0.0662705153202995 0.058255386835978
2011-11-21 0.0651373024178727 0.0583721941180384
2011-11-22 0.0653885339200213 0.0573714206677183
2011-11-23 0.0667217147377894 0.0542991846951655
2011-11-24 0.0675404360820106 0.053328470894675
2011-11-25 0.0687611955141222 0.0514722603411506
2011-11-28 0.0688768320583781 0.0514527620114413
2011-11-29 0.0667725913055694 0.0528489073919329
2011-11-30 0.0678519001048931 0.0514017200033796
2011-12-01 0.0669551626824254 0.0531916709225709
2011-12-02 0.0674950893910217 0.0523619194770975
2011-12-05 0.0671204913684782 0.0519774511310411
2011-12-06 0.0670215643352333 0.0517173206786575
2011-12-07 0.0665581003555611 0.0520706193544817
2011-12-08 0.0657285212553126 0.0522524687327927
2011-12-09 0.0633135474068622 0.055310939173838
2011-12-12 0.0637556213376878 0.0540898606961952
2011-12-13 0.0624211806346058 0.0547024994166399
2011-12-14 0.0642850278259042 0.0525611619507368
2011-12-15 0.0572149870870441 0.0616381793167675
2011-12-16 0.058331813420789 0.0601237196230795
2011-12-19 0.0577538350321247 0.060880866542218
2011-12-20 0.057838457043069 0.0602600962429953
2011-12-21 0.0534233129410287 0.0670344204546597
2011-12-22 0.0540151791539921 0.0658083727659793
2011-12-23 0.0531022483802746 0.0667166653905595
2011-12-26 0.053208640160832 0.0658494160834847
2011-12-27 0.0532985682122837 0.064955809291947
2011-12-28 0.0546313640424542 0.0626154378311576
2011-12-29 0.0532252312364087 0.0633661313761137
2011-12-30 0.0532499112886672 0.0626863388013303
2012-01-02 0.053184774400097 0.0619464233652295
2012-01-03 0.0533269673097577 0.0611133564341004
2012-01-04 0.057273940921716 0.0561185216013213
2012-01-05 0.0571988257919114 0.0554674156933068
2012-01-06 0.055549413162783 0.0569623323066678
2012-01-09 0.0557592829446707 0.0565351846093486
2012-01-10 0.0562663697356267 0.0551876582378049
2012-01-11 0.0557478778725267 0.0549134090949627
2012-01-12 0.0550113045585255 0.0545682349074725
2012-01-13 0.056233363873334 0.0533087593393444
2012-01-16 0.055833567563629 0.0532202429186611
2012-01-17 0.054463303323048 0.0555724842873587
2012-01-18 0.0543066921507848 0.0548636576236446
2012-01-19 0.0545971788801262 0.0539522656794811
2012-01-20 0.0551557812485888 0.0527913828383304
2012-01-23 0.0548931274155992 0.0527128142082387
2012-01-24 0.055191768534852 0.051806357243937
2012-01-25 0.0551949070791015 0.0513910705473746
2012-01-26 0.0548461675113176 0.051350311609744
2012-01-27 0.0548337670967207 0.0508436676834175
2012-01-30 0.0544442619490826 0.0508247263369528
2012-01-31 0.0550387606026209 0.0502562625110093
2012-02-01 0.0548898748736924 0.0497332320985711
2012-02-02 0.0560408945845888 0.0481693185909429
2012-02-03 0.0564697074965944 0.0482274157932615
2012-02-06 0.0571851607456278 0.0481833766196549
2012-02-07 0.0570956396985926 0.0481732557629621
2012-02-08 0.0551454623602417 0.0488500845162374
2012-02-09 0.0552610309889142 0.0486997811610892
2012-02-10 0.0564366025812673 0.0489720029812262
2012-02-13 0.0571597675136493 0.0495910797649317
2012-02-14 0.0568963698829152 0.0481794441713247
2012-02-15 0.0565232149129957 0.0483835971720482
2012-02-16 0.0570470011855003 0.0483195131771095
2012-02-17 0.0566389619877101 0.0479914742719947
2012-02-20 0.0571367266430696 0.0480398987251541
2012-02-21 0.0572375509571883 0.0477874792254635
2012-02-22 0.0563033864920441 0.0449298817307661
2012-02-23 0.0564263673655047 0.0447882621111818
2012-02-24 0.0563128645208326 0.0436696290093479
2012-02-27 0.058166371356809 0.0450174688884989
2012-02-28 0.0591504432583157 0.0448793088324149
2012-02-29 0.0606140241913226 0.0474396949094689
2012-03-01 0.0611406711842265 0.0476796094298932
2012-03-02 0.0598724064394715 0.0455084935920574
2012-03-05 0.0573699676349811 0.0445692445663493
2012-03-06 0.0577621684508403 0.0445410984349478
2012-03-07 0.0564455904127466 0.0435007184040776
2012-03-08 0.0548862792960538 0.043164188168539
2012-03-09 0.0547903482346822 0.0431433182137269
2012-03-12 0.0547084049377575 0.0427631800203457
2012-03-13 0.0558084863047132 0.0432423656243228
2012-03-14 0.0559758921017368 0.0432779348270901
2012-03-15 0.0564308239792299 0.044493669415399
2012-03-16 0.0564182090644717 0.0445241704397877
2012-03-19 0.0582768873329753 0.0469007883296954
2012-03-20 0.0595418630002482 0.0487084750407017
2012-03-21 0.0589731045297474 0.0487800224097107
2012-03-22 0.0587541886698942 0.0476980898767732
2012-03-23 0.0568059278829307 0.0456705496945253
2012-03-26 0.056883131877987 0.0449079261793613
2012-03-27 0.0562299697943296 0.045055294234279
2012-03-28 0.0562650039390482 0.0445542885933549
2012-03-29 0.0544098887657927 0.0430535501729096
2012-03-30 0.0535320171354271 0.0426007316576813
2012-04-02 0.0537247815015049 0.0427232062201296
2012-04-03 0.051379286980365 0.0422389970069324
2012-04-04 0.0512872373870897 0.0432903592030273
2012-04-05 0.0489346240032387 0.0411912355691479
2012-04-06 0.0492971742669828 0.039603589933976
2012-04-09 0.0494044089675312 0.0395468792371573
2012-04-10 0.0485742458223182 0.0389619733962402
2012-04-11 0.0475268988425072 0.038170642569241
2012-04-12 0.0462090036232801 0.0372663254388498
2012-04-13 0.0452671165934725 0.0376860274466683
2012-04-16 0.0445916761536938 0.0372703474992084
2012-04-17 0.0447479968628736 0.0371063265475543
2012-04-18 0.0435847213873714 0.0368835356995031
2012-04-19 0.0454811577290716 0.0368439972715186
2012-04-20 0.0456683004613405 0.0371773564395053
2012-04-23 0.0472992176379131 0.0378013966508788
2012-04-24 0.0475989766586339 0.0379933652399968
2012-04-25 0.0478113949009677 0.0381029827256041
2012-04-26 0.0474241132754666 0.0375983916775431
2012-04-27 0.0478704479923993 0.0379312843713813
2012-04-30 0.0475854809981278 0.0380816538860981
2012-05-01 0.0476600724442197 0.0385619307054549
2012-05-02 0.0466233142817608 0.0379348021450988
2012-05-03 0.0462226589859916 0.0382641176740315
2012-05-04 0.0441181093030836 0.0371180664788133
2012-05-07 0.0389123434443895 0.0362593410580433
2012-05-08 0.0389033922034605 0.0359869812688209
2012-05-09 0.0383598507416002 0.0357204773883118
2012-05-10 0.0382926905308138 0.0356935634523511
2012-05-11 0.0388020354986862 0.03612438580263
2012-05-14 0.0378984911065924 0.03565312824283
2012-05-15 0.0389492550652123 0.0362121197248026
2012-05-16 0.0378637359308331 0.036178834765695
2012-05-17 0.0375977359890048 0.0361731426954421
2012-05-18 0.0374013118972841 0.0360490547424993
2012-05-21 0.037205630170424 0.0364099765601129
2012-05-22 0.0365149985878081 0.0355068786779348
2012-05-23 0.0349806395798669 0.0345104417834978
2012-05-24 0.0334875223205172 0.0342821077519101
2012-05-25 0.0332267808303999 0.0332898363090489
2012-05-28 0.0331887664122359 0.0330736791678457
2012-05-29 0.0334163105856583 0.0330147401754257
2012-05-30 0.0333764710525426 0.0329317784781853
2012-05-31 0.0319831537675061 0.0339102131382522
2012-06-01 0.0312829838425416 0.0344392620693387
2012-06-04 0.0265030826539093 0.0344683414729701
2012-06-05 0.026068277047015 0.0332502399397703
2012-06-06 0.0258032299403125 0.0332543927778126
2012-06-07 0.0253369668507329 0.033117693930621
2012-06-08 0.0249293331691294 0.0327622117919753
2012-06-11 0.0258137935907173 0.0319768134235624
2012-06-12 0.0243148827705622 0.032938980932751
2012-06-13 0.0236395097171436 0.0329233322833094
2012-06-14 0.0224676471919322 0.0326721946136665
2012-06-15 0.0210664849773418 0.0364023429622439
2012-06-18 0.0212738568065039 0.0349348752037866
2012-06-19 0.0212432741008976 0.0361055427392244
2012-06-20 0.0206863866056082 0.035881928378611
2012-06-21 0.0171681317957091 0.0378847533300156
2012-06-22 0.0146503548288254 0.0417149377393628
2012-06-25 0.0149717291434632 0.0382064676676459
2012-06-26 0.0154255398880638 0.0370460787016765
2012-06-27 0.0153283905359488 0.037068626863678
2012-06-28 0.0158537985607451 0.0354977933550312
2012-06-29 0.0177535386882717 0.0284179480710627
2012-07-02 0.019192333890013 0.0251265034073146
2012-07-03 0.0211612317271138 0.0225709940766421
2012-07-04 0.02289162747238 0.0213883442477616
2012-07-05 0.0229926331845289 0.0208579291078607
2012-07-06 0.0228883006973757 0.0204096408337963
2012-07-09 0.0194696097661116 0.0246528764518356
2012-07-10 0.0203815879323283 0.0245339811263372
2012-07-11 0.0207303038928633 0.0222274780964813
2012-07-12 0.0231048699204863 0.0184972160600177
2012-07-13 0.0230479204132508 0.0180964042831047
2012-07-16 0.0229000600200316 0.0180700608152502
2012-07-17 0.0212428470558803 0.0185575295621912
2012-07-18 0.021856973110602 0.0180720246345772
2012-07-19 0.0206943668637625 0.0186428114692007
2012-07-20 0.0192556011122748 0.0179725709383954
2012-07-23 0.0180840053557432 0.020521425629223
2012-07-24 0.0147716132050163 0.0222928571966803
2012-07-25 0.0150992207476256 0.0217479877599624
2012-07-26 0.015162579889147 0.0216829831558152
2012-07-27 0.0143888037799584 0.0220002229900545
2012-07-30 0.0138909028994411 0.0213340008316722
2012-07-31 0.0146143791554632 0.0195647443487972
2012-08-01 0.0150262541066409 0.017263707400086
2012-08-02 0.0159482397435574 0.0159759237123218
2012-08-03 0.0153642936849547 0.0155414355312148
2012-08-06 0.0107084045417125 0.0213774912487508
2012-08-07 0.0103612983118152 0.0206795371703194
2012-08-08 0.0105919974944186 0.0202685228992968
2012-08-09 0.0108897006611817 0.0192286156863627
2012-08-10 0.0108145277181278 0.0188603515630613
2012-08-13 0.0107188666058907 0.0181502196883469
2012-08-14 0.0109099212243823 0.0173684255440575
2012-08-15 0.0115104878120838 0.0165032631666891
2012-08-16 0.0122112070708155 0.0156998326302365
2012-08-17 0.011117613128863 0.0153829401115339
2012-08-20 0.0112329981154989 0.014882968384031
2012-08-21 0.0113097449074215 0.0144534408634119
2012-08-22 0.0119127401286742 0.0140389563017971
2012-08-23 0.0118898981531233 0.0138937283123498
2012-08-24 0.0109360917039026 0.0141391171732835
2012-08-27 0.0110406862532825 0.0137122320744699
2012-08-28 0.0111387090765476 0.0133389629294265
2012-08-29 0.0114228645351018 0.0129277306715137
2012-08-30 0.0105795787476031 0.012777351576532
2012-08-31 0.0102890533315937 0.0124540027113724
2012-09-03 0.00939299260635181 0.0118116725573968
2012-09-04 0.00991908113163294 0.0113233467837938
2012-09-05 0.00807626379287159 0.0121132306636901
2012-09-06 0.00807140777210032 0.0117773731266026
2012-09-07 0.00798397715547201 0.0113346002863722
2012-09-10 0.00796940571963826 0.0108099856831938
2012-09-11 0.00804205647194148 0.010469111021513
2012-09-12 0.00778796595114762 0.0103638681148092
2012-09-13 0.00780152192094129 0.0101495993965485
2012-09-14 0.00660590051936562 0.0107584228587742
2012-09-17 0.00660538928353784 0.0105980434753842
2012-09-18 0.00611664986403464 0.0113125741864504
2012-09-19 0.00645157232259054 0.0112453486025899
2012-09-20 0.0044814685948547 0.0119403769165666
2012-09-21 0.00437167495017531 0.0114144314171826
2012-09-24 0.00427455896832004 0.010690105787825
2012-09-25 0.00432703713944542 0.00952189263172312
2012-09-26 0.00410076129352128 0.0092596898326354
2012-09-27 0.00405759403997211 0.00881984473545093
2012-09-28 0.00357351460266845 0.00755641825057276
2012-10-01 0.00353322564493427 0.00729452807713785
2012-10-02 0.00348854806901306 0.00702387977370199
2012-10-03 0.0035170708339633 0.00711264643482707
2012-10-04 0.00405709534350407 0.0073278642658332
2012-10-05 0.00248924860146128 0.00576226452389306
2012-10-08 0.00238969268263702 0.00542754161746765
2012-10-09 0.00238809805433593 0.0048566697639826
2012-10-10 0.000669872755689477 0.0024454273343027
2012-10-11 0.000848017926730029 0.00116059744234366
2012-10-12 0 0


==> plot/KOS_SEQ.txt <==
date cusum cusumB
1996-01-03 0.00132464662522729 0
1996-01-04 0.00107796405157254 0
1996-01-05 0.000965445938919031 0
1996-01-08 0.00213885751038642 0
1996-01-09 0.00312954488468415 0
1996-01-10 0.00203412545562088 0
1996-01-11 0.00256949590630735 0
1996-01-12 0.00636948612688833 0
1996-01-15 0.00898952332680343 0
1996-01-16 0.00919960927849116 0
1996-01-17 0.0111683220677353 0
1996-01-18 0.00880772190644547 0
1996-01-19 0.0078143485906861 0
1996-01-22 0.0085675224779508 0
1996-01-23 0.00664766776176224 0
1996-01-24 0.00704375958990286 0
1996-01-25 0.00741015772792744 0
1996-01-26 0.00930372077627759 0
1996-01-29 0.00822849148185562 0
1996-01-30 0.00802038067389877 0
1996-01-31 0.00840670017476934 0
1996-02-01 0.00868326281879173 0
1996-02-02 0.00931695010827781 0
1996-02-05 0.010165187849822 0
1996-02-06 0.0118535004583613 0
1996-02-07 0.0120975234086899 0
1996-02-08 0.0119652621321798 0
1996-02-09 0.011627794830493 0
1996-02-12 0.0113645619126363 0
1996-02-13 0.0104088968832611 0
1996-02-14 0.0156819630922117 0
1996-02-15 0.0159391724283777 0
1996-02-16 0.0165742712280526 0
1996-02-19 0.0164092652256173 0
1996-02-20 0.0163928887952835 0
1996-02-21 0.021301303509322 0
1996-02-22 0.0202173215607417 0
1996-02-23 0.018601863455995 0
1996-02-26 0.0254112257865865 0
1996-02-27 0.0244376396976657 0
1996-02-28 0.0236972617211453 0
1996-02-29 0.0244812194843319 0
1996-03-01 0.0243176991271275 0
1996-03-04 0.024101216238428 0
1996-03-05 0.0237491453532397 0
1996-03-06 0.0218995480926286 0
1996-03-07 0.0193866464351675 0
1996-03-08 0.0183151217482394 0
1996-03-11 0.0187045179075998 0
1996-03-12 0.0178713070646441 0
1996-03-13 0.0159752909238068 0
1996-03-14 0.0161754644975584 0
1996-03-15 0.0197151893031081 0
1996-03-18 0.0178889769183843 0
1996-03-19 0.0216501098985173 0
1996-03-20 0.0272995363449657 0
1996-03-21 0.0304892473051447 0
1996-03-22 0.0297969870128479 0
1996-03-25 0.0281881440241882 0
1996-03-26 0.0274054607915947 0
1996-03-27 0.0287409333182273 0
1996-03-28 0.0297131060116434 0
1996-03-29 0.0288170246897245 0
1996-04-01 0.0285469993463193 0
1996-04-02 0.0308107714725318 0
1996-04-03 0.0307187451061261 0
1996-04-04 0.0315450857065084 0
1996-04-05 0.0314315792645778 0
1996-04-08 0.0314183310969394 0
1996-04-09 0.0305743055026246 0
1996-04-10 0.0303051124406789 0
1996-04-11 0.0301548998491096 0
1996-04-12 0.035423188601214 0
1996-04-15 0.0307567352361683 0
1996-04-16 0.0297838593465929 0
1996-04-17 0.02693900226488 0
1996-04-18 0.027545099415522 0
1996-04-19 0.0221718785779132 0
1996-04-22 0.022541160421823 0
1996-04-23 0.0226353326968107 0
1996-04-24 0.0246680691584227 0
1996-04-25 0.0231729653628626 0
1996-04-26 0.0229089595521348 0
1996-04-29 0.0171974953676406 0
1996-04-30 0.0176541760925406 0
1996-05-01 0.0175881492427765 0
1996-05-02 0.0180686368522399 0
1996-05-03 0.018056940172916 0
1996-05-06 0.0190229096895278 0
1996-05-07 0.0185804457830509 0
1996-05-08 0.0186231075683422 0
1996-05-09 0.0183672858757741 0
1996-05-10 0.0170964810884281 0
1996-05-13 0.0181510891141703 0
1996-05-14 0.0175529258015065 0
1996-05-15 0.0172709794521157 0
1996-05-16 0.0174431237520781 0
1996-05-17 0.0186676952736837 0
1996-05-20 0.0190822298820052 0
1996-05-21 0.0157327131523263 0
1996-05-22 0.015349757924684 0
1996-05-23 0.0146623710222462 0
1996-05-24 0.0153149222394413 0
1996-05-27 0.0158574294328037 0
1996-05-28 0.0158613755143996 0
1996-05-29 0.0157058255806589 0
1996-05-30 0.0158073973111398 0
1996-05-31 0.0165445627359781 0
1996-06-03 0.0164615063787512 0
1996-06-04 0.0166353314181985 0
1996-06-05 0.0161384044845808 0
1996-06-06 0.0172540232175291 0
1996-06-07 0.0171322890115425 0
1996-06-10 0.0174944630889488 0
1996-06-11 0.017579168154751 0
1996-06-12 0.0175254619228849 0
1996-06-13 0.0174717605901878 0
1996-06-14 0.0173452499268913 0
1996-06-17 0.0174422362319489 0
1996-06-18 0.0179139665933359 0
1996-06-19 0.0179995078473168 0
1996-06-20 0.0185551313293656 0
1996-06-21 0.0185602198897443 0
1996-06-24 0.0189759500621667 0
1996-06-25 0.0194635476902462 0
1996-06-26 0.0193832806700111 0
1996-06-27 0.018062142295704 0
1996-06-28 0.0182126905194319 0
1996-07-01 0.017991452458021 0
1996-07-02 0.0185628047532982 0
1996-07-03 0.0190081407551472 0
1996-07-04 0.0191761570401075 0
1996-07-05 0.0191534580872123 0
1996-07-08 0.019327561949043 0
1996-07-09 0.0186466660720386 0
1996-07-10 0.0185559139307142 0
1996-07-11 0.0184997126000596 0
1996-07-12 0.0184241977286985 0
1996-07-15 0.0184484135032371 0
1996-07-16 0.0175600998269698 0
1996-07-17 0.0176261716524474 0
1996-07-18 0.0167804602515937 0
1996-07-19 0.016784278778508 0
1996-07-22 0.0176938845612884 0
1996-07-23 0.0175505040004365 0
1996-07-24 0.0182824200127151 0
1996-07-25 0.018394470790246 0
1996-07-26 0.01840899834716 0
1996-07-29 0.0187616562731033 0
1996-07-30 0.0187744846401021 0
1996-07-31 0.0187480832534193 0
1996-08-01 0.0190835448025262 0
1996-08-02 0.0183308085288946 0
1996-08-05 0.01767539353204 0
1996-08-06 0.0176445664584303 0
1996-08-07 0.0174436573300838 0
1996-08-08 0.0174469402124432 0
1996-08-09 0.0174553889905293 0
1996-08-12 0.0176386601993319 0
1996-08-13 0.0179648596365191 0
1996-08-14 0.0181235428738727 0
1996-08-15 0.0185532779013959 0
1996-08-16 0.0185241506304634 0
1996-08-19 0.0192478752468103 0
1996-08-20 0.0202349914006949 0
1996-08-21 0.0194816867405533 0
1996-08-22 0.0191002077564257 0
1996-08-23 0.0186910579508058 0
1996-08-26 0.0186367717202825 0
1996-08-27 0.018530381722539 0
1996-08-28 0.0185856635749893 0
1996-08-29 0.0192589701983638 0
1996-08-30 0.0201571327913453 0
1996-09-02 0.0201593445843443 0
1996-09-03 0.0201273975401227 0
1996-09-04 0.0240091152534968 0
1996-09-05 0.0243426825507387 0
1996-09-06 0.0238317812654558 0
1996-09-09 0.0254678744525037 0
1996-09-10 0.0251942567743049 0
1996-09-11 0.024136833194022 0
1996-09-12 0.0230658064895245 0
1996-09-13 0.0226471083496895 0
1996-09-16 0.0235307297925775 0
1996-09-17 0.0258652503424403 0
1996-09-18 0.0257235911094639 0
1996-09-19 0.0250703740683819 0
1996-09-20 0.0256134793309054 0
1996-09-23 0.0261535020379578 0
1996-09-24 0.0266408217240282 0
1996-09-25 0.0292966317637839 0
1996-09-26 0.0292967049948553 0
1996-09-27 0.0302683373013261 0
1996-09-30 0.0293732180914035 0
1996-10-01 0.0303464294077442 0
1996-10-02 0.0304080646682854 0
1996-10-03 0.0312365505558897 0
1996-10-04 0.0304170626532577 0
1996-10-07 0.0302362910921407 0
1996-10-08 0.0298010232378069 0
1996-10-09 0.0304314101559276 0
1996-10-10 0.0291483853638316 0
1996-10-11 0.0296074527558125 0
1996-10-14 0.0301467695055315 0
1996-10-15 0.0294821063354636 0
1996-10-16 0.0294775427149823 0
1996-10-17 0.0295045403979137 0
1996-10-18 0.0292766105740089 0
1996-10-21 0.0288361775378974 0
1996-10-22 0.0288309097042325 0
1996-10-23 0.0288505792009695 0
1996-10-24 0.0292229235792726 0
1996-10-25 0.0294384264865236 0
1996-10-28 0.0293387686348681 0
1996-10-29 0.0293593261273573 0
1996-10-30 0.0298763745109748 0
1996-10-31 0.0293415528108661 0
1996-11-01 0.0269883314995969 0
1996-11-04 0.0267179241921686 0
1996-11-05 0.0268018094771809 0
1996-11-06 0.0264482435979189 0
1996-11-07 0.0264197983403551 0
1996-11-08 0.0263271560726883 0
1996-11-11 0.0258608443410294 0
1996-11-12 0.0250949939301657 0
1996-11-13 0.0251308475639184 0
1996-11-14 0.0244233112119166 0
1996-11-15 0.024536998729364 0
1996-11-18 0.0251415222748809 0
1996-11-19 0.0253912207112684 0
1996-11-20 0.0246005041724028 0
1996-11-21 0.0264462589967559 0
1996-11-22 0.0266164288955992 0
1996-11-25 0.0269786362812289 0
1996-11-26 0.0237026045479108 0
1996-11-27 0.0252008652738292 0
1996-11-28 0.0252176645518272 0
1996-11-29 0.0252062553973465 0
1996-12-02 0.0252382423571236 0
1996-12-03 0.0248426197156551 0
1996-12-04 0.0250315899352054 0
1996-12-05 0.0253652400428272 0
1996-12-06 0.0262486765222336 0
1996-12-09 0.026294793938565 0
1996-12-10 0.0266314675447542 0
1996-12-11 0.0287308390878534 0
1996-12-12 0.0265514948055118 0
1996-12-13 0.0260820968802527 0
1996-12-16 0.0277559555867161 0
1996-12-17 0.0308094950100754 0
1996-12-18 0.0308464142667246 0
1996-12-19 0.0307293821074088 0
1996-12-20 0.0302743798006631 0
1996-12-23 0.0287865010717895 0
1996-12-24 0.029324792312405 0
1996-12-25 0.0288299119433557 0
1996-12-26 0.0288379614199108 0
1996-12-27 0.0268931467973731 0
1996-12-30 0.0266838012340456 0
1996-12-31 0.0264705771730604 0
1997-01-01 0.0256084240066138 0
1997-01-02 0.0256532692737669 0
1997-01-03 0.0262831339845721 0
1997-01-06 0.0262577801955668 0
1997-01-07 0.0284107176914529 0
1997-01-08 0.0283986948488799 0
1997-01-09 0.0284966344597799 0
1997-01-10 0.0288973583764218 0
1997-01-13 0.0291538059639733 0
1997-01-14 0.0297318043194891 0
1997-01-15 0.0301149120055284 0
1997-01-16 0.0291378875844405 0
1997-01-17 0.0275393432601301 0
1997-01-20 0.0275977206328728 0
1997-01-21 0.0262633204127559 0
1997-01-22 0.025839074360065 0
1997-01-23 0.0258939860713637 0
1997-01-24 0.0270835063504914 0
1997-01-27 0.0270642450168806 0
1997-01-28 0.0270915974766403 0
1997-01-29 0.027021249946833 0
1997-01-30 0.0268469555772661 0
1997-01-31 0.0266812226412987 0
1997-02-03 0.0285627647671684 0
1997-02-04 0.0285699373619128 0
1997-02-05 0.0290987137975417 0
1997-02-06 0.0294553861214669 0
1997-02-07 0.0309668094047911 0
1997-02-10 0.0314588999298668 0
1997-02-11 0.0312918596893511 0
1997-02-12 0.0314335869930146 0
1997-02-13 0.0324678535592881 0
1997-02-14 0.0319208902625986 0
1997-02-17 0.0326101419246726 0
1997-02-18 0.0326754404350494 0
1997-02-19 0.0324569148499196 0
1997-02-20 0.0325454893016948 0
1997-02-21 0.0298446513610125 0
1997-02-24 0.0297251515087089 0
1997-02-25 0.0313956995192322 0
1997-02-26 0.0313528570878818 0
1997-02-27 0.0318367103380426 0
1997-02-28 0.0324509293815721 0
1997-03-03 0.0337135345454716 0
1997-03-04 0.03390860752222 0
1997-03-05 0.0349194583114108 0
1997-03-06 0.035622438313087 0
1997-03-07 0.0343231917049871 0
1997-03-10 0.0356780394888951 0
1997-03-11 0.0332594605333698 0
1997-03-12 0.0337877494479508 0
1997-03-13 0.0348254076745812 0
1997-03-14 0.0346416264997595 0
1997-03-17 0.0348479746942141 0
1997-03-18 0.0348146653561476 0
1997-03-19 0.0388787485630502 0
1997-03-20 0.0389305796949817 0
1997-03-21 0.0389835631379232 0
1997-03-24 0.0382690529562163 0
1997-03-25 0.0383214706614281 0
1997-03-26 0.0384220946121524 0
1997-03-27 0.0373961781335497 0
1997-03-28 0.0372710077632166 0
1997-03-31 0.0373186977108144 0
1997-04-01 0.036441516353705 0
1997-04-02 0.0366088110567741 0
1997-04-03 0.0377015475073661 0
1997-04-04 0.0379328176521356 0
1997-04-07 0.0387932591993556 0
1997-04-08 0.0387264889654013 0
1997-04-09 0.0384990246822754 0
1997-04-10 0.0380878228989962 0
1997-04-11 0.0372648058016961 0
1997-04-14 0.0373998440942965 0
1997-04-15 0.0378108633093476 0
1997-04-16 0.0388096456716123 0
1997-04-17 0.0381539515032511 0
1997-04-18 0.0376566593909748 0
1997-04-21 0.0362476740876495 0
1997-04-22 0.0378303045544914 0
1997-04-23 0.0398803538289644 0
1997-04-24 0.0399662351624441 0
1997-04-25 0.0394436474313941 0
1997-04-28 0.0396331101564169 0
1997-04-29 0.0396758785811726 0
1997-04-30 0.0396936572350869 0
1997-05-01 0.0399860193435207 0
1997-05-02 0.0411385378636078 0
1997-05-05 0.041488994402064 0
1997-05-06 0.0415201133144689 0
1997-05-07 0.0420689177506575 0
1997-05-08 0.041989635782019 0
1997-05-09 0.0388129017989842 0
1997-05-12 0.0384650386153726 0
1997-05-13 0.0372586863460189 0
1997-05-14 0.0376799487460236 0
1997-05-15 0.0376923512541066 0
1997-05-16 0.0378062710482368 0
1997-05-19 0.0384294979922972 0
1997-05-20 0.0384418982066074 0
1997-05-21 0.0393242824704488 0
1997-05-22 0.0408556887736991 0
1997-05-23 0.0408265740953401 0
1997-05-26 0.0407814126017212 0
1997-05-27 0.0407711725683464 0
1997-05-28 0.0413036798921282 0
1997-05-29 0.0416191174725833 0
1997-05-30 0.0404320920672007 0
1997-06-02 0.0406909138713794 0
1997-06-03 0.0404355747199443 0
1997-06-04 0.0399106090298887 0
1997-06-05 0.0401135276546075 0
1997-06-06 0.0411067072320073 0
1997-06-09 0.0429427848894352 0
1997-06-10 0.0426096791013453 0
1997-06-11 0.0426586228712354 0
1997-06-12 0.0429350380306231 0
1997-06-13 0.0427322025593649 0
1997-06-16 0.0428752337958956 0
1997-06-17 0.0424983986773657 0
1997-06-18 0.0434940630180431 0
1997-06-19 0.0437380952001379 0
1997-06-20 0.0439525774343202 0
1997-06-23 0.0432523395846674 0
1997-06-24 0.0421799357997043 0
1997-06-25 0.0416142946256787 0
1997-06-26 0.0411151630873208 0
1997-06-27 0.0405887189806459 0
1997-06-30 0.0390387586631509 0
1997-07-01 0.0389210727138009 0
1997-07-02 0.0391619705779067 0
1997-07-03 0.0392302916751419 0
1997-07-04 0.0411772743253124 0
1997-07-07 0.0411574936038418 0
1997-07-08 0.0413096106805797 0
1997-07-09 0.0410047084999734 0
1997-07-10 0.04078094171674 0
1997-07-11 0.0414147845872006 0
1997-07-14 0.0415165264699191 0
1997-07-15 0.0405086201144635 0
1997-07-16 0.0439672910471326 0
1997-07-17 0.044535788252676 0
1997-07-18 0.0437314960393311 0
1997-07-21 0.0423023405740735 0
1997-07-22 0.042449988814038 0
1997-07-23 0.0424281125029367 0
1997-07-24 0.0419824512019583 0
1997-07-25 0.0420521650357342 0
1997-07-28 0.0420023983958833 0
1997-07-29 0.0420379720490657 0
1997-07-30 0.0425168558475484 0
1997-07-31 0.0419527231710906 0
1997-08-01 0.0423408829623659 0
1997-08-04 0.0422278109571534 0
1997-08-05 0.0413170419201493 0
1997-08-06 0.0414207286365881 0
1997-08-07 0.0421231233079422 0
1997-08-08 0.0428440647933911 0
1997-08-11 0.042774401325468 0
1997-08-12 0.0428204563515941 0
1997-08-13 0.042457061417499 0
1997-08-14 0.0429522511725837 0
1997-08-15 0.0433883937112164 0
1997-08-18 0.0435591195261318 0
1997-08-19 0.0434341232480662 0
1997-08-20 0.0433207147452038 0
1997-08-21 0.0433818785393899 0
1997-08-22 0.0434849927048877 0
1997-08-25 0.0437315482701544 0
1997-08-26 0.0428128960022816 0
1997-08-27 0.0428533231609453 0
1997-08-28 0.0441391916945632 0
1997-08-29 0.044236437948721 0
1997-09-01 0.0445029155393489 0
1997-09-02 0.0444419823473014 0
1997-09-03 0.0444056727249409 0
1997-09-04 0.0445763287026406 0
1997-09-05 0.0446800150393359 0
1997-09-08 0.0448353166602211 0
1997-09-09 0.0443581019260812 0
1997-09-10 0.0441519190638692 0
1997-09-11 0.0442189190749796 0
1997-09-12 0.0444889539994977 0
1997-09-15 0.0446334783580845 0
1997-09-16 0.0448518165668613 0
1997-09-17 0.0438842581380564 0
1997-09-18 0.0447631866525521 0
1997-09-19 0.0446353699305119 0
1997-09-22 0.044603809117853 0
1997-09-23 0.0458037980844198 0
1997-09-24 0.0453817860572034 0
1997-09-25 0.046425841991261 0
1997-09-26 0.0475221401195685 0
1997-09-29 0.049734151297631 0
1997-09-30 0.0498341655814478 0
1997-10-01 0.0495717053178144 0
1997-10-02 0.0492948376311797 0
1997-10-03 0.0475917209284004 0
1997-10-06 0.0459203288107563 0
1997-10-07 0.042394956395884 0
1997-10-08 0.0422253614629191 0
1997-10-09 0.0417321400705646 0
1997-10-10 0.0423105476611557 0
1997-10-13 0.0423681652183029 0
1997-10-14 0.0432143988414437 0
1997-10-15 0.0404647662204629 0
1997-10-16 0.0402502061070582 0
1997-10-17 0.0397386264779266 0
1997-10-20 0.0382806018421115 0
1997-10-21 0.0379979749801035 0
1997-10-22 0.0379980963304333 0
1997-10-23 0.0367533405974173 0
1997-10-24 0.0357476658313221 0
1997-10-27 0.0354603448836041 0
1997-10-28 0.0361754929011767 0
1997-10-29 0.0358982601079145 0
1997-10-30 0.0374705419272555 0
1997-10-31 0.0395730774054712 0
1997-11-03 0.039522890458548 0
1997-11-04 0.0393928625422324 0
1997-11-05 0.0397060923311367 0
1997-11-06 0.0394062482445286 0
1997-11-07 0.0395557181930856 0
1997-11-10 0.039093253564514 0
1997-11-11 0.0385591112204262 0
1997-11-12 0.0387355388879172 0
1997-11-13 0.0387743981439144 0
1997-11-14 0.0381352114726552 0
1997-11-17 0.039378294741604 0
1997-11-18 0.0398318575166743 0
1997-11-19 0.0400818327710882 0
1997-11-20 0.0389507775026074 0
1997-11-21 0.0394075053193266 0
1997-11-24 0.0406985635529246 0
1997-11-25 0.0413006077936259 0
1997-11-26 0.0413554779277241 0
1997-11-27 0.0406033474679711 0
1997-11-28 0.0407478735408819 0
1997-12-01 0.0412996213167546 0
1997-12-02 0.0395567282650049 0
1997-12-03 0.0396403825046671 0
1997-12-04 0.0394948639462539 0
1997-12-05 0.0401507410773897 0
1997-12-08 0.0402884170107485 0
1997-12-09 0.0417070464118316 0
1997-12-10 0.0416412783851654 0
1997-12-11 0.0372796053553203 0
1997-12-12 0.0381034076326694 0
1997-12-15 0.037885481297146 0
1997-12-16 0.0382780039325186 0
1997-12-17 0.0384936027216493 0
1997-12-18 0.0385440422696545 0
1997-12-19 0.0404251787213386 0
1997-12-22 0.0404508900124489 0
1997-12-23 0.0393721346514388 0
1997-12-24 0.0408715382921915 0
1997-12-25 0.0408241403746083 0
1997-12-26 0.0408846789624597 0
1997-12-29 0.0418194295856914 0
1997-12-30 0.0426811426031608 0
1997-12-31 0.0428059557918428 0
1998-01-01 0.0427713826836889 0
1998-01-02 0.0428253467555806 0
1998-01-05 0.0434999332643402 0
1998-01-06 0.0457216859444027 0
1998-01-07 0.0468756928882473 0
1998-01-08 0.0456053653502016 0
1998-01-09 0.0459319546317843 0
1998-01-12 0.0477472600178395 0
1998-01-13 0.0494853038856794 0
1998-01-14 0.0503574275592141 0
1998-01-15 0.0500182698791162 0
1998-01-16 0.0474717948610352 0
1998-01-19 0.0463960665888506 0
1998-01-20 0.0470022878237693 0
1998-01-21 0.0464458693739665 0
1998-01-22 0.0438647779197406 0
1998-01-23 0.044092437284712 0
1998-01-26 0.0460683453791171 0
1998-01-27 0.0502091758417472 0
1998-01-28 0.0502658363402423 0
1998-01-29 0.0503602032750819 0
1998-01-30 0.046725878045852 0
1998-02-02 0.0403923539286152 0
1998-02-03 0.041039043793449 0
1998-02-04 0.0386319585068046 0
1998-02-05 0.038620185266589 0
1998-02-06 0.0374249748939461 0
1998-02-09 0.0373241946082898 0
1998-02-10 0.0362931689726154 0
1998-02-11 0.0358245952365643 0
1998-02-12 0.0348132881897214 0
1998-02-13 0.0340919298485935 0
1998-02-16 0.0345999795914292 0
1998-02-17 0.0348555261839717 0
1998-02-18 0.0362912564883577 0
1998-02-19 0.0345103817695384 0
1998-02-20 0.0352950382204627 0
1998-02-23 0.0353969477935484 0
1998-02-24 0.0326043347219293 0
1998-02-25 0.032097000621101 0
1998-02-26 0.0317417761016986 0
1998-02-27 0.0317596303146816 0
1998-03-02 0.0317957660127264 0
1998-03-03 0.031170099450412 0
1998-03-04 0.0313387274472001 0
1998-03-05 0.0316023819786814 0
1998-03-06 0.0321488257411873 0
1998-03-09 0.0300113230601837 0
1998-03-10 0.0300983128621792 0
1998-03-11 0.030362187956551 0
1998-03-12 0.0311654086460998 0
1998-03-13 0.0309567388049863 0
1998-03-16 0.0299743946686117 0
1998-03-17 0.0260924851990792 0
1998-03-18 0.0255231033987026 0
1998-03-19 0.024884374488932 0
1998-03-20 0.0248298404271444 0
1998-03-23 0.0244192882935012 0
1998-03-24 0.0281247254845349 0
1998-03-25 0.0296826009266611 0
1998-03-26 0.0332482604540423 0
1998-03-27 0.0326966522855979 0
1998-03-30 0.0323906913391097 0
1998-03-31 0.0324205005391049 0
1998-04-01 0.0304123429377851 0
1998-04-02 0.0303562154401228 0
1998-04-03 0.0317670554464463 0
1998-04-06 0.0315384549642858 0
1998-04-07 0.0335069636141294 0
1998-04-08 0.0326666973984681 0
1998-04-09 0.0315758924441497 0
1998-04-10 0.0317364780015058 0
1998-04-13 0.0317788252063496 0
1998-04-14 0.0304193577336673 0
1998-04-15 0.0307370718511194 0
1998-04-16 0.0326136805031659 0
1998-04-17 0.0337783018900279 0
1998-04-20 0.0319365285364205 0
1998-04-21 0.0318584578621969 0
1998-04-22 0.0320401995051087 0
1998-04-23 0.0305349336523337 0
1998-04-24 0.0292701853409454 0
1998-04-27 0.040007282496847 0
1998-04-28 0.0410672408984428 0
1998-04-29 0.0401021370784105 0
1998-04-30 0.0416052896923368 0
1998-05-01 0.0414696708259266 0
1998-05-04 0.0452042130296542 0
1998-05-05 0.045862943275768 0
1998-05-06 0.0431872980694863 0
1998-05-07 0.0431326878893994 0
1998-05-08 0.0419541601682382 0
1998-05-11 0.0418200476216249 0
1998-05-12 0.0423702727619335 0
1998-05-13 0.0424511277314955 0
1998-05-14 0.0431283011070403 0
1998-05-15 0.0437900022419909 0
1998-05-18 0.0464071219331842 0
1998-05-19 0.0484242408414955 0
1998-05-20 0.0577184283049348 0
1998-05-21 0.06099131341778 0
1998-05-22 0.0691883375386449 0
1998-05-25 0.0747454006879921 0
1998-05-26 0.075541336420558 0
1998-05-27 0.0749923556913957 0
1998-05-28 0.0744905755775785 0
1998-05-29 0.0757125524540984 0
1998-06-01 0.0763312674994124 0
1998-06-02 0.0744147723053572 0
1998-06-03 0.0755034814107208 0
1998-06-04 0.0757021198710706 0
1998-06-05 0.0734819146661395 0
1998-06-08 0.0745972840933544 0
1998-06-09 0.0687133885652471 0
1998-06-10 0.0624983796544671 0
1998-06-11 0.0639231537022353 0
1998-06-12 0.0559394108628663 0
1998-06-15 0.0567489142191077 0
1998-06-16 0.0473514322808962 0
1998-06-17 0.0425325323818824 0
1998-06-18 0.0422601590144253 0
1998-06-19 0.0379835961779494 0
1998-06-22 0.0382289424915596 0
1998-06-23 0.0501830356668435 0
1998-06-24 0.0538823467364203 0
1998-06-25 0.053557095009526 0
1998-06-26 0.0504142089835558 0
1998-06-29 0.0502088954069105 0
1998-06-30 0.050433972112926 0
1998-07-01 0.0504215570786574 0
1998-07-02 0.0512088443909616 0
1998-07-03 0.0519685780741229 0
1998-07-06 0.0519805411996692 0
1998-07-07 0.0572088487625452 0
1998-07-08 0.0574943061122037 0
1998-07-09 0.0573891662507994 0
1998-07-10 0.0573808420056618 0
1998-07-13 0.0572918550597931 0
1998-07-14 0.0562196003971181 0
1998-07-15 0.0504275319112083 0
1998-07-16 0.0504971279728033 0
1998-07-17 0.0491314533725467 0
1998-07-20 0.0524619357027554 0
1998-07-21 0.0469498989944991 0
1998-07-22 0.0491565391762811 0
1998-07-23 0.0528767370840656 0
1998-07-24 0.0540841078299984 0
1998-07-27 0.05369076556426 0
1998-07-28 0.0496007975777787 0
1998-07-29 0.0509894842666939 0
1998-07-30 0.0511260147700583 0
1998-07-31 0.0516476573667859 0
1998-08-03 0.0518512636103042 0
1998-08-04 0.0539722595956513 0
1998-08-05 0.0519256718958057 0
1998-08-06 0.0525724356615391 0
1998-08-07 0.0523993239446105 0
1998-08-10 0.0522020991277962 0
1998-08-11 0.0508349777531908 0
1998-08-12 0.0489929910732639 0
1998-08-13 0.0485459188743707 0
1998-08-14 0.0462356073249518 0
1998-08-17 0.0459429191699053 0
1998-08-18 0.044956190483571 0
1998-08-19 0.0455578839407382 0
1998-08-20 0.0454031004359493 0
1998-08-21 0.0463429630779654 0
1998-08-24 0.0450328994609042 0
1998-08-25 0.0440488479542775 0
1998-08-26 0.0421532067133996 0
1998-08-27 0.0406503416378744 0
1998-08-28 0.0391822813009032 0
1998-08-31 0.0385692656498559 0
1998-09-01 0.0383720671800958 0
1998-09-02 0.0368987723436099 0
1998-09-03 0.0367289271795631 0
1998-09-04 0.037611912888796 0
1998-09-07 0.0380189379564781 0
1998-09-08 0.037789761290246 0
1998-09-09 0.038797755983396 0
1998-09-10 0.03872449464399 0
1998-09-11 0.0403078750078544 0
1998-09-14 0.0390392648823596 0
1998-09-15 0.0394585645436584 0
1998-09-16 0.0382942910451902 0
1998-09-17 0.0377214734115258 0
1998-09-18 0.0403345245935089 0
1998-09-21 0.0431055332295622 0
1998-09-22 0.0435601326032331 0
1998-09-23 0.0438616263725605 0
1998-09-24 0.0435661363661666 0
1998-09-25 0.0441536926025499 0
1998-09-28 0.0447221145186634 0
1998-09-29 0.0451493563473473 0
1998-09-30 0.0462583879127425 0
1998-10-01 0.0474548907887712 0
1998-10-02 0.0510079508600065 0
1998-10-05 0.0511507524595644 0
1998-10-06 0.0511046877204833 0
1998-10-07 0.0487595021077071 0
1998-10-08 0.0447447848669171 0
1998-10-09 0.0471031453254513 0
1998-10-12 0.0473545503829089 0
1998-10-13 0.0454273655507902 0
1998-10-14 0.0456172903123441 0
1998-10-15 0.0466236089492112 0
1998-10-16 0.047609909344951 0
1998-10-19 0.0477209700742702 0
1998-10-20 0.0542863839109142 0
1998-10-21 0.0543916485210941 0
1998-10-22 0.0521864192682956 0
1998-10-23 0.051231608730499 0
1998-10-26 0.0517720293966928 0
1998-10-27 0.054510180255161 0
1998-10-28 0.0555145368993737 0
1998-10-29 0.0543161806856168 0
1998-10-30 0.0549843155909913 0
1998-11-02 0.0539834620268725 0
1998-11-03 0.0545265305261213 0
1998-11-04 0.0563008266361608 0
1998-11-05 0.0574978486501943 0
1998-11-06 0.0566137569387149 0
1998-11-09 0.0566361841332342 0
1998-11-10 0.0519661518719229 0
1998-11-11 0.0528115419296847 0
1998-11-12 0.0523993310595594 0
1998-11-13 0.0519961700840793 0
1998-11-16 0.0565822603053298 0
1998-11-17 0.0596568936022621 0
1998-11-18 0.0586321400318229 0
1998-11-19 0.0601214163251618 0
1998-11-20 0.0620458180567865 0
1998-11-23 0.0621426087413219 0
1998-11-24 0.0659305552362125 0
1998-11-25 0.0678732056169147 0
1998-11-26 0.0614765296800616 0
1998-11-27 0.0614568267249869 0
1998-11-30 0.0615274333950604 0
1998-12-01 0.0666044814320038 0
1998-12-02 0.066725775483961 0
1998-12-03 0.0666324513646954 0
1998-12-04 0.0675175636354559 0
1998-12-07 0.0687692859929267 0
1998-12-08 0.0722603775886139 0
1998-12-09 0.0756973549336204 0
1998-12-10 0.0778977692819595 0
1998-12-11 0.0730896606040727 0
1998-12-14 0.0727620370734077 0
1998-12-15 0.0672631809235627 0
1998-12-16 0.0702668438905422 0
1998-12-17 0.0832656529218834 0
1998-12-18 0.0731216614398728 0
1998-12-21 0.0743906844083752 0
1998-12-22 0.0726144836766405 0
1998-12-23 0.0712847849033359 0
1998-12-24 0.0710005335026117 0
1998-12-25 0.070921032710579 0
1998-12-28 0.0709895309120133 0
1998-12-29 0.0719798860489635 0
1998-12-30 0.0722050631449068 0
1998-12-31 0.0721758535137802 0
1999-01-01 0.072535318187163 0
1999-01-04 0.0726167359695874 0
1999-01-05 0.070334550914428 0
1999-01-06 0.0748560843856955 0
1999-01-07 0.0660139029239831 0
1999-01-08 0.0670047017737806 0
1999-01-11 0.066187722158486 0
1999-01-12 0.0694809713526067 0
1999-01-13 0.0707119282296705 0
1999-01-14 0.0653973269512416 0
1999-01-15 0.0659271438151943 0
1999-01-18 0.0663323473683783 0
1999-01-19 0.0662306188692712 0
1999-01-20 0.0657795679256738 0
1999-01-21 0.0629000713958926 0
1999-01-22 0.0694091013195673 0
1999-01-25 0.0714938278222517 0
1999-01-26 0.0698363182885641 0
1999-01-27 0.0725118876453267 0
1999-01-28 0.071334881583177 0
1999-01-29 0.0715349891550426 0
1999-02-01 0.0687258282475883 0
1999-02-02 0.0641446904009507 0
1999-02-03 0.0628368202195245 0
1999-02-04 0.0639815368863952 0
1999-02-05 0.0648331460538347 0
1999-02-08 0.0640410499313047 0
1999-02-09 0.0621935607175137 0
1999-02-10 0.0621201759907131 0
1999-02-11 0.0627085753691058 0
1999-02-12 0.0620641317937759 0
1999-02-15 0.0616318277005489 0
1999-02-16 0.0616623744252789 0
1999-02-17 0.0612793497804114 0
1999-02-18 0.0624359684646387 0
1999-02-19 0.0680210180515966 0
1999-02-22 0.0663911423884343 0
1999-02-23 0.0679544922309755 0
1999-02-24 0.0713485953881747 0
1999-02-25 0.0713006993594034 0
1999-02-26 0.0700826328140302 0
1999-03-01 0.0689853694101266 0
1999-03-02 0.0693875262726949 0
1999-03-03 0.0693838929097171 0
1999-03-04 0.0705698753559614 0
1999-03-05 0.0677275603847418 0
1999-03-08 0.0678500019032753 0
1999-03-09 0.0678152668927005 0
1999-03-10 0.0686376476810766 0
1999-03-11 0.0607352194679408 0
1999-03-12 0.0645752043979445 0
1999-03-15 0.0643373249200057 0
1999-03-16 0.0646586156921173 0
1999-03-17 0.0649969710342385 0
1999-03-18 0.0688776695445538 0
1999-03-19 0.0692553760601747 0
1999-03-22 0.0685962405807568 0
1999-03-23 0.0671400669956233 0
1999-03-24 0.0664150133896493 0
1999-03-25 0.0662185934489255 0
1999-03-26 0.0673961170455555 0
1999-03-29 0.0709400947306354 0
1999-03-30 0.068719716930239 0
1999-03-31 0.0686480092485172 0
1999-04-01 0.0680310750503203 0
1999-04-02 0.0692333494280547 0
1999-04-05 0.069241534318544 0
1999-04-06 0.0675032668088698 0
1999-04-07 0.0686642191273644 0
1999-04-08 0.0736551454392732 0
1999-04-09 0.0743841078301793 0
1999-04-12 0.0729501696876135 0
1999-04-13 0.0730153632513692 0
1999-04-14 0.073896450308198 0
1999-04-15 0.0752793458125715 0
1999-04-16 0.0745729020197525 0
1999-04-19 0.071821602240147 0
1999-04-20 0.070642004925156 0
1999-04-21 0.0704041366031328 0
1999-04-22 0.0710560606800927 0
1999-04-23 0.0712880206523873 0
1999-04-26 0.0718116239027776 0
1999-04-27 0.0737864115498222 0
1999-04-28 0.0742709963252643 0
1999-04-29 0.0780946199611801 0
1999-04-30 0.0779827989942616 0
1999-05-03 0.0775667129142622 0
1999-05-04 0.0768827765222737 0
1999-05-05 0.0769896051670974 0
1999-05-06 0.0773493481370742 0
1999-05-07 0.0753299708968489 0
1999-05-10 0.0753827220535013 0
1999-05-11 0.0774936751551595 0
1999-05-12 0.0747120972713045 0
1999-05-13 0.0721855074973076 0
1999-05-14 0.0741220477227894 0
1999-05-17 0.0737289778405428 0
1999-05-18 0.0752698712062343 0
1999-05-19 0.0784989620457711 0
1999-05-20 0.0763098265384124 0
1999-05-21 0.0756652717745219 0
1999-05-24 0.0769650365407812 0
1999-05-25 0.0782119726564674 0
1999-05-26 0.0755355345870075 0
1999-05-27 0.0754945578180825 0
1999-05-28 0.0762445361265976 0
1999-05-31 0.0774324672618188 0
1999-06-01 0.0775472493827256 0
1999-06-02 0.0809655630792673 0
1999-06-03 0.0803052359970655 0
1999-06-04 0.0791823907982204 0
1999-06-07 0.0763333347930245 0
1999-06-08 0.0735557382523747 0
1999-06-09 0.0718630456516465 0
1999-06-10 0.0696649398437077 0
1999-06-11 0.0678782852241618 0
1999-06-14 0.071957941184938 0
1999-06-15 0.0708958622739836 0
1999-06-16 0.0690373227406797 0
1999-06-17 0.0706482533582219 0
1999-06-18 0.069497755830032 0
1999-06-21 0.0707434266426592 0
1999-06-22 0.0720919414004557 0
1999-06-23 0.0733825539968012 0
1999-06-24 0.0780643763345108 0
1999-06-25 0.0785597852304479 0
1999-06-28 0.0791495011551447 0
1999-06-29 0.0792062798804765 0
1999-06-30 0.0813530626947484 0
1999-07-01 0.0778256056111541 0
1999-07-02 0.0779958012633681 0
1999-07-05 0.0768376721218856 0
1999-07-06 0.0771645845549381 0
1999-07-07 0.0770754011588313 0
1999-07-08 0.0777841884637833 0
1999-07-09 0.0787703772616011 0
1999-07-12 0.0795507593518582 0
1999-07-13 0.0796847785187332 0
1999-07-14 0.082237030596432 0
1999-07-15 0.0839499078713004 0
1999-07-16 0.0826844494823465 0
1999-07-19 0.082071641809316 0
1999-07-20 0.0797523658450708 0
1999-07-21 0.0747689208848708 0
1999-07-22 0.0735882916650131 0
1999-07-23 0.0751408344995711 0
1999-07-26 0.079430386021555 0
1999-07-27 0.0788786648986202 0
1999-07-28 0.0801561126087894 0
1999-07-29 0.0794898888158787 0
1999-07-30 0.0815530534873291 0
1999-08-02 0.0796309261432364 0
1999-08-03 0.0799463892932399 0
1999-08-04 0.0803436718586603 0
1999-08-05 0.0819230448528244 0
1999-08-06 0.0821115672774841 0
1999-08-09 0.0810760203777342 0
1999-08-10 0.0794928304742878 0
1999-08-11 0.0795420856799262 0
1999-08-12 0.0787949985207959 0
1999-08-13 0.0783564315892274 0
1999-08-16 0.0793516007980717 0
1999-08-17 0.0776917940337276 0
1999-08-18 0.0786055235155928 0
1999-08-19 0.0788792828965626 0
1999-08-20 0.0777182683266593 0
1999-08-23 0.0786311248170511 0
1999-08-24 0.0794613066519739 0
1999-08-25 0.0806477629178709 0
1999-08-26 0.0781825915809816 0
1999-08-27 0.0779817000247194 0
1999-08-30 0.0792791151091813 0
1999-08-31 0.080751494835529 0
1999-09-01 0.0819688102206256 0
1999-09-02 0.0812757760915263 0
1999-09-03 0.0825897605701921 0
1999-09-06 0.0809650663678963 0
1999-09-07 0.0810231643746881 0
1999-09-08 0.0829885657759028 0
1999-09-09 0.0826671844675586 0
1999-09-10 0.0800818785612763 0
1999-09-13 0.0789369404680976 0
1999-09-14 0.0816998373716944 0
1999-09-15 0.0803392451035285 0
1999-09-16 0.0816877429432705 0
1999-09-17 0.0797766546562652 0
1999-09-20 0.0791910597706869 0
1999-09-21 0.0808298325462257 0
1999-09-22 0.0813704151143896 0
1999-09-23 0.0814774457131263 0
1999-09-24 0.0815555486734493 0
1999-09-27 0.0817920963256537 0
1999-09-28 0.081734230005003 0
1999-09-29 0.0812508264215299 0
1999-09-30 0.0824547990606491 0
1999-10-01 0.0826228047638377 0
1999-10-04 0.0824212961319081 0
1999-10-05 0.0787340068657133 0
1999-10-06 0.0797636622311227 0
1999-10-07 0.0809843411794007 0
1999-10-08 0.0768297107578295 0
1999-10-11 0.0725147951032639 0
1999-10-12 0.0692430325712358 0
1999-10-13 0.0713819645913688 0
1999-10-14 0.0717287836318552 0
1999-10-15 0.0703175630901881 0
1999-10-18 0.072155065352767 0
1999-10-19 0.0709144132467869 0
1999-10-20 0.0711610808461391 0
1999-10-21 0.0700681982386068 0
1999-10-22 0.069566365110348 0
1999-10-25 0.0737693214219624 0
1999-10-26 0.0735854616997259 0
1999-10-27 0.0735092747043127 0
1999-10-28 0.0752616045012828 0
1999-10-29 0.0818544263553102 0
1999-11-01 0.0812565243144318 0
1999-11-02 0.0783602160251448 0
1999-11-03 0.0784271851057988 0
1999-11-04 0.0780779020278457 0
1999-11-05 0.0777630258452927 0
1999-11-08 0.0770831067831785 0
1999-11-09 0.0758098925100232 0
1999-11-10 0.0789122659035942 0
1999-11-11 0.0783364595090356 0
1999-11-12 0.0786515582337007 0
1999-11-15 0.0773869367714435 0
1999-11-16 0.0761421543165516 0
1999-11-17 0.0793710406070671 0
1999-11-18 0.078558381122331 0
1999-11-19 0.0817970185812185 0
1999-11-22 0.0857105926849523 0
1999-11-23 0.0878359966391726 0
1999-11-24 0.0857130323627969 0
1999-11-25 0.0852638646813575 0
1999-11-26 0.0852159394969386 0
1999-11-29 0.08503292298625 0
1999-11-30 0.0897637853594989 0
1999-12-01 0.0908987084470255 0
1999-12-02 0.0915904932504491 0
1999-12-03 0.0922023658227682 0
1999-12-06 0.0928434310918443 0
1999-12-07 0.0922490811802321 0
1999-12-08 0.0911012481248719 0
1999-12-09 0.0920786737038714 0
1999-12-10 0.0946170769999772 0
1999-12-13 0.091914579752327 0
1999-12-14 0.0925495692466258 0
1999-12-15 0.0952184937249736 0
1999-12-16 0.097095199941052 0
1999-12-17 0.0968132828207731 0
1999-12-20 0.096818054089253 0
1999-12-21 0.0959073297107336 0
1999-12-22 0.0966348761468421 0
1999-12-23 0.0989286831700329 0
1999-12-24 0.0975208720126525 0
1999-12-27 0.097801656127386 0
1999-12-28 0.0960899523960507 0
1999-12-29 0.0964194110784094 0
1999-12-30 0.0964275282026027 0
1999-12-31 0.0964170756371971 0
2000-01-03 0.0964604039251149 0
2000-01-04 0.0965360395499895 0
2000-01-05 0.095167433095206 0
2000-01-06 0.0915572576960134 0
2000-01-07 0.0922883413894927 0
2000-01-10 0.0922515357091968 0
2000-01-11 0.0916251410840331 0
2000-01-12 0.096961902899015 0
2000-01-13 0.0979505293268996 0
2000-01-14 0.0984999608767381 0
2000-01-17 0.0939931121070521 0
2000-01-18 0.0938353198306063 0
2000-01-19 0.0983394484181638 0
2000-01-20 0.0977191272145125 0
2000-01-21 0.100185125917707 0
2000-01-24 0.10013883167849 0
2000-01-25 0.0980189100279049 0
2000-01-26 0.0998368949654482 0
2000-01-27 0.109009930319703 0
2000-01-28 0.11135410992214 0
2000-01-31 0.111431673750791 0
2000-02-01 0.113107221522904 0
2000-02-02 0.110264954007153 0
2000-02-03 0.112336889908739 0
2000-02-04 0.11268985296466 0
2000-02-07 0.111058253864864 0
2000-02-08 0.109714457979363 0
2000-02-09 0.111172075459688 0
2000-02-10 0.113395280183396 0
2000-02-11 0.116320620373381 0
2000-02-14 0.11658854456053 0
2000-02-15 0.120971860294516 0
2000-02-16 0.121035790311756 0
2000-02-17 0.12175608272425 0
2000-02-18 0.118511507249964 0
2000-02-21 0.119476385290121 0
2000-02-22 0.119330739186427 0
2000-02-23 0.118984870151575 0
2000-02-24 0.12101617077624 0
2000-02-25 0.121150425484063 0
2000-02-28 0.12171319285253 0
2000-02-29 0.122060604570651 0
2000-03-01 0.122317462992531 0
2000-03-02 0.118182687811526 0
2000-03-03 0.117222504890895 0
2000-03-06 0.117505889698232 0
2000-03-07 0.118502840242959 0
2000-03-08 0.113782422984585 0
2000-03-09 0.102628550993012 0
2000-03-10 0.101476797046929 0
2000-03-13 0.101999854737693 0
2000-03-14 0.103006657521059 0
2000-03-15 0.102593327277142 0
2000-03-16 0.10499204906041 0
2000-03-17 0.102781150872316 0
2000-03-20 0.102093073458717 0
2000-03-21 0.108315866057284 0
2000-03-22 0.113683691626948 0
2000-03-23 0.109944201443712 0
2000-03-24 0.109028653078747 0
2000-03-27 0.109764961857521 0
2000-03-28 0.110366040692314 0
2000-03-29 0.112600837511448 0
2000-03-30 0.108547083366422 0
2000-03-31 0.110376730880669 0
2000-04-03 0.111452816087386 0
2000-04-04 0.109001356631885 0
2000-04-05 0.104991303578772 0
2000-04-06 0.104855142666811 0
2000-04-07 0.106017650431526 0
2000-04-10 0.109068048683336 0
2000-04-11 0.102577118687978 0
2000-04-12 0.10417837816036 0
2000-04-13 0.103833103407324 0
2000-04-14 0.102811654528575 0
2000-04-17 0.104325616848706 0
2000-04-18 0.100400176729576 0
2000-04-19 0.101499937920355 0
2000-04-20 0.0970614047266678 0
2000-04-21 0.0974564250013679 0
2000-04-24 0.0973529325584802 0
2000-04-25 0.0980270082581361 0
2000-04-26 0.0934410379076495 0
2000-04-27 0.0849429161650766 0
2000-04-28 0.0814046606869592 0
2000-05-01 0.0815487026820641 0
2000-05-02 0.0811539264730109 0
2000-05-03 0.0822470530800182 0
2000-05-04 0.0819099752154111 0
2000-05-05 0.0819925495935427 0
2000-05-08 0.0810160242207545 0
2000-05-09 0.083527412663384 0
2000-05-10 0.084031068600611 0
2000-05-11 0.0840366194386244 0
2000-05-12 0.0891321621155915 0
2000-05-15 0.0907455112722845 0
2000-05-16 0.0896356008165809 0
2000-05-17 0.088546502855918 0
2000-05-18 0.0873533371925765 0
2000-05-19 0.0842518253369449 0
2000-05-22 0.0829388271830689 0
2000-05-23 0.078893205100911 0
2000-05-24 0.0789959832547198 0
2000-05-25 0.0752353039844236 0
2000-05-26 0.0769724709551147 0
2000-05-29 0.076843276673615 0
2000-05-30 0.0769050019807853 0
2000-05-31 0.0756859747437226 0
2000-06-01 0.0802123833102856 0
2000-06-02 0.0770028520352964 0
2000-06-05 0.0768894390605443 0
2000-06-06 0.0761800642440454 0
2000-06-07 0.0765070699538804 0
2000-06-08 0.0741162220843244 0
2000-06-09 0.0725691760232426 0
2000-06-12 0.0715853766206156 0
2000-06-13 0.0774312723447498 0
2000-06-14 0.0737656372021884 0
2000-06-15 0.0735216484053776 0
2000-06-16 0.0739658089396561 0
2000-06-19 0.0735198436629412 0
2000-06-20 0.0756146481825462 0
2000-06-21 0.0790917037435694 0
2000-06-22 0.0789429122435817 0
2000-06-23 0.0805813268683806 0
2000-06-26 0.0804842294847865 0
2000-06-27 0.0899647781967085 0
2000-06-28 0.088813342678933 0
2000-06-29 0.0888560119514463 0
2000-06-30 0.087959723830989 0
2000-07-03 0.0890701171449797 0
2000-07-04 0.0888593707035221 0
2000-07-05 0.0887102769998353 0
2000-07-06 0.0936580122044523 0
2000-07-07 0.0948034497402267 0
2000-07-10 0.094684848629973 0
2000-07-11 0.0914244534897032 0
2000-07-12 0.0912696656782602 0
2000-07-13 0.0895178215854175 0
2000-07-14 0.0939600973996078 0
2000-07-17 0.0940180296242267 0
2000-07-18 0.0916087752297837 0
2000-07-19 0.096326851402135 0
2000-07-20 0.0931446165682586 0
2000-07-21 0.0933803136425386 0
2000-07-24 0.0837409564705866 0
2000-07-25 0.0840465492754328 0
2000-07-26 0.0843571527678774 0
2000-07-27 0.0838871304703513 0
2000-07-28 0.0857688366845963 0
2000-07-31 0.0853153876863947 0
2000-08-01 0.0877948182846736 0
2000-08-02 0.087704185527508 0
2000-08-03 0.088981364592872 0
2000-08-04 0.0916893090809593 0
2000-08-07 0.0961150841861936 0
2000-08-08 0.0935674755841804 0
2000-08-09 0.0925252219553339 0
2000-08-10 0.0897503333381673 0
2000-08-11 0.0918498668988894 0
2000-08-14 0.0920901270368397 0
2000-08-15 0.0925102321620361 0
2000-08-16 0.0940834821996226 0
2000-08-17 0.0954422393141183 0
2000-08-18 0.0954453298771987 0
2000-08-21 0.0957913351381624 0
2000-08-22 0.0943930444443896 0
2000-08-23 0.0895663182669748 0
2000-08-24 0.0896390073771708 0
2000-08-25 0.0817371388664115 0
2000-08-28 0.0812730742863001 0
2000-08-29 0.0807188320845251 0
2000-08-30 0.0800383173209698 0
2000-08-31 0.0820905013810523 0
2000-09-01 0.0821931021772644 0
2000-09-04 0.0833076949643111 0
2000-09-05 0.0833895726883993 0
2000-09-06 0.0841471697745463 0
2000-09-07 0.0879850410233524 0
2000-09-08 0.0883511031682858 0
2000-09-11 0.0885749573595472 0
2000-09-12 0.0887481885022073 0
2000-09-13 0.0887104429269632 0
2000-09-14 0.0880443779006067 0
2000-09-15 0.0898914042686599 0
2000-09-18 0.0955562079042375 0
2000-09-19 0.0974341242102847 0
2000-09-20 0.0969161307758567 0
2000-09-21 0.0971054281825918 0
2000-09-22 0.0856732024027961 0
2000-09-25 0.0882128168060593 0
2000-09-26 0.0907260280806057 0
2000-09-27 0.0899420141116788 0
2000-09-28 0.0920002694464899 0
2000-09-29 0.0956347758553853 0
2000-10-02 0.0979256321965796 0
2000-10-03 0.0972292538711665 0
2000-10-04 0.0980179872147872 0
2000-10-05 0.101874529490652 0
2000-10-06 0.102297345998698 0
2000-10-09 0.103051349385956 0
2000-10-10 0.103783419297575 0
2000-10-11 0.108700971416435 0
2000-10-12 0.108999280015777 0
2000-10-13 0.118460604787926 0
2000-10-16 0.121134713204932 0
2000-10-17 0.114176911488061 0
2000-10-18 0.113721149634651 0
2000-10-19 0.113665508699627 0
2000-10-20 0.114959484326167 0
2000-10-23 0.118832048230523 0
2000-10-24 0.117102685100287 0
2000-10-25 0.116032385127439 0
2000-10-26 0.112822030714029 0
2000-10-27 0.113543353265934 0
2000-10-30 0.110082151987563 0
2000-10-31 0.109688101611859 0
2000-11-01 0.110354640666844 0
2000-11-02 0.109588359453431 0
2000-11-03 0.110551382449314 0
2000-11-06 0.110608147960788 0
2000-11-07 0.111434997856819 0
2000-11-08 0.110313482140578 0
2000-11-09 0.11130414727398 0
2000-11-10 0.109034655774717 0
2000-11-13 0.109590306738035 0
2000-11-14 0.10854348275404 0
2000-11-15 0.107769459625267 0
2000-11-16 0.109137586949067 0
2000-11-17 0.107734107576825 0
2000-11-20 0.110724934581037 0
2000-11-21 0.111773659366904 0
2000-11-22 0.110473286150906 0
2000-11-23 0.112193829828305 0
2000-11-24 0.112136158099031 0
2000-11-27 0.112473758163465 0
2000-11-28 0.110856312461921 0
2000-11-29 0.105243110581498 0
2000-11-30 0.107054297092377 0
2000-12-01 0.109837506843493 0
2000-12-04 0.104031156482934 0
2000-12-05 0.106051175336921 0
2000-12-06 0.107264010215019 0
2000-12-07 0.103845240280801 0
2000-12-08 0.10707375436394 0
2000-12-11 0.110785041651029 0
2000-12-12 0.116586203295652 0
2000-12-13 0.116239268877255 0
2000-12-14 0.11108631004769 0
2000-12-15 0.108171950281737 0
2000-12-18 0.105354643834625 0
2000-12-19 0.107978745246577 0
2000-12-20 0.1074176468965 0
2000-12-21 0.101933670671036 0
2000-12-22 0.103106263934734 0
2000-12-25 0.103091626333634 0
2000-12-26 0.103159405873151 0
2000-12-27 0.103566385187431 0
2000-12-28 0.103517434602063 0
2000-12-29 0.103443417367924 0
2001-01-01 0.103623195821868 0
2001-01-02 0.103694241692806 0
2001-01-03 0.103643040791631 0
2001-01-04 0.101536654657776 0
2001-01-05 0.102139488081434 0
2001-01-08 0.102333453195856 0
2001-01-09 0.103745911297882 0
2001-01-10 0.104926772370932 0
2001-01-11 0.103173685660377 0
2001-01-12 0.103262481421928 0
2001-01-15 0.1014131600636 0
2001-01-16 0.101613866759015 0
2001-01-17 0.101970028180682 0
2001-01-18 0.103573202215225 0
2001-01-19 0.101656756266049 0
2001-01-22 0.0960612594274224 0
2001-01-23 0.0961204269014785 0
2001-01-24 0.0960915792959515 0
2001-01-25 0.0961112693271038 0
2001-01-26 0.0966916007681356 0
2001-01-29 0.101229228457474 0
2001-01-30 0.0989825651992731 0
2001-01-31 0.098830058619862 0
2001-02-01 0.0964194537178027 0
2001-02-02 0.0991846349389341 0
2001-02-05 0.104812266281048 0
2001-02-06 0.107114993322457 0
2001-02-07 0.105810075318647 0
2001-02-08 0.102652848645362 0
2001-02-09 0.102203609576357 0
2001-02-12 0.103743272654275 0
2001-02-13 0.103435869739512 0
2001-02-14 0.104646306316361 0
2001-02-15 0.104335553706125 0
2001-02-16 0.104977086192332 0
2001-02-19 0.105936747876335 0
2001-02-20 0.105881271346891 0
2001-02-21 0.102878115657322 0
2001-02-22 0.103301652000538 0
2001-02-23 0.103384697640414 0
2001-02-26 0.103013386282375 0
2001-02-27 0.10090898699921 0
2001-02-28 0.100940756485143 0
2001-03-01 0.100768855629403 0
2001-03-02 0.102679866418202 0
2001-03-05 0.10203253911409 0
2001-03-06 0.10070944519965 0
2001-03-07 0.100873932356678 0
2001-03-08 0.0988687120485261 0
2001-03-09 0.0956977424947942 0
2001-03-12 0.0944955651053755 0
2001-03-13 0.0946705796042098 0
2001-03-14 0.0959729001966239 0
2001-03-15 0.0937410376873499 0
2001-03-16 0.0939501655627593 0
2001-03-19 0.0943667681680961 0
2001-03-20 0.0933669205433673 0
2001-03-21 0.093582280056377 0
2001-03-22 0.0951301572932899 0
2001-03-23 0.0960434245697069 0
2001-03-26 0.091274508919361 0
2001-03-27 0.0915167425453794 0
2001-03-28 0.0922087834742521 0
2001-03-29 0.0885048708074099 0
2001-03-30 0.0885888950214647 0
2001-04-02 0.0881797638313309 0
2001-04-03 0.0849910125445692 0
2001-04-04 0.089445075333232 0
2001-04-05 0.0893267650175363 0
2001-04-06 0.0891265636116197 0
2001-04-09 0.0880192900545525 0
2001-04-10 0.0894701165519035 0
2001-04-11 0.0862842526648133 0
2001-04-12 0.0869055174974979 0
2001-04-13 0.0865206172706598 0
2001-04-16 0.0864838207342804 0
2001-04-17 0.086201361093698 0
2001-04-18 0.0891679083350969 0
2001-04-19 0.08983180382502 0
2001-04-20 0.0897398549698321 0
2001-04-23 0.092604716918835 0
2001-04-24 0.0924400885123895 0
2001-04-25 0.0994657641352571 0
2001-04-26 0.101815513425602 0
2001-04-27 0.109695221884294 0
2001-04-30 0.110067869422834 0
2001-05-01 0.110134962110016 0
2001-05-02 0.1106118739967 0
2001-05-03 0.110996163267446 0
2001-05-04 0.110256718396836 0
2001-05-07 0.111324214713492 0
2001-05-08 0.108946259995959 0
2001-05-09 0.107053970825636 0
2001-05-10 0.105036713946305 0
2001-05-11 0.104967790736238 0
2001-05-14 0.10494580232851 0
2001-05-15 0.105455614540579 0
2001-05-16 0.10578456965542 0
2001-05-17 0.106142651199357 0
2001-05-18 0.105866511371862 0
2001-05-21 0.103327320252962 0
2001-05-22 0.103311515034618 0
2001-05-23 0.103931598181756 0
2001-05-24 0.103315501691911 0
2001-05-25 0.104587961979442 0
2001-05-28 0.104928573800848 0
2001-05-29 0.104918613061558 0
2001-05-30 0.106690355769797 0
2001-05-31 0.106530780549054 0
2001-06-01 0.105940495059472 0
2001-06-04 0.10722027781431 0
2001-06-05 0.108337185483202 0
2001-06-06 0.108481771176013 0
2001-06-07 0.109186868334253 0
2001-06-08 0.108195167741466 0
2001-06-11 0.110271923541797 0
2001-06-12 0.110700058897166 0
2001-06-13 0.110063070310112 0
2001-06-14 0.109822071774715 0
2001-06-15 0.108952938467251 0
2001-06-18 0.106332525108496 0
2001-06-19 0.106934330971168 0
2001-06-20 0.106651912506864 0
2001-06-21 0.106666421128456 0
2001-06-22 0.105894706127085 0
2001-06-25 0.106121911600779 0
2001-06-26 0.106523499773508 0
2001-06-27 0.106324988765825 0
2001-06-28 0.104764746225385 0
2001-06-29 0.104498995230909 0
2001-07-02 0.103806866737883 0
2001-07-03 0.103151543671231 0
2001-07-04 0.102622701944816 0
2001-07-05 0.102613932046114 0
2001-07-06 0.106744700832196 0
2001-07-09 0.112432642775384 0
2001-07-10 0.112175053995044 0
2001-07-11 0.110938597752375 0
2001-07-12 0.111524384684284 0
2001-07-13 0.110320870733598 0
2001-07-16 0.110584494035022 0
2001-07-17 0.110552774166823 0
2001-07-18 0.10755644426409 0
2001-07-19 0.110148459151314 0
2001-07-20 0.110054220734855 0
2001-07-23 0.115682070197727 0
2001-07-24 0.11517389895719 0
2001-07-25 0.115454416810747 0
2001-07-26 0.114160862443923 0
2001-07-27 0.11418716761575 0
2001-07-30 0.115005512980859 0
2001-07-31 0.116630996152393 0
2001-08-01 0.116501657227817 0
2001-08-02 0.116472600926813 0
2001-08-03 0.115390827609476 0
2001-08-06 0.115711097883089 0
2001-08-07 0.116059573953879 0
2001-08-08 0.116708646285082 0
2001-08-09 0.113923739924567 0
2001-08-10 0.113364595425563 0
2001-08-13 0.111978604248436 0
2001-08-14 0.113050058765794 0
2001-08-15 0.113231714936482 0
2001-08-16 0.114884195025718 0
2001-08-17 0.114923242086218 0
2001-08-20 0.110771994479151 0
2001-08-21 0.109905631931619 0
2001-08-22 0.107265804659377 0
2001-08-23 0.104754902863944 0
2001-08-24 0.103554068907079 0
2001-08-27 0.0919733033775256 0
2001-08-28 0.0883315295344304 0
2001-08-29 0.0905531224588881 0
2001-08-30 0.0905571278849066 0
2001-08-31 0.0883985226207031 0
2001-09-03 0.0885809123578219 0
2001-09-04 0.0886095480291372 0
2001-09-05 0.0895267498427587 0
2001-09-06 0.0894741869432502 0
2001-09-07 0.0885377639927707 0
2001-09-10 0.0898368263676926 0
2001-09-11 0.0884984863555946 0
2001-09-12 0.0886954774320899 0
2001-09-13 0.0877550072372983 0
2001-09-14 0.0917976797123405 0
2001-09-17 0.0970126162888322 0
2001-09-18 0.0990971810864401 0
2001-09-19 0.100922051683892 0
2001-09-20 0.0966070238267265 0
2001-09-21 0.0962160546526658 0
2001-09-24 0.100658323070715 0
2001-09-25 0.0775723149378282 0
2001-09-26 0.0773654060692733 0
2001-09-27 0.0781667381060046 0
2001-09-28 0.0761456352631564 0
2001-10-01 0.0764957135425543 0
2001-10-02 0.0765261925597858 0
2001-10-03 0.0765540988309269 0
2001-10-04 0.0787102623389415 0
2001-10-05 0.0782606784532816 0
2001-10-08 0.076583424813142 0
2001-10-09 0.076872641215684 0
2001-10-10 0.0779573981302578 0
2001-10-11 0.0781315214113543 0
2001-10-12 0.0797792207453827 0
2001-10-15 0.0774515748219201 0
2001-10-16 0.078121477522132 0
2001-10-17 0.0801327131274851 0
2001-10-18 0.0795901132312481 0
2001-10-19 0.0815882314969779 0
2001-10-22 0.081070418653087 0
2001-10-23 0.0815502820695012 0
2001-10-24 0.0842108588028824 0
2001-10-25 0.0837805294113465 0
2001-10-26 0.0841750337841361 0
2001-10-29 0.0830040898966434 0
2001-10-30 0.083086828558482 0
2001-10-31 0.0839139673979834 0
2001-11-01 0.0871814307238764 0
2001-11-02 0.0911218592482804 0
2001-11-05 0.0925857804518787 0
2001-11-06 0.0936685238467174 0
2001-11-07 0.0933974165256405 0
2001-11-08 0.0924015558341391 0
2001-11-09 0.0888964378572964 0
2001-11-12 0.0836250233445296 0
2001-11-13 0.0873560616690888 0
2001-11-14 0.0861553775650938 0
2001-11-15 0.0833922737785973 0
2001-11-16 0.0923845703404165 0
2001-11-19 0.089461529063712 0
2001-11-20 0.0867887679916449 0
2001-11-21 0.0877625010808532 0
2001-11-22 0.0900001393488656 0
2001-11-23 0.0902015349655077 0
2001-11-26 0.0905506848318588 0
2001-11-27 0.0917876057322281 0
2001-11-28 0.0985674152005471 0
2001-11-29 0.0984555065746116 0
2001-11-30 0.102801619418893 0
2001-12-03 0.0983003711758766 0
2001-12-04 0.0995077037672235 0
2001-12-05 0.102407995772591 0
2001-12-06 0.10162996235765 0
2001-12-07 0.107129972501119 0
2001-12-10 0.109819677000422 0
2001-12-11 0.111016124550528 0
2001-12-12 0.112901519862768 0
2001-12-13 0.114406954586817 0
2001-12-14 0.113347226085296 0
2001-12-17 0.121597948624667 0
2001-12-18 0.121678630325096 0
2001-12-19 0.121425848992473 0
2001-12-20 0.121633280109724 0
2001-12-21 0.115781424792775 0
2001-12-24 0.114464763071379 0
2001-12-25 0.114507343161135 0
2001-12-26 0.114590045833539 0
2001-12-27 0.103346886156243 0
2001-12-28 0.104743662920807 0
2001-12-31 0.103762149257486 0
2002-01-01 0.10378403621064 0
2002-01-02 0.103865442245407 0
2002-01-03 0.101810677488893 0
2002-01-04 0.104358489425494 0
2002-01-07 0.102399609587248 0
2002-01-08 0.102023427094301 0
2002-01-09 0.105199351732609 0
2002-01-10 0.101277152867431 0
2002-01-11 0.10147256146848 0
2002-01-14 0.106417771161485 0
2002-01-15 0.100120166735196 0
2002-01-16 0.100888077315226 0
2002-01-17 0.10097180045294 0
2002-01-18 0.0977635736163794 0
2002-01-21 0.0988792219552475 0
2002-01-22 0.0990693985366928 0
2002-01-23 0.0971483992026445 0
2002-01-24 0.0927524264447538 0
2002-01-25 0.0903237065149206 0
2002-01-28 0.0896608000943488 0
2002-01-29 0.0906982986431554 0
2002-01-30 0.0854598368332146 0
2002-01-31 0.0853678089296795 0
2002-02-01 0.0877235145022312 0
2002-02-04 0.091788417541469 0
2002-02-05 0.0938674400463976 0
2002-02-06 0.0939043694555435 0
2002-02-07 0.0920661404618058 0
2002-02-08 0.0920640095384404 0
2002-02-11 0.092496269610778 0
2002-02-12 0.092693918145044 0
2002-02-13 0.0926610655161706 0
2002-02-14 0.0907774798087043 0
2002-02-15 0.089829028305572 0
2002-02-18 0.0885824320345827 0
2002-02-19 0.0885205711961975 0
2002-02-20 0.0863615965430621 0
2002-02-21 0.0890453540059367 0
2002-02-22 0.0876665518604503 0
2002-02-25 0.087801250360027 0
2002-02-26 0.091513250566273 0
2002-02-27 0.086543903891374 0
2002-02-28 0.0865191866400939 0
2002-03-01 0.0865371868499527 0
2002-03-04 0.0835947152462464 0
2002-03-05 0.0830728759084038 0
2002-03-06 0.0826211852476941 0
2002-03-07 0.0833010096930818 0
2002-03-08 0.0840439095397026 0
2002-03-11 0.0837808820212779 0
2002-03-12 0.081899775200111 0
2002-03-13 0.0817213843930228 0
2002-03-14 0.0834210975635978 0
2002-03-15 0.0828356318596987 0
2002-03-18 0.083001318950648 0
2002-03-19 0.081056981484227 0
2002-03-20 0.0809538003461719 0
2002-03-21 0.0808881762601453 0
2002-03-22 0.0774636393150698 0
2002-03-25 0.0764500639513468 0
2002-03-26 0.0763027460615966 0
2002-03-27 0.0761829093712172 0
2002-03-28 0.0761192790324288 0
2002-03-29 0.0754375005912142 0
2002-04-01 0.0754041646238511 0
2002-04-02 0.0734536851159513 0
2002-04-03 0.0698546261318214 0
2002-04-04 0.0696718798198777 0
2002-04-05 0.0697786665851296 0
2002-04-08 0.0678919336333756 0
2002-04-09 0.0678962050760813 0
2002-04-10 0.0645846078967768 0
2002-04-11 0.0621005120610533 0
2002-04-12 0.0678522131260965 0
2002-04-15 0.0738439691784494 0
2002-04-16 0.0705826754771677 0
2002-04-17 0.0693659140121865 0
2002-04-18 0.0665193651922763 0
2002-04-19 0.0660908892400849 0
2002-04-22 0.0669686803760928 0
2002-04-23 0.0673439418043447 0
2002-04-24 0.0686017532261287 0
2002-04-25 0.0675864736743153 0
2002-04-26 0.0677124500938615 0
2002-04-29 0.07135792882217 0
2002-04-30 0.0706255503375439 0
2002-05-01 0.0706169245017615 0
2002-05-02 0.0735055334182149 0
2002-05-03 0.0727929719211683 0
2002-05-06 0.0750419528746667 0
2002-05-07 0.074908639866367 0
2002-05-08 0.0724143637458012 0
2002-05-09 0.0753679180730406 0
2002-05-10 0.0755478199419323 0
2002-05-13 0.0752047395729249 0
2002-05-14 0.0726408433871413 0
2002-05-15 0.0712300738002471 0
2002-05-16 0.068204057252149 0
2002-05-17 0.0688698726301012 0
2002-05-20 0.0693760360906563 0
2002-05-21 0.0697460466282185 0
2002-05-22 0.0723299360816292 0
2002-05-23 0.0703194831649984 0
2002-05-24 0.0717680762761651 0
2002-05-27 0.0720585467964899 0
2002-05-28 0.0719874383763148 0
2002-05-29 0.0646292678650658 0
2002-05-30 0.0676674659452501 0
2002-05-31 0.0637233354861819 0
2002-06-03 0.0611682843316914 0
2002-06-04 0.0614735559888391 0
2002-06-05 0.0611246558784548 0
2002-06-06 0.0611043774682471 0
2002-06-07 0.0604876699755033 0
2002-06-10 0.0610947784621074 0
2002-06-11 0.0621945328745495 0
2002-06-12 0.0624230505632786 0
2002-06-13 0.0626660213499155 0
2002-06-14 0.0634757477174881 0
2002-06-17 0.0650385058012188 0
2002-06-18 0.0650225618839949 0
2002-06-19 0.0619565030142856 0
2002-06-20 0.0617628084354244 0
2002-06-21 0.0617636885398985 0
2002-06-24 0.0612816874820474 0
2002-06-25 0.0648941736097331 0
2002-06-26 0.0639201608333505 0
2002-06-27 0.060567619605793 0
2002-06-28 0.0604195030679788 0
2002-07-01 0.0603203562862719 0
2002-07-02 0.0603808406744314 0
2002-07-03 0.0603565107679426 0
2002-07-04 0.0605610718175935 0
2002-07-05 0.0608077546189298 0
2002-07-08 0.0606412103948794 0
2002-07-09 0.0630888563575082 0
2002-07-10 0.0629542146899374 0
2002-07-11 0.065725173937901 0
2002-07-12 0.0646002915688955 0
2002-07-15 0.0661876569042211 0
2002-07-16 0.0652129698093741 0
2002-07-17 0.0651365636006367 0
2002-07-18 0.0649251040754988 0
2002-07-19 0.0632344691252045 0
2002-07-22 0.0650109549094565 0
2002-07-23 0.0687016247676634 0
2002-07-24 0.0684249434068699 0
2002-07-25 0.0681447783894019 0
2002-07-26 0.0675833613771971 0
2002-07-29 0.0676891180121776 0
2002-07-30 0.0678296607922606 0
2002-07-31 0.0708935484716731 0
2002-08-01 0.0693953476586976 0
2002-08-02 0.0678890683050155 0
2002-08-05 0.0697724610221461 0
2002-08-06 0.0695786816182519 0
2002-08-07 0.0676314625096604 0
2002-08-08 0.0695143066422558 0
2002-08-09 0.0693144554678609 0
2002-08-12 0.0690736796542841 0
2002-08-13 0.0652909271064785 0
2002-08-14 0.0646725610557596 0
2002-08-15 0.0646832882880265 0
2002-08-16 0.0620955653402065 0
2002-08-19 0.0623396953771944 0
2002-08-20 0.0605408598340618 0
2002-08-21 0.0599932507531706 0
2002-08-22 0.0599671227224679 0
2002-08-23 0.0593408752030334 0
2002-08-26 0.059112871177528 0
2002-08-27 0.0565215473319017 0
2002-08-28 0.0566181952961796 0
2002-08-29 0.0570055592608693 0
2002-08-30 0.0549529405987271 0
2002-09-02 0.0546906670866969 0
2002-09-03 0.0544606224693577 0
2002-09-04 0.0496352340253004 0
2002-09-05 0.0502911662054969 0
2002-09-06 0.0533380245618652 0
2002-09-09 0.0551174384256033 0
2002-09-10 0.0540966035724735 0
2002-09-11 0.0551333940488667 0
2002-09-12 0.0548529245471655 0
2002-09-13 0.0512413137117473 0
2002-09-16 0.0550108904807651 0
2002-09-17 0.0568805093319841 0
2002-09-18 0.0563015301927612 0
2002-09-19 0.0560367377128229 0
2002-09-20 0.0560638087818719 0
2002-09-23 0.0566910748536036 0
2002-09-24 0.0599768068639068 0
2002-09-25 0.0598770559273498 0
2002-09-26 0.0600265496635983 0
2002-09-27 0.0603704186468421 0
2002-09-30 0.0611883423954653 0
2002-10-01 0.0608712920641559 0
2002-10-02 0.0611115980854139 0
2002-10-03 0.0611610781751142 0
2002-10-04 0.0626315396558181 0
2002-10-07 0.0622690659140232 0
2002-10-08 0.0619755880097626 0
2002-10-09 0.061510046420427 0
2002-10-10 0.0607872542136146 0
2002-10-11 0.0612296870039102 0
2002-10-14 0.0601962219250733 0
2002-10-15 0.058526719609507 0
2002-10-16 0.0598904071837339 0
2002-10-17 0.0618040417088025 0
2002-10-18 0.0610418320382137 0
2002-10-21 0.0604141264248056 0
2002-10-22 0.0558589177542306 0
2002-10-23 0.0569266577568671 0
2002-10-24 0.0574004937232328 0
2002-10-25 0.0576624029521312 0
2002-10-28 0.0601138626974851 0
2002-10-29 0.0603856688237125 0
2002-10-30 0.0586390302787079 0
2002-10-31 0.0586049834870393 0
2002-11-01 0.0599648788676208 0
2002-11-04 0.0603305603786882 0
2002-11-05 0.0592760400458783 0
2002-11-06 0.0620905868825284 0
2002-11-07 0.0613078718246532 0
2002-11-08 0.0600780982566037 0
2002-11-11 0.0623589036974615 0
2002-11-12 0.062856131393857 0
2002-11-13 0.0630402775121865 0
2002-11-14 0.0617359963348082 0
2002-11-15 0.0613849563907524 0
2002-11-18 0.0614919159109635 0
2002-11-19 0.0584015658801504 0
2002-11-20 0.0598765240775356 0
2002-11-21 0.0577467903951557 0
2002-11-22 0.0577458648091696 0
2002-11-25 0.0552830861872539 0
2002-11-26 0.0532884506013138 0
2002-11-27 0.0545988687185623 0
2002-11-28 0.0538293062803227 0
2002-11-29 0.0540116609268985 0
2002-12-02 0.0541781436767304 0
2002-12-03 0.0530247630998834 0
2002-12-04 0.0532375514453529 0
2002-12-05 0.0551409131509759 0
2002-12-06 0.056386090840722 0
2002-12-09 0.0555828950970428 0
2002-12-10 0.0564834628841294 0
2002-12-11 0.0574866035193828 0
2002-12-12 0.0583693405276028 0
2002-12-13 0.0608571994853496 0
2002-12-16 0.061733931056049 0
2002-12-17 0.0550363840366044 0
2002-12-18 0.0554655580786325 0
2002-12-19 0.0556388848569239 0
2002-12-20 0.0556556368473723 0
2002-12-23 0.0556533191240447 0
2002-12-24 0.0614333971808351 0
2002-12-25 0.0614512350166926 0
2002-12-26 0.0614634547089981 0
2002-12-27 0.0632470831909333 0
2002-12-30 0.063795387697129 0
2002-12-31 0.0644597825701031 0
2003-01-01 0.0644861046199782 0
2003-01-02 0.0645674779141993 0
2003-01-03 0.0624823353963567 0
2003-01-06 0.0595022798575001 0
2003-01-07 0.0560490903484681 0
2003-01-08 0.0556353153723936 0
2003-01-09 0.0536201711711297 0
2003-01-10 0.0550206723523484 0
2003-01-13 0.0560626422975639 0
2003-01-14 0.055716688505063 0
2003-01-15 0.056178184350433 0
2003-01-16 0.055932716018026 0
2003-01-17 0.0570554765101837 0
2003-01-20 0.0574670553536934 0
2003-01-21 0.0575048204105496 0
2003-01-22 0.0600648698534926 0
2003-01-23 0.0604403654121647 0
2003-01-24 0.0590495791716673 0
2003-01-27 0.0627391145975775 0
2003-01-28 0.0709966504892236 0
2003-01-29 0.0718474613949503 0
2003-01-30 0.0685866453900263 0
2003-01-31 0.0687120033567901 0
2003-02-03 0.0697466802417774 0
2003-02-04 0.0710850812089311 0
2003-02-05 0.0726113813147216 0
2003-02-06 0.0736822124365354 0
2003-02-07 0.0755076464262548 0
2003-02-10 0.075703622784684 0
2003-02-11 0.0751501931029088 0
2003-02-12 0.072139132715184 0
2003-02-13 0.0732776104661215 0
2003-02-14 0.0736470001838022 0
2003-02-17 0.0737694027505715 0
2003-02-18 0.0739215193783412 0
2003-02-19 0.0743384557604835 0
2003-02-20 0.0740823363000511 0
2003-02-21 0.0731106197944339 0
2003-02-24 0.071702069852277 0
2003-02-25 0.0733492919171974 0
2003-02-26 0.0724800122264434 0
2003-02-27 0.0778024899264588 0
2003-02-28 0.0751275286753923 0
2003-03-03 0.0752865253596191 0
2003-03-04 0.0725753246729424 0
2003-03-05 0.0758756496333545 0
2003-03-06 0.0759164813352794 0
2003-03-07 0.0771148595931874 0
2003-03-10 0.077748602243053 0
2003-03-11 0.0758516385025025 0
2003-03-12 0.0757298161803097 0
2003-03-13 0.0759543167867503 0
2003-03-14 0.0810216998954101 0
2003-03-17 0.0784879932874421 0
2003-03-18 0.0795290167428493 0
2003-03-19 0.0886028438205633 0
2003-03-20 0.0937003935961916 0
2003-03-21 0.0994383919401264 0
2003-03-24 0.0941588413691443 0
2003-03-25 0.105360284649546 0
2003-03-26 0.105158847710302 0
2003-03-27 0.0959919237091036 0
2003-03-28 0.0896873332228181 0
2003-03-31 0.0890539066753988 0
2003-04-01 0.0871441308525564 0
2003-04-02 0.0917983563101304 0
2003-04-03 0.0935584031083116 0
2003-04-04 0.0917909493241754 0
2003-04-07 0.0943315345039176 0
2003-04-08 0.0948557932460901 0
2003-04-09 0.0958827794467242 0
2003-04-10 0.0915274075735149 0
2003-04-11 0.0972624364269288 0
2003-04-14 0.0931198831717066 0
2003-04-15 0.0929091882655316 0
2003-04-16 0.0897818084728244 0
2003-04-17 0.0883014824843958 0
2003-04-18 0.0852012766931848 0
2003-04-21 0.085076641329671 0
2003-04-22 0.0881484988850354 0
2003-04-23 0.0865537938371006 0
2003-04-24 0.0796428814388078 0
2003-04-25 0.0773016797490593 0
2003-04-28 0.0803251016769931 0
2003-04-29 0.0824607868769485 0
2003-04-30 0.082597405030681 0
2003-05-01 0.0827575404109348 0
2003-05-02 0.082727920603581 0
2003-05-05 0.0828514059446904 0
2003-05-06 0.0800701189699044 0
2003-05-07 0.0831546019817913 0
2003-05-08 0.0835838353807899 0
2003-05-09 0.0829468647429505 0
2003-05-12 0.0804596508850975 0
2003-05-13 0.0786193836397537 0
2003-05-14 0.0809402548968298 0
2003-05-15 0.078326198462731 0
2003-05-16 0.0756974972522385 0
2003-05-19 0.0780856962479732 0
2003-05-20 0.0787294155558044 0
2003-05-21 0.0793663722598518 0
2003-05-22 0.0799968569244104 0
2003-05-23 0.0813045464856799 0
2003-05-26 0.0794594481351427 0
2003-05-27 0.0794211441121816 0
2003-05-28 0.0811211226760878 0
2003-05-29 0.0832468764338552 0
2003-05-30 0.0827886973968378 0
2003-06-02 0.0815052402334284 0
2003-06-03 0.0861883691448405 0
2003-06-04 0.0860324234484857 0
2003-06-05 0.0874008869073322 0
2003-06-06 0.0876324838070271 0
2003-06-09 0.0861818106114423 0
2003-06-10 0.0862733705010864 0
2003-06-11 0.0859510848697724 0
2003-06-12 0.0846323163626879 0
2003-06-13 0.0873041512122181 0
2003-06-16 0.0846890568486829 0
2003-06-17 0.0831813399096512 0
2003-06-18 0.0833209297909616 0
2003-06-19 0.0859634349460267 0
2003-06-20 0.0846944960123846 0
2003-06-23 0.0876597929945385 0
2003-06-24 0.0864428795479632 0
2003-06-25 0.0869984225904823 0
2003-06-26 0.0854052527574788 0
2003-06-27 0.0880690249293711 0
2003-06-30 0.0887410263747524 0
2003-07-01 0.0861834052410826 0
2003-07-02 0.0853981293175005 0
2003-07-03 0.0855569654512916 0
2003-07-04 0.0853377301433477 0
2003-07-07 0.0855223962256007 0
2003-07-08 0.0863455831345865 0
2003-07-09 0.0867687812066224 0
2003-07-10 0.0880828284943458 0
2003-07-11 0.0877753249033304 0
2003-07-14 0.086970572381928 0
2003-07-15 0.0864073452981007 0
2003-07-16 0.0858000542066877 0
2003-07-17 0.0857248501277349 0
2003-07-18 0.0869146791406945 0
2003-07-21 0.0881021174954466 0
2003-07-22 0.0889414360018653 0
2003-07-23 0.0857543069708979 0
2003-07-24 0.0860172903357103 0
2003-07-25 0.0853243289822337 0
2003-07-28 0.0868255598914264 0
2003-07-29 0.087793546372236 0
2003-07-30 0.0885141269700939 0
2003-07-31 0.0888272790443463 0
2003-08-01 0.0893269205243723 0
2003-08-04 0.0948522070043461 0
2003-08-05 0.0955816842604787 0
2003-08-06 0.097669004114805 0
2003-08-07 0.0983178991894974 0
2003-08-08 0.0999327776302755 0
2003-08-11 0.100061417852588 0
2003-08-12 0.0995190941297094 0
2003-08-13 0.0995549776347073 0
2003-08-14 0.103428863441802 0
2003-08-15 0.103437145498927 0
2003-08-18 0.103246348331671 0
2003-08-19 0.104123736099341 0
2003-08-20 0.103980246794845 0
2003-08-21 0.103318618295181 0
2003-08-22 0.103290897188176 0
2003-08-25 0.103507250108213 0
2003-08-26 0.103106333298044 0
2003-08-27 0.101615946406479 0
2003-08-28 0.0993135126880909 0
2003-08-29 0.0986601953672006 0
2003-09-01 0.0980519052286698 0
2003-09-02 0.0981340271004363 0
2003-09-03 0.0971981294021343 0
2003-09-04 0.09704576753656 0
2003-09-05 0.0962668713826237 0
2003-09-08 0.0963674776731347 0
2003-09-09 0.0966919981745306 0
2003-09-10 0.0968411952733813 0
2003-09-11 0.096900716904857 0
2003-09-12 0.0969106167415297 0
2003-09-15 0.0943751573604068 0
2003-09-16 0.0947144981616799 0
2003-09-17 0.0957624584913859 0
2003-09-18 0.0936028580047588 0
2003-09-19 0.0946476081249291 0
2003-09-22 0.0931218071660101 0
2003-09-23 0.092836048581992 0
2003-09-24 0.0928614084965139 0
2003-09-25 0.0978522667014652 0
2003-09-26 0.0984957830062512 0
2003-09-29 0.0985203195187935 0
2003-09-30 0.0984241249860883 0
2003-10-01 0.095683601540522 0
2003-10-02 0.094948593655898 0
2003-10-03 0.0951678784852896 0
2003-10-06 0.0936372113686008 0
2003-10-07 0.0937091718844408 0
2003-10-08 0.0938812527353584 0
2003-10-09 0.0970573291136104 0
2003-10-10 0.0931121427809745 0
2003-10-13 0.0944177443472636 0
2003-10-14 0.094846528693973 0
2003-10-15 0.0944653392391788 0
2003-10-16 0.0943109330604378 0
2003-10-17 0.0933762687553571 0
2003-10-20 0.09644637435403 0
2003-10-21 0.0969993657718118 0
2003-10-22 0.0969008221005562 0
2003-10-23 0.0960307122934532 0
2003-10-24 0.0968501871913195 0
2003-10-27 0.0979580563920366 0
2003-10-28 0.0983546127100397 0
2003-10-29 0.0993614149717893 0
2003-10-30 0.101287501701994 0
2003-10-31 0.100693133763818 0
2003-11-03 0.0985551923557866 0
2003-11-04 0.0996064953567281 0
2003-11-05 0.0995568001953861 0
2003-11-06 0.105566862200375 0
2003-11-07 0.105596382562557 0
2003-11-10 0.106935964267147 0
2003-11-11 0.107855758469977 0
2003-11-12 0.10715906651475 0
2003-11-13 0.106816029963447 0
2003-11-14 0.107752920366872 0
2003-11-17 0.109430110364941 0
2003-11-18 0.11089900674707 0
2003-11-19 0.116899926030589 0
2003-11-20 0.116777864587299 0
2003-11-21 0.116803501471843 0
2003-11-24 0.114269327800268 0
2003-11-25 0.122059984362646 0
2003-11-26 0.122231494516646 0
2003-11-27 0.122556149710031 0
2003-11-28 0.122627993497423 0
2003-12-01 0.122921429360624 0
2003-12-02 0.123096438906547 0
2003-12-03 0.122728143613846 0
2003-12-04 0.122537562996493 0
2003-12-05 0.12516098027269 0
2003-12-08 0.12430290723765 0
2003-12-09 0.122419248980471 0
2003-12-10 0.123585155378138 0
2003-12-11 0.12394446860506 0
2003-12-12 0.123675095715676 0
2003-12-15 0.120290863940161 0
2003-12-16 0.120468846438512 0
2003-12-17 0.119925983305745 0
2003-12-18 0.118693764032807 0
2003-12-19 0.118229565521258 0
2003-12-22 0.115884515490117 0
2003-12-23 0.114604893532635 0
2003-12-24 0.115603785132029 0
2003-12-25 0.115506924338682 0
2003-12-26 0.115535989788732 0
2003-12-29 0.115578680170889 0
2003-12-30 0.117258236277292 0
2003-12-31 0.117561601006636 0
2004-01-01 0.117569307996858 0
2004-01-02 0.117657287135273 0
2004-01-05 0.117773358352834 0
2004-01-06 0.118653789540272 0
2004-01-07 0.118986449777106 0
2004-01-08 0.119042483503446 0
2004-01-09 0.116969157836482 0
2004-01-12 0.116984692546932 0
2004-01-13 0.117665449789616 0
2004-01-14 0.118152532596866 0
2004-01-15 0.118770694475319 0
2004-01-16 0.119918041196674 0
2004-01-19 0.115486907266976 0
2004-01-20 0.115617088678827 0
2004-01-21 0.11592622458859 0
2004-01-22 0.115935196254564 0
2004-01-23 0.11596318930488 0
2004-01-26 0.116512416954878 0
2004-01-27 0.115278421120312 0
2004-01-28 0.114776021577543 0
2004-01-29 0.114083989381219 0
2004-01-30 0.11278358822543 0
2004-02-02 0.112072878627848 0
2004-02-03 0.118268577216271 0
2004-02-04 0.117426130576952 0
2004-02-05 0.119902669956102 0
2004-02-06 0.119424051725832 0
2004-02-09 0.12228184807767 0
2004-02-10 0.121993881747065 0
2004-02-11 0.118620391656948 0
2004-02-12 0.11878939657295 0
2004-02-13 0.118543534252732 0
2004-02-16 0.118823621859347 0
2004-02-17 0.118886360627684 0
2004-02-18 0.120434745126215 0
2004-02-19 0.1199518018446 0
2004-02-20 0.120607024088666 0
2004-02-23 0.12065767739459 0
2004-02-24 0.120512234319531 0
2004-02-25 0.120417985565332 0
2004-02-26 0.121851805317931 0
2004-02-27 0.127744916959309 0
2004-03-01 0.128113469810466 0
2004-03-02 0.12583313945564 0
2004-03-03 0.125339224419457 0
2004-03-04 0.127926135305442 0
2004-03-05 0.129147847390496 0
2004-03-08 0.130067994024513 0
2004-03-09 0.128192816658371 0
2004-03-10 0.12782480128997 0
2004-03-11 0.127665543816548 0
2004-03-12 0.130925620810218 0
2004-03-15 0.131934067099649 0
2004-03-16 0.133345527070303 0
2004-03-17 0.133734885476556 0
2004-03-18 0.133716322697128 0
2004-03-19 0.13495463662036 0
2004-03-22 0.135809297803567 0
2004-03-23 0.13680673982257 0
2004-03-24 0.137961079611923 0
2004-03-25 0.136221980553142 0
2004-03-26 0.140499105437806 0
2004-03-29 0.140895473448472 0
2004-03-30 0.140693707157049 0
2004-03-31 0.139023997137463 0
2004-04-01 0.13947000055975 0
2004-04-02 0.140197411018264 0
2004-04-05 0.140226387808437 0
2004-04-06 0.140639350375151 0
2004-04-07 0.1396704449841 0
2004-04-08 0.137098213759953 0
2004-04-09 0.139541259353046 0
2004-04-12 0.139487043858144 0
2004-04-13 0.140079799262707 0
2004-04-14 0.139596272481513 0
2004-04-15 0.139647114913345 0
2004-04-16 0.143486565113005 0
2004-04-19 0.143515700137427 0
2004-04-20 0.144378589513768 0
2004-04-21 0.144224131407478 0
2004-04-22 0.142106477499005 0
2004-04-23 0.138746637927164 0
2004-04-26 0.136931498565372 0
2004-04-27 0.136744731599408 0
2004-04-28 0.138319721289081 0
2004-04-29 0.137527095520053 0
2004-04-30 0.138513611719574 0
2004-05-03 0.138751124600014 0
2004-05-04 0.138255120788767 0
2004-05-05 0.138406737808211 0
2004-05-06 0.141102550782301 0
2004-05-07 0.14117905294149 0
2004-05-10 0.143300736651119 0
2004-05-11 0.143921960345052 0
2004-05-12 0.140277362453523 0
2004-05-13 0.141544120763441 0
2004-05-14 0.142546422166956 0
2004-05-17 0.144674240676046 0
2004-05-18 0.143907054436376 0
2004-05-19 0.147299304696329 0
2004-05-20 0.150755179847579 0
2004-05-21 0.152624787968519 0
2004-05-24 0.156086620608135 0
2004-05-25 0.163106912857663 0
2004-05-26 0.163252365904699 0
2004-05-27 0.165773462619819 0
2004-05-28 0.170098690920694 0
2004-05-31 0.171966632069747 0
2004-06-01 0.171874758340304 0
2004-06-02 0.178784020686193 0
2004-06-03 0.170298348177916 0
2004-06-04 0.171933083259453 0
2004-06-07 0.17467077499893 0
2004-06-08 0.174847582069199 0
2004-06-09 0.169708761614733 0
2004-06-10 0.17114572959354 0
2004-06-11 0.174745014592162 0
2004-06-14 0.175161256611379 0
2004-06-15 0.178026327746292 0
2004-06-16 0.17809327632346 0
2004-06-17 0.17778402778064 0
2004-06-18 0.182106115672214 0
2004-06-21 0.181531661196855 0
2004-06-22 0.180003149288581 0
2004-06-23 0.181085996058579 0
2004-06-24 0.182837242655784 0
2004-06-25 0.18245038502657 0
2004-06-28 0.180910242627255 0
2004-06-29 0.183787970415135 0
2004-06-30 0.185610341727992 0
2004-07-01 0.189197592135514 0
2004-07-02 0.195708557200922 0
2004-07-05 0.195825653098499 0
2004-07-06 0.195887735530284 0
2004-07-07 0.194388466424709 0
2004-07-08 0.192939806801544 0
2004-07-09 0.191377732407081 0
2004-07-12 0.191087147760588 0
2004-07-13 0.192184653586052 0
2004-07-14 0.19296069888355 0
2004-07-15 0.195030178944326 0
2004-07-16 0.195672562643123 0
2004-07-19 0.194692799386572 0
2004-07-20 0.195976154731515 0
2004-07-21 0.19815914145579 0
2004-07-22 0.1971988803835 0
2004-07-23 0.198798970829979 0
2004-07-26 0.19908819766894 0
2004-07-27 0.199475491712577 0
2004-07-28 0.198829850720063 0
2004-07-29 0.20185722264443 0
2004-07-30 0.201999197296733 0
2004-08-02 0.205213173212441 0
2004-08-03 0.204875348160892 0
2004-08-04 0.204656369157363 0
2004-08-05 0.209099449952324 0
2004-08-06 0.213426140948518 0
2004-08-09 0.214421051581562 0
2004-08-10 0.212780103554235 0
2004-08-11 0.213411768542941 0
2004-08-12 0.212962234772578 0
2004-08-13 0.211328376335359 0
2004-08-16 0.21253415222182 0
2004-08-17 0.211911676542352 0
2004-08-18 0.211424946317415 0
2004-08-19 0.209794271504655 0
2004-08-20 0.210796823211599 0
2004-08-23 0.210785009205874 0
2004-08-24 0.21307180437517 0
2004-08-25 0.214060349340478 0
2004-08-26 0.217644045698324 0
2004-08-27 0.217585159842947 0
2004-08-30 0.217692856701254 0
2004-08-31 0.217110812723502 0
2004-09-01 0.217449428980607 0
2004-09-02 0.214492742957265 0
2004-09-03 0.214678434381807 0
2004-09-06 0.214834870256086 0
2004-09-07 0.214826039541571 0
2004-09-08 0.214043324263261 0
2004-09-09 0.214809385111164 0
2004-09-10 0.209852073358987 0
2004-09-13 0.215196736547959 0
2004-09-14 0.215908426382119 0
2004-09-15 0.216362228349304 0
2004-09-16 0.217534249675629 0
2004-09-17 0.217919241354287 0
2004-09-20 0.214430321821282 0
2004-09-21 0.214456696743869 0
2004-09-22 0.216866225677124 0
2004-09-23 0.218652195008404 0
2004-09-24 0.218720642514422 0
2004-09-27 0.218861895089703 0
2004-09-28 0.218995891065138 0
2004-09-29 0.219066819638938 0
2004-09-30 0.219318670911422 0
2004-10-01 0.219374390972182 0
2004-10-04 0.218073608164535 0
2004-10-05 0.218657522775234 0
2004-10-06 0.217889234860525 0
2004-10-07 0.218640329048661 0
2004-10-08 0.219341558084233 0
2004-10-11 0.219664437528034 0
2004-10-12 0.220355244153203 0
2004-10-13 0.220380196960026 0
2004-10-14 0.221117104838266 0
2004-10-15 0.2221760050888 0
2004-10-18 0.221920863640474 0
2004-10-19 0.22419329502984 0
2004-10-20 0.223175714838771 0
2004-10-21 0.225796933922259 0
2004-10-22 0.226499915682085 0
2004-10-25 0.22983232066575 0
2004-10-26 0.230141711554371 0
2004-10-27 0.229701549973112 0
2004-10-28 0.236575961638639 0
2004-10-29 0.237019464535246 0
2004-11-01 0.236818999225892 0
2004-11-02 0.240651603895266 0
2004-11-03 0.242147915335505 0
2004-11-04 0.244912663332206 0
2004-11-05 0.24914689455792 0
2004-11-08 0.251261418292385 0
2004-11-09 0.250984741238179 0
2004-11-10 0.255746900526504 0
2004-11-11 0.255697467934192 0
2004-11-12 0.258993014086184 0
2004-11-15 0.259469325451472 0
2004-11-16 0.258855430952072 0
2004-11-17 0.26061785672936 0
2004-11-18 0.262305578477678 0
2004-11-19 0.261317239104028 0
2004-11-22 0.268738970223454 0
2004-11-23 0.269573344773241 0
2004-11-24 0.269168638058877 0
2004-11-25 0.269361078576966 0
2004-11-26 0.269366331414381 0
2004-11-29 0.269307804258468 0
2004-11-30 0.268108040918748 0
2004-12-01 0.267642936035339 0
2004-12-02 0.274261354244892 0
2004-12-03 0.272245097572055 0
2004-12-06 0.270277519345068 0
2004-12-07 0.271320370746607 0
2004-12-08 0.275103554160539 0
2004-12-09 0.276211938993214 0
2004-12-10 0.277759653155568 0
2004-12-13 0.277087117113061 0
2004-12-14 0.276558669275763 0
2004-12-15 0.27439277546126 0
2004-12-16 0.271043449961994 0
2004-12-17 0.271129868052425 0
2004-12-20 0.266544430742983 0
2004-12-21 0.265910460575407 0
2004-12-22 0.265909890154507 0
2004-12-23 0.262791564878197 0
2004-12-24 0.262694389555636 0
2004-12-27 0.262706353067307 0
2004-12-28 0.264362772549736 0
2004-12-29 0.263542147704653 0
2004-12-30 0.25863407676286 0
2004-12-31 0.258523594355583 0
2005-01-03 0.258556958264049 0
2005-01-04 0.256296673275133 0
2005-01-05 0.257829954189976 0
2005-01-06 0.256336365587077 0
2005-01-07 0.257240625273115 0
2005-01-10 0.257487591023186 0
2005-01-11 0.257630843830539 0
2005-01-12 0.258123251077157 0
2005-01-13 0.256969575838465 0
2005-01-14 0.252324894994325 0
2005-01-17 0.251855648846401 0
2005-01-18 0.251778401462549 0
2005-01-19 0.251883360696809 0
2005-01-20 0.250492314625549 0
2005-01-21 0.251820540380936 0
2005-01-24 0.250715751279615 0
2005-01-25 0.251271227107835 0
2005-01-26 0.249369835252608 0
2005-01-27 0.248705452848739 0
2005-01-28 0.248746557314636 0
2005-01-31 0.252481060988369 0
2005-02-01 0.25475812997896 0
2005-02-02 0.253892276290832 0
2005-02-03 0.254737435954409 0
2005-02-04 0.255161640882152 0
2005-02-07 0.255177194147411 0
2005-02-08 0.254677104998436 0
2005-02-09 0.254729438090345 0
2005-02-10 0.254781767771517 0
2005-02-11 0.25615560374064 0
2005-02-14 0.255945673959807 0
2005-02-15 0.255719635342247 0
2005-02-16 0.255937174464645 0
2005-02-17 0.255639073008505 0
2005-02-18 0.25763887606956 0
2005-02-21 0.256681673577427 0
2005-02-22 0.256645904149336 0
2005-02-23 0.261338765926679 0
2005-02-24 0.259421599948337 0
2005-02-25 0.259085804185152 0
2005-02-28 0.258946690054354 0
2005-03-01 0.25881182457161 0
2005-03-02 0.258752212194979 0
2005-03-03 0.257754105205727 0
2005-03-04 0.257553111441625 0
2005-03-07 0.257695318993485 0
2005-03-08 0.258047558540479 0
2005-03-09 0.25703899088012 0
2005-03-10 0.257347540429781 0
2005-03-11 0.260507120188409 0
2005-03-14 0.261433087730404 0
2005-03-15 0.26280785003313 0
2005-03-16 0.262796075492367 0
2005-03-17 0.265772261159768 0
2005-03-18 0.265807798265958 0
2005-03-21 0.265999759533023 0
2005-03-22 0.266080181152456 0
2005-03-23 0.264340420437097 0
2005-03-24 0.252715327958578 0
2005-03-25 0.252199831569285 0
2005-03-28 0.252381703623457 0
2005-03-29 0.263747369689356 0
2005-03-30 0.26401336070587 0
2005-03-31 0.264620554769752 0
2005-04-01 0.261757842371511 0
2005-04-04 0.261659988639824 0
2005-04-05 0.261631527421269 0
2005-04-06 0.262827056337645 0
2005-04-07 0.262874185412211 0
2005-04-08 0.264222791500628 0
2005-04-11 0.263206885646781 0
2005-04-12 0.263532689514719 0
2005-04-13 0.262865459025888 0
2005-04-14 0.258967595889072 0
2005-04-15 0.260294168837438 0
2005-04-18 0.258979405341571 0
2005-04-19 0.259016760093763 0
2005-04-20 0.257080121265527 0
2005-04-21 0.257093463784248 0
2005-04-22 0.257135198857652 0
2005-04-25 0.255288913683057 0
2005-04-26 0.254585713912738 0
2005-04-27 0.257242241684227 0
2005-04-28 0.251444276402269 0
2005-04-29 0.252305137015836 0
2005-05-02 0.256552355900992 0
2005-05-03 0.25897790442877 0
2005-05-04 0.262400683099828 0
2005-05-05 0.262671015811095 0
2005-05-06 0.260793499723101 0
2005-05-09 0.261005662401164 0
2005-05-10 0.261415048147128 0
2005-05-11 0.260861756619069 0
2005-05-12 0.259987651092213 0
2005-05-13 0.260889628162539 0
2005-05-16 0.261227602275766 0
2005-05-17 0.26122707985872 0
2005-05-18 0.261002786777446 0
2005-05-19 0.266945028570618 0
2005-05-20 0.266935246191455 0
2005-05-23 0.267123344305967 0
2005-05-24 0.266816090014242 0
2005-05-25 0.267791629153649 0
2005-05-26 0.26697929588319 0
2005-05-27 0.265766910237189 0
2005-05-30 0.264719528998192 0
2005-05-31 0.26478460151008 0
2005-06-01 0.265027618720604 0
2005-06-02 0.264242354114137 0
2005-06-03 0.265323969156485 0
2005-06-06 0.265788053337928 0
2005-06-07 0.265050775964266 0
2005-06-08 0.265791233283111 0
2005-06-09 0.268543298180144 0
2005-06-10 0.267366438841246 0
2005-06-13 0.267128451077224 0
2005-06-14 0.269904266252431 0
2005-06-15 0.270951490787723 0
2005-06-16 0.270920533224933 0
2005-06-17 0.270848102486681 0
2005-06-20 0.273951819701539 0
2005-06-21 0.274798249697784 0
2005-06-22 0.275379427300851 0
2005-06-23 0.276520009207408 0
2005-06-24 0.278028363126354 0
2005-06-27 0.278791648913418 0
2005-06-28 0.278141564985071 0
2005-06-29 0.280127979964764 0
2005-06-30 0.281993515705516 0
2005-07-01 0.283166005370404 0
2005-07-04 0.281529035396715 0
2005-07-05 0.281542003581498 0
2005-07-06 0.281556686204772 0
2005-07-07 0.279624870455858 0
2005-07-08 0.279065893076665 0
2005-07-11 0.281382711609758 0
2005-07-12 0.281800111471565 0
2005-07-13 0.280519221129753 0
2005-07-14 0.28148857565595 0
2005-07-15 0.27975935743049 0
2005-07-18 0.279509317812057 0
2005-07-19 0.281946556877226 0
2005-07-20 0.282223850981585 0
2005-07-21 0.282321045129534 0
2005-07-22 0.282549557501057 0
2005-07-25 0.281713289126957 0
2005-07-26 0.281722636155647 0
2005-07-27 0.28132252806793 0
2005-07-28 0.281557542414536 0
2005-07-29 0.280830257912158 0
2005-08-01 0.280297240724306 0
2005-08-02 0.279983917922605 0
2005-08-03 0.280220631714729 0
2005-08-04 0.279091956219992 0
2005-08-05 0.280991848864677 0
2005-08-08 0.281583119935657 0
2005-08-09 0.279103002279152 0
2005-08-10 0.279901006769584 0
2005-08-11 0.276699008044266 0
2005-08-12 0.276047799450936 0
2005-08-15 0.276315594288033 0
2005-08-16 0.275525870142242 0
2005-08-17 0.27554162331616 0
2005-08-18 0.269913195847712 0
2005-08-19 0.270114042244378 0
2005-08-22 0.265696163876018 0
2005-08-23 0.265609828911787 0
2005-08-24 0.266332292924287 0
2005-08-25 0.265622438735899 0
2005-08-26 0.265890093248466 0
2005-08-29 0.263480561737223 0
2005-08-30 0.261560174337964 0
2005-08-31 0.258251254558371 0
2005-09-01 0.26099142173523 0
2005-09-02 0.260161581998266 0
2005-09-05 0.258943157001503 0
2005-09-06 0.259006976034187 0
2005-09-07 0.261317027417062 0
2005-09-08 0.261895476267333 0
2005-09-09 0.261537150288301 0
2005-09-12 0.262160389548651 0
2005-09-13 0.261930113087565 0
2005-09-14 0.262185603348791 0
2005-09-15 0.263202757042845 0
2005-09-16 0.263632455946455 0
2005-09-19 0.263373347449794 0
2005-09-20 0.25555991469484 0
2005-09-21 0.256480479664192 0
2005-09-22 0.256197443503032 0
2005-09-23 0.256387172220566 0
2005-09-26 0.2612669567803 0
2005-09-27 0.260808550591021 0
2005-09-28 0.262871088907097 0
2005-09-29 0.262482737358039 0
2005-09-30 0.263107811308586 0
2005-10-03 0.263151867682511 0
2005-10-04 0.264895462827292 0
2005-10-05 0.261784145516741 0
2005-10-06 0.259457608757756 0
2005-10-07 0.259120770099877 0
2005-10-10 0.258206516674178 0
2005-10-11 0.260563989560739 0
2005-10-12 0.267532370554667 0
2005-10-13 0.268375588761321 0
2005-10-14 0.267875397155 0
2005-10-17 0.267196147026987 0
2005-10-18 0.264965853794989 0
2005-10-19 0.261708544293046 0
2005-10-20 0.262609938623986 0
2005-10-21 0.265069571869132 0
2005-10-24 0.265129840724717 0
2005-10-25 0.26484219498989 0
2005-10-26 0.26615159245146 0
2005-10-27 0.263017992496188 0
2005-10-28 0.263560303500935 0
2005-10-31 0.262851091281412 0
2005-11-01 0.266655095524781 0
2005-11-02 0.266945021117507 0
2005-11-03 0.26728077109547 0
2005-11-04 0.266224708481527 0
2005-11-07 0.265346422845465 0
2005-11-08 0.266818458428069 0
2005-11-09 0.266838208457267 0
2005-11-10 0.266960350219775 0
2005-11-11 0.271156562355637 0
2005-11-14 0.271287025006562 0
2005-11-15 0.271440678636408 0
2005-11-16 0.272433809954262 0
2005-11-17 0.272256346379164 0
2005-11-18 0.273042718717675 0
2005-11-21 0.273145954505421 0
2005-11-22 0.27656782513797 0
2005-11-23 0.27508990785434 0
2005-11-24 0.275382980836944 0
2005-11-25 0.275445131091461 0
2005-11-28 0.275493547093716 0
2005-11-29 0.273836958588623 0
2005-11-30 0.275693070870191 0
2005-12-01 0.274769056188873 0
2005-12-02 0.274153658381803 0
2005-12-05 0.273612540739293 0
2005-12-06 0.27319490831982 0
2005-12-07 0.273239454926747 0
2005-12-08 0.272998069709877 0
2005-12-09 0.274646194790616 0
2005-12-12 0.276923535368941 0
2005-12-13 0.276200906176751 0
2005-12-14 0.276227425507062 0
2005-12-15 0.276511261249767 0
2005-12-16 0.274957708167366 0
2005-12-19 0.278878420909519 0
2005-12-20 0.279065824234295 0
2005-12-21 0.27832959138052 0
2005-12-22 0.278954262806113 0
2005-12-23 0.279564865826529 0
2005-12-26 0.279539827175763 0
2005-12-27 0.279631014092538 0
2005-12-28 0.279596106374483 0
2005-12-29 0.27725897295705 0
2005-12-30 0.277400983114623 0
2006-01-02 0.276490789767391 0
2006-01-03 0.276584077191895 0
2006-01-04 0.274804804634104 0
2006-01-05 0.27511429221861 0
2006-01-06 0.276205689648605 0
2006-01-09 0.277420536985422 0
2006-01-10 0.27656329891202 0
2006-01-11 0.276548505415954 0
2006-01-12 0.276107725640605 0
2006-01-13 0.276166698199679 0
2006-01-16 0.276332321686869 0
2006-01-17 0.276279152123043 0
2006-01-18 0.282040949114127 0
2006-01-19 0.282502836047367 0
2006-01-20 0.28487433076827 0
2006-01-23 0.287704958641974 0
2006-01-24 0.287729048853303 0
2006-01-25 0.289946225953141 0
2006-01-26 0.291559598364982 0
2006-01-27 0.291323745706983 0
2006-01-30 0.292172153372574 0
2006-01-31 0.291430998542908 0
2006-02-01 0.290317339400615 0
2006-02-02 0.289981802160996 0
2006-02-03 0.285632423265873 0
2006-02-06 0.28483095737298 0
2006-02-07 0.284408691260551 0
2006-02-08 0.280571856786478 0
2006-02-09 0.281195682263069 0
2006-02-10 0.281115266628447 0
2006-02-13 0.279882360598725 0
2006-02-14 0.28062036672619 0
2006-02-15 0.276925992108537 0
2006-02-16 0.279645629639859 0
2006-02-17 0.277800426372194 0
2006-02-20 0.275982014755881 0
2006-02-21 0.275977237251988 0
2006-02-22 0.277462434150361 0
2006-02-23 0.28196912255189 0
2006-02-24 0.282681911291857 0
2006-02-27 0.278700263239828 0
2006-02-28 0.278361932048796 0
2006-03-01 0.278434652200536 0
2006-03-02 0.278946768394906 0
2006-03-03 0.2821634159051 0
2006-03-06 0.281527313382281 0
2006-03-07 0.278777745912318 0
2006-03-08 0.278424123041347 0
2006-03-09 0.277528395319338 0
2006-03-10 0.2770574495 0
2006-03-13 0.278387301312637 0
2006-03-14 0.281352233600504 0
2006-03-15 0.280214380696187 0
2006-03-16 0.280530844149722 0
2006-03-17 0.27969137180903 0
2006-03-20 0.280239558718106 0
2006-03-21 0.276775001437347 0
2006-03-22 0.277090650090076 0
2006-03-23 0.277254683134345 0
2006-03-24 0.274919614141981 0
2006-03-27 0.273066573101465 0
2006-03-28 0.273134857006316 0
2006-03-29 0.272781617021568 0
2006-03-30 0.272608027331836 0
2006-03-31 0.271444761906163 0
2006-04-03 0.272526389033051 0
2006-04-04 0.272789487547734 0
2006-04-05 0.272973236049616 0
2006-04-06 0.272096821015171 0
2006-04-07 0.271894872126648 0
2006-04-10 0.27176006651979 0
2006-04-11 0.273452969162215 0
2006-04-12 0.273864164352272 0
2006-04-13 0.274827148298278 0
2006-04-14 0.273175470369777 0
2006-04-17 0.273027079445061 0
2006-04-18 0.272679692320501 0
2006-04-19 0.27170646615706 0
2006-04-20 0.272245842527766 0
2006-04-21 0.272467527316457 0
2006-04-24 0.275312643173789 0
2006-04-25 0.275672508290576 0
2006-04-26 0.280466349897672 0
2006-04-27 0.280134050817887 0
2006-04-28 0.278231443947082 0
2006-05-01 0.278180521273941 0
2006-05-02 0.275634484937177 0
2006-05-03 0.275730336005306 0
2006-05-04 0.277240787399031 0
2006-05-05 0.27690868925287 0
2006-05-08 0.276860147249745 0
2006-05-09 0.276694826022042 0
2006-05-10 0.276659035717739 0
2006-05-11 0.274902429910728 0
2006-05-12 0.27616317210569 0
2006-05-15 0.274219023699205 0
2006-05-16 0.269466703095883 0
2006-05-17 0.269034099103934 0
2006-05-18 0.26720304572757 0
2006-05-19 0.266344308923717 0
2006-05-22 0.26378459149913 0
2006-05-23 0.264643112802444 0
2006-05-24 0.263996696497976 0
2006-05-25 0.261159194321977 0
2006-05-26 0.258044117787456 0
2006-05-29 0.257881467525129 0
2006-05-30 0.257850264147957 0
2006-05-31 0.257907563558729 0
2006-06-01 0.257159542219268 0
2006-06-02 0.258947283344225 0
2006-06-05 0.261737297810796 0
2006-06-06 0.261779254965321 0
2006-06-07 0.261634321021841 0
2006-06-08 0.258819536724895 0
2006-06-09 0.259476124497376 0
2006-06-12 0.258844356896931 0
2006-06-13 0.255970971201326 0
2006-06-14 0.258927321103987 0
2006-06-15 0.259325699191858 0
2006-06-16 0.258060308734613 0
2006-06-19 0.257670226955192 0
2006-06-20 0.256729909612411 0
2006-06-21 0.256727976699331 0
2006-06-22 0.255807153246104 0
2006-06-23 0.256478088242098 0
2006-06-26 0.256621088253423 0
2006-06-27 0.255526391045546 0
2006-06-28 0.255978741831988 0
2006-06-29 0.255792843654004 0
2006-06-30 0.253542820675432 0
2006-07-03 0.253696513896578 0
2006-07-04 0.253624913101556 0
2006-07-05 0.253688298016117 0
2006-07-06 0.25564876334412 0
2006-07-07 0.255841946568142 0
2006-07-10 0.258331717023636 0
2006-07-11 0.258409171170314 0
2006-07-12 0.258782494203923 0
2006-07-13 0.259979720461196 0
2006-07-14 0.263208080322058 0
2006-07-17 0.26322484787118 0
2006-07-18 0.261421175598352 0
2006-07-19 0.261683811112977 0
2006-07-20 0.263845872044428 0
2006-07-21 0.264646498186482 0
2006-07-24 0.264193844895986 0
2006-07-25 0.263014947804422 0
2006-07-26 0.262684064868691 0
2006-07-27 0.262202751200698 0
2006-07-28 0.262233943435161 0
2006-07-31 0.262375432181099 0
2006-08-01 0.263895962020612 0
2006-08-02 0.263606310869913 0
2006-08-03 0.264368129150513 0
2006-08-04 0.265136466021546 0
2006-08-07 0.263876212007233 0
2006-08-08 0.260042412624995 0
2006-08-09 0.260455147198329 0
2006-08-10 0.26043575387906 0
2006-08-11 0.257947833837887 0
2006-08-14 0.25790137167319 0
2006-08-15 0.257774916845847 0
2006-08-16 0.258505079120497 0
2006-08-17 0.260369322978468 0
2006-08-18 0.261042176078539 0
2006-08-21 0.261979077486829 0
2006-08-22 0.259988865865217 0
2006-08-23 0.260044002097443 0
2006-08-24 0.258982273354993 0
2006-08-25 0.258220527422077 0
2006-08-28 0.258274139272519 0
2006-08-29 0.26093761060155 0
2006-08-30 0.26038837640837 0
2006-08-31 0.2598907372217 0
2006-09-01 0.259892898017053 0
2006-09-04 0.26029227861341 0
2006-09-05 0.260347590494142 0
2006-09-06 0.259979843200455 0
2006-09-07 0.259231385135028 0
2006-09-08 0.259451809854431 0
2006-09-11 0.257468262089523 0
2006-09-12 0.256863294846376 0
2006-09-13 0.257942740916669 0
2006-09-14 0.257495108446657 0
2006-09-15 0.257805047928274 0
2006-09-18 0.257854273738691 0
2006-09-19 0.258059936968547 0
2006-09-20 0.255876497587036 0
2006-09-21 0.25600563462669 0
2006-09-22 0.259002769462372 0
2006-09-25 0.260578286483252 0
2006-09-26 0.261998686475067 0
2006-09-27 0.262192504424095 0
2006-09-28 0.259192430610619 0
2006-09-29 0.259108380565059 0
2006-10-02 0.258987693091302 0
2006-10-03 0.258694226614178 0
2006-10-04 0.253944152869933 0
2006-10-05 0.253938604797192 0
2006-10-06 0.254042413088952 0
2006-10-09 0.253219482876344 0
2006-10-10 0.252839232453804 0
2006-10-11 0.251829658120902 0
2006-10-12 0.252732110702531 0
2006-10-13 0.251582599773654 0
2006-10-16 0.251232479455734 0
2006-10-17 0.252457885698398 0
2006-10-18 0.252925629482466 0
2006-10-19 0.25266839445242 0
2006-10-20 0.251562859401016 0
2006-10-23 0.251693787281126 0
2006-10-24 0.251907780960965 0
2006-10-25 0.251372156549338 0
2006-10-26 0.250943025411838 0
2006-10-27 0.252005356508363 0
2006-10-30 0.252777740781375 0
2006-10-31 0.255393429366074 0
2006-11-01 0.255119549787003 0
2006-11-02 0.255333259651569 0
2006-11-03 0.255336510664575 0
2006-11-06 0.25650015894522 0
2006-11-07 0.255511024901292 0
2006-11-08 0.254115841064378 0
2006-11-09 0.252193326781167 0
2006-11-10 0.253242754612072 0
2006-11-13 0.253574947320545 0
2006-11-14 0.255048541991483 0
2006-11-15 0.255367699772901 0
2006-11-16 0.255668042144785 0
2006-11-17 0.256404217331324 0
2006-11-20 0.255938179044534 0
2006-11-21 0.255670767538438 0
2006-11-22 0.25288466491131 0
2006-11-23 0.252243086818728 0
2006-11-24 0.25229328959524 0
2006-11-27 0.25202372890536 0
2006-11-28 0.255829280606798 0
2006-11-29 0.254939432287734 0
2006-11-30 0.253385153676121 0
2006-12-01 0.253294702057128 0
2006-12-04 0.253820709560999 0
2006-12-05 0.252946480560568 0
2006-12-06 0.253006648820351 0
2006-12-07 0.25293709959403 0
2006-12-08 0.253602961940168 0
2006-12-11 0.253705388677143 0
2006-12-12 0.252439841157623 0
2006-12-13 0.252619490014584 0
2006-12-14 0.252137645170392 0
2006-12-15 0.251776081903103 0
2006-12-18 0.250694904029194 0
2006-12-19 0.249533200604115 0
2006-12-20 0.248523230334034 0
2006-12-21 0.248699034271671 0
2006-12-22 0.248942971299143 0
2006-12-25 0.248950584604405 0
2006-12-26 0.248984298221299 0
2006-12-27 0.248185218715821 0
2006-12-28 0.249047514912473 0
2006-12-29 0.249099871166614 0
2007-01-01 0.249189275478374 0
2007-01-02 0.249239664463507 0
2007-01-03 0.249067156094357 0
2007-01-04 0.245894199117846 0
2007-01-05 0.242061139390621 0
2007-01-08 0.243271090790466 0
2007-01-09 0.24340789711393 0
2007-01-10 0.242500319775765 0
2007-01-11 0.2447441601496 0
2007-01-12 0.249742650814544 0
2007-01-15 0.249447562718093 0
2007-01-16 0.249481010313577 0
2007-01-17 0.246844375157577 0
2007-01-18 0.246213211726086 0
2007-01-19 0.241822258344609 0
2007-01-22 0.241113275321611 0
2007-01-23 0.240866950421162 0
2007-01-24 0.235247593749503 0
2007-01-25 0.235566715653249 0
2007-01-26 0.234429240069871 0
2007-01-29 0.236777580425178 0
2007-01-30 0.238294520168579 0
2007-01-31 0.243021532932014 0
2007-02-01 0.240541555002171 0
2007-02-02 0.242825199925548 0
2007-02-05 0.241944696126943 0
2007-02-06 0.242458970954069 0
2007-02-07 0.242608029526629 0
2007-02-08 0.24196696331559 0
2007-02-09 0.240926924051441 0
2007-02-12 0.241074491130942 0
2007-02-13 0.242362616893917 0
2007-02-14 0.240176286867327 0
2007-02-15 0.241245884857655 0
2007-02-16 0.241379536022497 0
2007-02-19 0.241660178674755 0
2007-02-20 0.241718468588646 0
2007-02-21 0.241256532893628 0
2007-02-22 0.239611160177042 0
2007-02-23 0.239181133969688 0
2007-02-26 0.239229021585602 0
2007-02-27 0.241059382657292 0
2007-02-28 0.241319777601406 0
2007-03-01 0.241282915888956 0
2007-03-02 0.241432643651749 0
2007-03-05 0.240527497366365 0
2007-03-06 0.243636252637043 0
2007-03-07 0.243211631004949 0
2007-03-08 0.241587440510493 0
2007-03-09 0.241538198569433 0
2007-03-12 0.244461892988571 0
2007-03-13 0.243239773653561 0
2007-03-14 0.241184990988675 0
2007-03-15 0.240798213590161 0
2007-03-16 0.240897017983138 0
2007-03-19 0.241787984008711 0
2007-03-20 0.241871217004458 0
2007-03-21 0.241808676041916 0
2007-03-22 0.241410171910252 0
2007-03-23 0.242951088730761 0
2007-03-26 0.242695865594278 0
2007-03-27 0.242433851208095 0
2007-03-28 0.244258956077915 0
2007-03-29 0.242905497413328 0
2007-03-30 0.242627641155996 0
2007-04-02 0.242824278100198 0
2007-04-03 0.24285341256723 0
2007-04-04 0.245475753554517 0
2007-04-05 0.245380763606966 0
2007-04-06 0.245471578245005 0
2007-04-09 0.245567797608247 0
2007-04-10 0.244061750110001 0
2007-04-11 0.243508812742643 0
2007-04-12 0.243577089564763 0
2007-04-13 0.24522905110986 0
2007-04-16 0.245553336452751 0
2007-04-17 0.245558121057124 0
2007-04-18 0.245934635949768 0
2007-04-19 0.245901134948838 0
2007-04-20 0.248259398897391 0
2007-04-23 0.246385746131946 0
2007-04-24 0.244325230110905 0
2007-04-25 0.24268887374281 0
2007-04-26 0.241732238416742 0
2007-04-27 0.241408969048169 0
2007-04-30 0.241742623718412 0
2007-05-01 0.241755723706214 0
2007-05-02 0.243330101078136 0
2007-05-03 0.243879888523677 0
2007-05-04 0.244416008464511 0
2007-05-07 0.246616301561312 0
2007-05-08 0.246389009313765 0
2007-05-09 0.245580192599191 0
2007-05-10 0.246154523718633 0
2007-05-11 0.246079935268596 0
2007-05-14 0.245992444891023 0
2007-05-15 0.246307107059994 0
2007-05-16 0.245603593648143 0
2007-05-17 0.246586728365761 0
2007-05-18 0.248046318990473 0
2007-05-21 0.247962619327314 0
2007-05-22 0.246373334400546 0
2007-05-23 0.246958733931426 0
2007-05-24 0.247030058643111 0
2007-05-25 0.246351568646546 0
2007-05-28 0.245211432509259 0
2007-05-29 0.24528626844944 0
2007-05-30 0.245502551759975 0
2007-05-31 0.244977805633156 0
2007-06-01 0.244493337869355 0
2007-06-04 0.242894956445167 0
2007-06-05 0.242517274618772 0
2007-06-06 0.24247879670988 0
2007-06-07 0.242209047702527 0
2007-06-08 0.243856482320705 0
2007-06-11 0.241939026436004 0
2007-06-12 0.240633857750375 0
2007-06-13 0.240044383215435 0
2007-06-14 0.238398691047034 0
2007-06-15 0.238167289694024 0
2007-06-18 0.23745387355528 0
2007-06-19 0.237493979103829 0
2007-06-20 0.237643134563291 0
2007-06-21 0.238190647824033 0
2007-06-22 0.237894848612915 0
2007-06-25 0.238534445900511 0
2007-06-26 0.238586273896674 0
2007-06-27 0.237251218986714 0
2007-06-28 0.23549230352131 0
2007-06-29 0.236071500293414 0
2007-07-02 0.234603865171117 0
2007-07-03 0.233687638049327 0
2007-07-04 0.233464372408376 0
2007-07-05 0.233624786078048 0
2007-07-06 0.233328147297357 0
2007-07-09 0.232025326885617 0
2007-07-10 0.232729282231173 0
2007-07-11 0.233138688764975 0
2007-07-12 0.233487800977448 0
2007-07-13 0.233771597797994 0
2007-07-16 0.235263191299192 0
2007-07-17 0.235308406904791 0
2007-07-18 0.235222558200758 0
2007-07-19 0.234684208394898 0
2007-07-20 0.233196089825379 0
2007-07-23 0.233629681878999 0
2007-07-24 0.233426811314132 0
2007-07-25 0.234560549091116 0
2007-07-26 0.238866381594449 0
2007-07-27 0.237572235191321 0
2007-07-30 0.23413570959299 0
2007-07-31 0.234674880826783 0
2007-08-01 0.237200734931177 0
2007-08-02 0.236882328260514 0
2007-08-03 0.236447807170454 0
2007-08-06 0.234230179547869 0
2007-08-07 0.235581154524957 0
2007-08-08 0.235280476481106 0
2007-08-09 0.235409743730284 0
2007-08-10 0.234062571498525 0
2007-08-13 0.233915040650623 0
2007-08-14 0.233979891253543 0
2007-08-15 0.233969032468073 0
2007-08-16 0.235988143067186 0
2007-08-17 0.23229319552076 0
2007-08-20 0.230284663993211 0
2007-08-21 0.230701681631714 0
2007-08-22 0.233429505585479 0
2007-08-23 0.234088607724357 0
2007-08-24 0.234560415702919 0
2007-08-27 0.233378814463173 0
2007-08-28 0.232194176917624 0
2007-08-29 0.232067458987251 0
2007-08-30 0.230164508081002 0
2007-08-31 0.230617123753488 0
2007-09-03 0.230354699337988 0
2007-09-04 0.230360466242655 0
2007-09-05 0.231258972043553 0
2007-09-06 0.230320773446168 0
2007-09-07 0.230647423409784 0
2007-09-10 0.231355502419345 0
2007-09-11 0.230556394369162 0
2007-09-12 0.231549422124297 0
2007-09-13 0.228565283882459 0
2007-09-14 0.228573486122236 0
2007-09-17 0.228777518930394 0
2007-09-18 0.231042929792527 0
2007-09-19 0.229339374376954 0
2007-09-20 0.229304567366035 0
2007-09-21 0.228139740992011 0
2007-09-24 0.228109324769812 0
2007-09-25 0.228102140955631 0
2007-09-26 0.228068943127398 0
2007-09-27 0.229393155768552 0
2007-09-28 0.229288898714075 0
2007-10-01 0.23059183518801 0
2007-10-02 0.233064014759077 0
2007-10-03 0.232937336268094 0
2007-10-04 0.232938825657818 0
2007-10-05 0.23394661675508 0
2007-10-08 0.234276777031953 0
2007-10-09 0.234574819402887 0
2007-10-10 0.232886521827588 0
2007-10-11 0.231933601032727 0
2007-10-12 0.234507271993808 0
2007-10-15 0.234097919002534 0
2007-10-16 0.237493434249355 0
2007-10-17 0.239147476187221 0
2007-10-18 0.239556852864243 0
2007-10-19 0.242864055087913 0
2007-10-22 0.241559414917319 0
2007-10-23 0.242744246966153 0
2007-10-24 0.241253863754298 0
2007-10-25 0.238326345203013 0
2007-10-26 0.233047273806257 0
2007-10-29 0.233945810576608 0
2007-10-30 0.23525051987281 0
2007-10-31 0.237433582892584 0
2007-11-01 0.238522332194032 0
2007-11-02 0.237602519735242 0
2007-11-05 0.238226859153806 0
2007-11-06 0.240753812957961 0
2007-11-07 0.242705755368978 0
2007-11-08 0.242483450503664 0
2007-11-09 0.242943149710071 0
2007-11-12 0.244219617430511 0
2007-11-13 0.245213513124884 0
2007-11-14 0.250091668102887 0
2007-11-15 0.253515491968129 0
2007-11-16 0.252989916830154 0
2007-11-19 0.254997534563828 0
2007-11-20 0.256099037681761 0
2007-11-21 0.261634645253726 0
2007-11-22 0.261565104844419 0
2007-11-23 0.261622717288131 0
2007-11-26 0.261974684034007 0
2007-11-27 0.262233905410007 0
2007-11-28 0.258278806519054 0
2007-11-29 0.263779866166208 0
2007-11-30 0.263773736060132 0
2007-12-03 0.262579135824333 0
2007-12-04 0.262021251918101 0
2007-12-05 0.26323948450311 0
2007-12-06 0.264137124709489 0
2007-12-07 0.26718394795122 0
2007-12-10 0.264751486388109 0
2007-12-11 0.265243690370844 0
2007-12-12 0.264873460075162 0
2007-12-13 0.268289890036932 0
2007-12-14 0.266186260920432 0
2007-12-17 0.264659054126829 0
2007-12-18 0.265172172188463 0
2007-12-19 0.265063180101843 0
2007-12-20 0.266318116918219 0
2007-12-21 0.266626139426532 0
2007-12-24 0.26348630687148 0
2007-12-25 0.263678885282895 0
2007-12-26 0.263700800115825 0
2007-12-27 0.263422566143783 0
2007-12-28 0.264002214560499 0
2007-12-31 0.264060022070286 0
2008-01-01 0.264101881639951 0
2008-01-02 0.264101774253137 0
2008-01-03 0.2645018331544 0
2008-01-04 0.2648682698329 0
2008-01-07 0.263133377865798 0
2008-01-08 0.262240967269432 0
2008-01-09 0.26097957173017 0
2008-01-10 0.26002686543058 0
2008-01-11 0.257645053200066 0
2008-01-14 0.256826776798823 0
2008-01-15 0.258437537891353 0
2008-01-16 0.254981261114122 0
2008-01-17 0.256005255053813 0
2008-01-18 0.256650926681645 0
2008-01-21 0.257290690513724 0
2008-01-22 0.257721021263316 0
2008-01-23 0.258466532570352 0
2008-01-24 0.261767041753875 0
2008-01-25 0.258757516808614 0
2008-01-28 0.259163711204697 0
2008-01-29 0.258532314455097 0
2008-01-30 0.259560418560699 0
2008-01-31 0.25823572898319 0
2008-02-01 0.258897657516228 0
2008-02-04 0.26295971375067 0
2008-02-05 0.262658418754057 0
2008-02-06 0.26252237370651 0
2008-02-07 0.262497873044516 0
2008-02-08 0.26259915108186 0
2008-02-11 0.268927342733886 0
2008-02-12 0.268390631925276 0
2008-02-13 0.267759576686942 0
2008-02-14 0.267105677626258 0
2008-02-15 0.268315314221313 0
2008-02-18 0.268346128799156 0
2008-02-19 0.26844402605784 0
2008-02-20 0.274413803642873 0
2008-02-21 0.273514996692753 0
2008-02-22 0.271011878306299 0
2008-02-25 0.270442323021884 0
2008-02-26 0.270523913256048 0
2008-02-27 0.269599791365437 0
2008-02-28 0.270805736597006 0
2008-02-29 0.274264800550648 0
2008-03-03 0.27333464256807 0
2008-03-04 0.273112500175947 0
2008-03-05 0.273404668319313 0
2008-03-06 0.268557222581412 0
2008-03-07 0.26980761680447 0
2008-03-10 0.269554303251529 0
2008-03-11 0.266997849769623 0
2008-03-12 0.266431621721451 0
2008-03-13 0.26781777346344 0
2008-03-14 0.268294313869778 0
2008-03-17 0.268214678065567 0
2008-03-18 0.271600775961337 0
2008-03-19 0.266994568556515 0
2008-03-20 0.267413901211366 0
2008-03-21 0.268272712512156 0
2008-03-24 0.268424149078645 0
2008-03-25 0.26944071943022 0
2008-03-26 0.269511383275697 0
2008-03-27 0.270956144311554 0
2008-03-28 0.26905007988059 0
2008-03-31 0.269372124862422 0
2008-04-01 0.268397983065679 0
2008-04-02 0.269337791540345 0
2008-04-03 0.265624013799456 0
2008-04-04 0.265884495871307 0
2008-04-07 0.264983291456829 0
2008-04-08 0.267637771316244 0
2008-04-09 0.267694546483588 0
2008-04-10 0.266472593825872 0
2008-04-11 0.267210292125382 0
2008-04-14 0.26718956000099 0
2008-04-15 0.267745452170975 0
2008-04-16 0.266162944088226 0
2008-04-17 0.26574265743282 0
2008-04-18 0.265812094481759 0
2008-04-21 0.264036899408774 0
2008-04-22 0.264635473815551 0
2008-04-23 0.263616157715142 0
2008-04-24 0.263661500380811 0
2008-04-25 0.265867658551018 0
2008-04-28 0.266493805008238 0
2008-04-29 0.265997051329033 0
2008-04-30 0.268052870862671 0
2008-05-01 0.26789929725768 0
2008-05-02 0.269046538614615 0
2008-05-05 0.269558587944204 0
2008-05-06 0.267708613030582 0
2008-05-07 0.268450565981494 0
2008-05-08 0.269167581914068 0
2008-05-09 0.269397576747714 0
2008-05-12 0.269396177894781 0
2008-05-13 0.270958149869463 0
2008-05-14 0.270925451949652 0
2008-05-15 0.272814278734674 0
2008-05-16 0.272898467239957 0
2008-05-19 0.273587615576431 0
2008-05-20 0.273999363525983 0
2008-05-21 0.275594467227353 0
2008-05-22 0.27775603556414 0
2008-05-23 0.276658545809148 0
2008-05-26 0.278080167830616 0
2008-05-27 0.2780022093834 0
2008-05-28 0.275549636055613 0
2008-05-29 0.273269154966687 0
2008-05-30 0.275577899007432 0
2008-06-02 0.27581246343872 0
2008-06-03 0.276223145828316 0
2008-06-04 0.278363828799145 0
2008-06-05 0.277950282259149 0
2008-06-06 0.278046225574115 0
2008-06-09 0.286763100441773 0
2008-06-10 0.283046351020681 0
2008-06-11 0.284115209997643 0
2008-06-12 0.289564130177523 0
2008-06-13 0.289335358741599 0
2008-06-16 0.290623663783908 0
2008-06-17 0.2904180776492 0
2008-06-18 0.290889771057412 0
2008-06-19 0.293302605246899 0
2008-06-20 0.29150738011751 0
2008-06-23 0.293504552562185 0
2008-06-24 0.293931127780543 0
2008-06-25 0.293804594697133 0
2008-06-26 0.293626212730053 0
2008-06-27 0.298530537450899 0
2008-06-30 0.298998719156203 0
2008-07-01 0.299173022616362 0
2008-07-02 0.300389234779263 0
2008-07-03 0.302304035380403 0
2008-07-04 0.303821112448772 0
2008-07-07 0.30384078538162 0
2008-07-08 0.299646128963739 0
2008-07-09 0.296903658644119 0
2008-07-10 0.297036435147148 0
2008-07-11 0.291939009404336 0
2008-07-14 0.29379410358691 0
2008-07-15 0.294087398701302 0
2008-07-16 0.293346260276893 0
2008-07-17 0.296581905382312 0
2008-07-18 0.292267832211624 0
2008-07-21 0.292734735152933 0
2008-07-22 0.293582689771794 0
2008-07-23 0.297940779502415 0
2008-07-24 0.302149260783646 0
2008-07-25 0.302858721909245 0
2008-07-28 0.303118348205682 0
2008-07-29 0.305486126528525 0
2008-07-30 0.306870205413435 0
2008-07-31 0.30347486865457 0
2008-08-01 0.300964959963472 0
2008-08-04 0.302034585276358 0
2008-08-05 0.300666092729928 0
2008-08-06 0.303780170468733 0
2008-08-07 0.303373072875405 0
2008-08-08 0.302998252329998 0
2008-08-11 0.30613885509592 0
2008-08-12 0.305729507757558 0
2008-08-13 0.304677936529965 0
2008-08-14 0.303085708194097 0
2008-08-15 0.303036739390939 0
2008-08-18 0.302463076887574 0
2008-08-19 0.302143097411156 0
2008-08-20 0.302326747510523 0
2008-08-21 0.303576624098821 0
2008-08-22 0.308257417882491 0
2008-08-25 0.310652077197106 0
2008-08-26 0.310929748217778 0
2008-08-27 0.310565805101483 0
2008-08-28 0.31235865930089 0
2008-08-29 0.312556550761295 0
2008-09-01 0.31251150810291 0
2008-09-02 0.312716430460249 0
2008-09-03 0.318858742340364 0
2008-09-04 0.318820302593473 0
2008-09-05 0.317282281439573 0
2008-09-08 0.31906179017605 0
2008-09-09 0.318235978120848 0
2008-09-10 0.320424663747528 0
2008-09-11 0.319657333596629 0
2008-09-12 0.321909594497285 0
2008-09-15 0.321952805833657 0
2008-09-16 0.313011620079517 0
2008-09-17 0.318240204128441 0
2008-09-18 0.327199010370686 0
2008-09-19 0.326848985130373 0
2008-09-22 0.324808397099861 0
2008-09-23 0.305429845083314 0
2008-09-24 0.317681459448188 0
2008-09-25 0.318208550020468 0
2008-09-26 0.323685395859208 0
2008-09-29 0.319173572596268 0
2008-09-30 0.31281596779181 0
2008-10-01 0.315832507942045 0
2008-10-02 0.313109343527339 0
2008-10-03 0.313469649799793 0
2008-10-06 0.313532050627082 0
2008-10-07 0.317054905136824 0
2008-10-08 0.320519149608252 0
2008-10-09 0.321124664226301 0
2008-10-10 0.316693039288124 0
2008-10-13 0.331740844070923 0.0285157720408914
2008-10-14 0.325517809585527 0.0194368661741194
2008-10-15 0.319892255049256 0.0151667904953761
2008-10-16 0.311413293994561 0.0219544828274661
2008-10-17 0.304850641540673 0.0254573653777862
2008-10-20 0.300540708670383 0.0271887229829991
2008-10-21 0.303677379880631 0.0217429505201791
2008-10-22 0.297780011741905 0.0306814642067402
2008-10-23 0.28872879516553 0.0423679042751351
2008-10-24 0.290441112054561 0.0325391661596286
2008-10-27 0.294256776751901 0.0305208519991325
2008-10-28 0.297460852163038 0.027500669254234
2008-10-29 0.298675053436736 0.0286648713337819
2008-10-30 0.288543425486796 0.0453020703222423
2008-10-31 0.293516305670586 0.0287331280070905
2008-11-03 0.289943280822788 0.0333991578965095
2008-11-04 0.298856687650335 0.0277770848653111
2008-11-05 0.285708907978758 0.0364774940849055
2008-11-06 0.273938047748324 0.0599070647832348
2008-11-07 0.283498220303457 0.0489243441187945
2008-11-10 0.283403997010784 0.046768896133942
2008-11-11 0.285827297355847 0.042630379912003
2008-11-12 0.28371993147074 0.045222327655934
2008-11-13 0.274571464566082 0.0609065924661901
2008-11-14 0.274072331138122 0.0596504315915482
2008-11-17 0.272254064539217 0.0626159436183741
2008-11-18 0.266774431396359 0.0713083756978246
2008-11-19 0.265679423814838 0.0702675478960847
2008-11-20 0.263722371010291 0.0717174059139085
2008-11-21 0.276614845136887 0.0657101922972229
2008-11-24 0.276919861722577 0.0683956933228109
2008-11-25 0.266483812236799 0.0857890238058661
2008-11-26 0.27713568003677 0.0774442090293349
2008-11-27 0.26594378785999 0.0831570672780264
2008-11-28 0.266337365283493 0.0805876620799568
2008-12-01 0.268612341923435 0.0763514274108323
2008-12-02 0.252053428776517 0.105029853473454
2008-12-03 0.251642123706732 0.104860097578883
2008-12-04 0.250961743035323 0.105457768037866
2008-12-05 0.259782570044753 0.0965916625978522
2008-12-08 0.269987984487416 0.0933111891839222
2008-12-09 0.274091398588111 0.0933436494245115
2008-12-10 0.280094245997727 0.0943808301504835
2008-12-11 0.278450897858646 0.0946181121057007
2008-12-12 0.293628680179676 0.0741477173011307
2008-12-15 0.297860589509142 0.0751651973238241
2008-12-16 0.299101304735691 0.0715756237141087
2008-12-17 0.300466623979688 0.0712006099396392
2008-12-18 0.305532621173253 0.0688215041700896
2008-12-19 0.310100298226615 0.0683356448496612
2008-12-22 0.306104352992482 0.0579101917077022
2008-12-23 0.300042038515281 0.0584864577600999
2008-12-24 0.297629764027036 0.0579259416295418
2008-12-25 0.297286706516927 0.0682068767521553
2008-12-26 0.297300210800125 0.0682077542633986
2008-12-29 0.299204924906458 0.0883232284369475
2008-12-30 0.295273923030122 0.0889388128624718
2008-12-31 0.294961586657105 0.0847479560832849
2009-01-01 0.296060899233262 0.106127505514381
2009-01-02 0.296157638275314 0.10603721287109
2009-01-05 0.292645823867182 0.10301885548193
2009-01-06 0.286333682765422 0.0967332871895885
2009-01-07 0.286824043098352 0.0978187857767637
2009-01-08 0.268723732914538 0.113479255550328
2009-01-09 0.26566905691505 0.115217608609427
2009-01-12 0.26281495875128 0.116641919012105
2009-01-13 0.269719240289755 0.118073121482166
2009-01-14 0.269550741771328 0.117978044810374
2009-01-15 0.267985603145054 0.119467179241969
2009-01-16 0.274866325885958 0.122346541868462
2009-01-19 0.275272606421957 0.123148653173137
2009-01-20 0.275090400859454 0.123567462660097
2009-01-21 0.286538641717532 0.115727115724788
2009-01-22 0.276255451397385 0.11073618355791
2009-01-23 0.275353198627827 0.111655831165063
2009-01-26 0.275017780107399 0.122389821304485
2009-01-27 0.275336491675122 0.127062342341455
2009-01-28 0.292005434488295 0.1443636434984
2009-01-29 0.291825714859194 0.145528774501193
2009-01-30 0.291126102037807 0.144570457856766
2009-02-02 0.291570427109519 0.14428305824599
2009-02-03 0.29259765094473 0.144587253733405
2009-02-04 0.294627489325504 0.147292747368629
2009-02-05 0.292389057551437 0.149193718036565
2009-02-06 0.289062109609448 0.144671447721977
2009-02-09 0.286657391219782 0.145364655298504
2009-02-10 0.285933253422869 0.144040151676095
2009-02-11 0.28177444746203 0.143008260421901
2009-02-12 0.278071650101253 0.142782642426819
2009-02-13 0.283479302646635 0.145291438874463
2009-02-16 0.295724703031439 0.138624003167488
2009-02-17 0.295924391827853 0.138031115900947
2009-02-18 0.289686206204567 0.137104496357908
2009-02-19 0.289274520389408 0.136821089418208
2009-02-20 0.309579694139796 0.124235305776636
2009-02-23 0.310090100948654 0.122852724049966
2009-02-24 0.302947347751071 0.127645643039692
2009-02-25 0.301694475459794 0.131756229605165
2009-02-26 0.309041322125813 0.130073379263579
2009-02-27 0.306254180568573 0.129191487497254
2009-03-02 0.30951831295994 0.127844308006617
2009-03-03 0.316062676523213 0.12538705138066
2009-03-04 0.310736142855127 0.118970468069626
2009-03-05 0.314915431466187 0.125790014757643
2009-03-06 0.313112289214504 0.122407650646763
2009-03-09 0.307991245395299 0.116650379030974
2009-03-10 0.303718927085967 0.111975893151778
2009-03-11 0.30838826114721 0.118308475728436
2009-03-12 0.308318821661541 0.110956566881417
2009-03-13 0.312304594674898 0.120581373588982
2009-03-16 0.312010147855456 0.118775442973486
2009-03-17 0.308540354059662 0.114308369935853
2009-03-18 0.30684988189761 0.113497008566879
2009-03-19 0.305379891723801 0.113096306427448
2009-03-20 0.300016503069534 0.110901734543312
2009-03-23 0.299967231885051 0.111083731850501
2009-03-24 0.296617254287056 0.107682866687005
2009-03-25 0.296426208012515 0.107695084376011
2009-03-26 0.298815611883678 0.110237013726254
2009-03-27 0.301062238874666 0.111109817286189
2009-03-30 0.296937102238525 0.11282924368577
2009-03-31 0.302494815174923 0.112459447309692
2009-04-01 0.299339459834118 0.108721597478731
2009-04-02 0.303450621295848 0.114734897910078
2009-04-03 0.298788621734085 0.112402033287304
2009-04-06 0.299089099061524 0.112696443254252
2009-04-07 0.299633144159685 0.110144385920333
2009-04-08 0.293712111768056 0.113190336783182
2009-04-09 0.292654351990016 0.110535418986689
2009-04-10 0.286678826824887 0.104999314852644
2009-04-13 0.286754992495964 0.104488590952502
2009-04-14 0.28820881989521 0.102503936214312
2009-04-15 0.287025839652589 0.102343485811996
2009-04-16 0.287222469975328 0.102093950942257
2009-04-17 0.288302053525761 0.102360101567782
2009-04-20 0.28787064060814 0.102314605705014
2009-04-21 0.287847993903798 0.0923258347986444
2009-04-22 0.285823880511044 0.0906929027243787
2009-04-23 0.284569726171003 0.0901868839750529
2009-04-24 0.286834210561848 0.0901785652848587
2009-04-27 0.291241966751522 0.0921312376341268
2009-04-28 0.28729450031916 0.0926749905518907
2009-04-29 0.28781161916588 0.0918443211850239
2009-04-30 0.284926036202788 0.0897725760104983
2009-05-01 0.284989556179694 0.0892302430294997
2009-05-04 0.280238955072639 0.0843990137570716
2009-05-05 0.281305874895334 0.0881971270823186
2009-05-06 0.280741995449612 0.0873652053755057
2009-05-07 0.27809136753266 0.0864252977203537
2009-05-08 0.277668116953265 0.0863927777494507
2009-05-11 0.276901365321194 0.0876109500854396
2009-05-12 0.275678330551909 0.0876595150706146
2009-05-13 0.274294539326983 0.0881345522367037
2009-05-14 0.27217786268623 0.0898990214259758
2009-05-15 0.271318497272035 0.0900009300476978
2009-05-18 0.269261409497344 0.0883415506036084
2009-05-19 0.262899257964914 0.0838376149449268
2009-05-20 0.262619294503068 0.0835652619959913
2009-05-21 0.265780835894847 0.0824184270364324
2009-05-22 0.264203244096776 0.0825790608633628
2009-05-25 0.264625084522508 0.0835686350695696
2009-05-26 0.264651320915445 0.0833271103237931
2009-05-27 0.266348324765666 0.083627861546267
2009-05-28 0.264299102119781 0.0817118300580813
2009-05-29 0.263664484141534 0.0820817725326482
2009-06-01 0.261650377289526 0.0811529584694384
2009-06-02 0.263064953091064 0.0831030759316352
2009-06-03 0.26311700840058 0.0829774642891161
2009-06-04 0.257752231048019 0.0874364120338711
2009-06-05 0.25328921682361 0.0878471149378783
2009-06-08 0.253113731486509 0.0867647756074095
2009-06-09 0.252461203633303 0.0870275892226978
2009-06-10 0.248060574511906 0.0842008290808997
2009-06-11 0.24754018569 0.0839305114573118
2009-06-12 0.246429698670768 0.0843257937077238
2009-06-15 0.245519528655488 0.0849073566428007
2009-06-16 0.243652490690555 0.0853901113131172
2009-06-17 0.243661341029597 0.0851508763509327
2009-06-18 0.244574119126889 0.084288248481424
2009-06-19 0.244287857909837 0.0841143858753621
2009-06-22 0.247052164848716 0.0840733507261746
2009-06-23 0.2413707707253 0.0896540505396067
2009-06-24 0.240639719384953 0.0920216233556921
2009-06-25 0.242091515127141 0.0926536416115968
2009-06-26 0.241929413244783 0.0934020416911076
2009-06-29 0.241476902355428 0.0929844021360036
2009-06-30 0.240953777147456 0.0956605693842181
2009-07-01 0.243877037371281 0.0964680395444307
2009-07-02 0.243723643206325 0.0947683992968629
2009-07-03 0.246205165814164 0.0939773076425074
2009-07-06 0.246310672627658 0.0937291055130628
2009-07-07 0.248075414417282 0.092534790977085
2009-07-08 0.247297633224138 0.0908295707192417
2009-07-09 0.246838889694472 0.084975108357311
2009-07-10 0.246997243139623 0.0850687626339271
2009-07-13 0.245922703754848 0.0857309080743837
2009-07-14 0.246021801612245 0.085699170818281
2009-07-15 0.24635927253939 0.0857743905644744
2009-07-16 0.244171336501211 0.0859860965782502
2009-07-17 0.243727321314894 0.085903541525861
2009-07-20 0.240407430717858 0.0837177602255854
2009-07-21 0.240237351065857 0.0833801260989372
2009-07-22 0.239794926450183 0.0834581355642003
2009-07-23 0.239915135000475 0.0829133466479661
2009-07-24 0.238928736585072 0.0830145658514302
2009-07-27 0.237578240780393 0.0823703346795829
2009-07-28 0.23736328394692 0.0832349631366691
2009-07-29 0.236932710669704 0.081544139926687
2009-07-30 0.241033935707923 0.0793639033957324
2009-07-31 0.234930761502801 0.0774086479928897
2009-08-03 0.233253795568957 0.0776111830314931
2009-08-04 0.23296767937692 0.0798266139903845
2009-08-05 0.232828650878744 0.0795288198673344
2009-08-06 0.232567650540281 0.0795584555989557
2009-08-07 0.232672297577545 0.0792583829316919
2009-08-10 0.232554084224893 0.0774173622511398
2009-08-11 0.232719478497632 0.076857402036291
2009-08-12 0.231222059832944 0.0774545381481344
2009-08-13 0.231436181825759 0.0784688551648597
2009-08-14 0.230638995024621 0.0779642443355947
2009-08-17 0.223748727551439 0.0850737108776695
2009-08-18 0.224055502518765 0.0847242829254153
2009-08-19 0.22576159631495 0.0862847786660052
2009-08-20 0.219606992780827 0.0839008735865038
2009-08-21 0.21978135882671 0.0834543618071697
2009-08-24 0.218569586840487 0.0828082235342992
2009-08-25 0.219119603183831 0.0825021102705656
2009-08-26 0.221408949258958 0.0808566556291141
2009-08-27 0.221039788143535 0.0809881776909791
2009-08-28 0.220198492951522 0.0809278288490941
2009-08-31 0.220475765906049 0.0805794269229226
2009-09-01 0.225548332789393 0.0817025591423252
2009-09-02 0.22310883578653 0.0830218444494851
2009-09-03 0.223157177465619 0.0828740899545296
2009-09-04 0.22309878694038 0.0825244324850901
2009-09-07 0.223154400952939 0.0824907027296171
2009-09-08 0.223222099032463 0.0822444090619132
2009-09-09 0.227030324845347 0.0803312912919746
2009-09-10 0.226656154529511 0.0797449807865085
2009-09-11 0.226360820383277 0.0795110035964195
2009-09-14 0.22252336950159 0.0819474793163767
2009-09-15 0.223212669081857 0.0816069758841228
2009-09-16 0.219824519696713 0.0802456290156768
2009-09-17 0.21831146584996 0.0806132206624869
2009-09-18 0.218393035015409 0.0802403242437667
2009-09-21 0.218104791420101 0.0795217302935577
2009-09-22 0.221723532072495 0.0795175815773048
2009-09-23 0.223420831785015 0.079261869792674
2009-09-24 0.21969500074072 0.0812074052472522
2009-09-25 0.218486397610138 0.0775876997445668
2009-09-28 0.218760159950888 0.0771645085951099
2009-09-29 0.217751002189706 0.0774746360840266
2009-09-30 0.217478222469421 0.0776175910413616
2009-10-01 0.224609639977087 0.0711640521487658
2009-10-02 0.224642292435074 0.0721152908143326
2009-10-05 0.222885478501825 0.0735199814354368
2009-10-06 0.223376102035673 0.0737187588957482
2009-10-07 0.223516301462223 0.0744402468002679
2009-10-08 0.225154219186739 0.0741516201615178
2009-10-09 0.221464511011678 0.0721237400853114
2009-10-12 0.221417354615261 0.0719125934899731
2009-10-13 0.22299885419121 0.071628508572098
2009-10-14 0.221751726582505 0.0713691612611632
2009-10-15 0.220974682723245 0.0714473937665846
2009-10-16 0.224199612759249 0.0692019515533377
2009-10-19 0.223502082366729 0.0691555978623084
2009-10-20 0.222869079419944 0.069198721222361
2009-10-21 0.2224666458468 0.0686130651379986
2009-10-22 0.225659878199014 0.066329426330297
2009-10-23 0.225803872886877 0.0661838932441082
2009-10-26 0.226779143716292 0.0660289079045484
2009-10-27 0.225468062326817 0.0656116500616796
2009-10-28 0.227034844905495 0.0644315023159766
2009-10-29 0.224492177772784 0.0648015555356909
2009-10-30 0.225889814512131 0.0668722145973752
2009-11-02 0.221894389403818 0.0689909763443586
2009-11-03 0.22285416781504 0.0691665819253724
2009-11-04 0.220353556154991 0.0675750585942688
2009-11-05 0.221331387774146 0.0671211601081996
2009-11-06 0.222146195425168 0.0669246381735525
2009-11-09 0.223036385185322 0.0654722696077689
2009-11-10 0.222106646937542 0.0660422837162838
2009-11-11 0.222634321966723 0.0655955309615695
2009-11-12 0.222777928824443 0.0654733172493167
2009-11-13 0.222408977110058 0.0631900391415519
2009-11-16 0.22380377923277 0.0634030802990223
2009-11-17 0.225972450718512 0.0645617451439135
2009-11-18 0.225794084939121 0.0643293913291606
2009-11-19 0.225407554144518 0.0641517928392243
2009-11-20 0.22506731376243 0.0610893914861869
2009-11-23 0.224860796897505 0.0603508863519749
2009-11-24 0.224506607516462 0.0602174421300278
2009-11-25 0.225357119458742 0.0599456033131585
2009-11-26 0.228014853336574 0.0605897698847775
2009-11-27 0.228120487480858 0.0604752745345921
2009-11-30 0.229893189079209 0.0604214402491351
2009-12-01 0.228694865080723 0.0599042380624382
2009-12-02 0.227116881159648 0.0588877653837973
2009-12-03 0.230028873306541 0.0619640035292402
2009-12-04 0.230344660006749 0.0623872296187777
2009-12-07 0.231134357570693 0.0633476826488638
2009-12-08 0.230060608855944 0.0621865614442736
2009-12-09 0.23091890742125 0.0628982812432663
2009-12-10 0.233769610845531 0.0665523605792681
2009-12-11 0.233908522935765 0.0669533617157498
2009-12-14 0.2344942355687 0.0678992410951194
2009-12-15 0.234586101929789 0.0679792292994794
2009-12-16 0.235077011834003 0.0692137037683068
2009-12-17 0.237827359309797 0.0739198322998607
2009-12-18 0.237869518407874 0.0744909826957261
2009-12-21 0.238252733281153 0.075496223651597
2009-12-22 0.238873402533701 0.0766338017476455
2009-12-23 0.23854606111644 0.0766708105351609
2009-12-24 0.234970591727012 0.0714508451752311
2009-12-25 0.235172513589265 0.0722122748088404
2009-12-28 0.235225990195487 0.0726164869204297
2009-12-29 0.237266068634987 0.0767498163439865
2009-12-30 0.23712749157549 0.0766982675972752
2009-12-31 0.237245455293344 0.0773713741114517
2010-01-01 0.237292736251401 0.0778494470174207
2010-01-04 0.237365722553881 0.0782907608308823
2010-01-05 0.238858398521637 0.081557343709026
2010-01-06 0.238674320790184 0.0815004539849903
2010-01-07 0.240547452524324 0.084962757476656
2010-01-08 0.240987708309239 0.0856577966207722
2010-01-11 0.241053511055716 0.0861440157696862
2010-01-12 0.241186744485595 0.0867859013046642
2010-01-13 0.238434848761735 0.08277854372422
2010-01-14 0.239595624039546 0.084375246354272
2010-01-15 0.240110531808404 0.0860925596078512
2010-01-18 0.24134942243293 0.0890816618340312
2010-01-19 0.241370326173771 0.0894786420256627
2010-01-20 0.241048385653321 0.0895254171835232
2010-01-21 0.242113010946682 0.0918562082608846
2010-01-22 0.239121309619475 0.08839595611936
2010-01-25 0.237628444025306 0.0867325476498886
2010-01-26 0.238897883877659 0.0896025704393253
2010-01-27 0.2388338109675 0.0908690249691627
2010-01-28 0.240181916871209 0.0933400510369458
2010-01-29 0.239997800261164 0.0931982451149327
2010-02-01 0.240319688788297 0.093789386257849
2010-02-02 0.241999414891322 0.0979601080495192
2010-02-03 0.238121244263885 0.0907302571578559
2010-02-04 0.238202430889118 0.0913679466748538
2010-02-05 0.230371472065241 0.0832698301354896
2010-02-08 0.228448966287405 0.0811377479922635
2010-02-09 0.227412624054748 0.0794318806402678
2010-02-10 0.227969007000985 0.0811026474254699
2010-02-11 0.226742122912846 0.0791593524365125
2010-02-12 0.227247851881266 0.0800888430610888
2010-02-15 0.227238621035262 0.0800057162292325
2010-02-16 0.22730255822622 0.0805181803499402
2010-02-17 0.222763002624299 0.0731865260052201
2010-02-18 0.222936884934742 0.0733330782565307
2010-02-19 0.225750499652953 0.0781972042948526
2010-02-22 0.224264004221196 0.0750661266525181
2010-02-23 0.22430189764128 0.0756873487525763
2010-02-24 0.222494422267145 0.0725106658668547
2010-02-25 0.224298406329064 0.0765831123928221
2010-02-26 0.225398695921937 0.0784560958400896
2010-03-01 0.22574218644002 0.0795166539775756
2010-03-02 0.227204112519429 0.082326517777466
2010-03-03 0.226754201195288 0.0821304689622723
2010-03-04 0.227507535030823 0.0842164207780689
2010-03-05 0.228397025316066 0.0859725811367142
2010-03-08 0.226679900755691 0.0837382757328065
2010-03-09 0.226725708909948 0.0842691521411293
2010-03-10 0.226823850124705 0.0848447246687304
2010-03-11 0.227221215836576 0.0861815431032524
2010-03-12 0.22725236433647 0.086594015085752
2010-03-15 0.226311372134189 0.0847941218646663
2010-03-16 0.225977633244707 0.084347495064846
2010-03-17 0.222782527609135 0.0789377137602982
2010-03-18 0.223734343033604 0.0805313104822113
2010-03-19 0.224397134274244 0.081886407559595
2010-03-22 0.222538857289413 0.0781150510325586
2010-03-23 0.222055761610794 0.0774245515868687
2010-03-24 0.222208517086753 0.0781295041147175
2010-03-25 0.223126861527561 0.0801922505217152
2010-03-26 0.223248142993782 0.080964868657789
2010-03-29 0.222888229807006 0.0805245642774352
2010-03-30 0.22150380912859 0.0782404289976432
2010-03-31 0.221671443545502 0.0789138102211524
2010-04-01 0.219811616704273 0.0758832603873111
2010-04-02 0.219573653090306 0.0759199811447963
2010-04-05 0.219626265839094 0.076477420153902
2010-04-06 0.219438091413424 0.0767842549807451
2010-04-07 0.219475850678446 0.0773386328261094
2010-04-08 0.220050158030283 0.0788960138824988
2010-04-09 0.219650754475588 0.0783994803842449
2010-04-12 0.219133775074537 0.078146015929366
2010-04-13 0.219201774981943 0.0787208452578197
2010-04-14 0.219665168220935 0.0799837613557748
2010-04-15 0.218660196388522 0.0787491846959273
2010-04-16 0.218339984733159 0.0783977711017808
2010-04-19 0.215053785785884 0.0734176996896817
2010-04-20 0.216349902128949 0.0752095663704212
2010-04-21 0.214294413668518 0.0722893151119353
2010-04-22 0.214013570043204 0.0714437083071049
2010-04-23 0.214143449248105 0.0722782593312783
2010-04-26 0.21275386918418 0.0704790170020407
2010-04-27 0.212675400435091 0.0705538022122818
2010-04-28 0.210729614881888 0.0673916255372937
2010-04-29 0.211236322510741 0.0688537587876082
2010-04-30 0.209520847505505 0.0670655508270558
2010-05-03 0.210607617536588 0.0691266207291608
2010-05-04 0.210707178046183 0.0699630566967763
2010-05-05 0.210617725034069 0.0695670129985632
2010-05-06 0.206045671957741 0.0640762227510292
2010-05-07 0.201420915004131 0.0602541343823531
2010-05-10 0.20472070973328 0.0638327682862933
2010-05-11 0.206280395246196 0.0667678393587997
2010-05-12 0.205944605202258 0.0666285652236585
2010-05-13 0.207230532263572 0.0687403232661013
2010-05-14 0.207347509027285 0.069903797041935
2010-05-17 0.201740683063195 0.0646090477415883
2010-05-18 0.200822038286169 0.0637765152576687
2010-05-19 0.200018974877545 0.0629882129451443
2010-05-20 0.201080823811591 0.0652088640879303
2010-05-21 0.201211508196022 0.0653831037241271
2010-05-24 0.201400369779146 0.0661047804721772
2010-05-25 0.201788346146784 0.0668537080733037
2010-05-26 0.207625327308182 0.0734128885244389
2010-05-27 0.196021181528438 0.0571190726379171
2010-05-28 0.192409514064381 0.0545112022419869
2010-05-31 0.193315717448776 0.0556252946513867
2010-06-01 0.193241529809529 0.0554124443712255
2010-06-02 0.193299667034761 0.0555248314555043
2010-06-03 0.193065215741825 0.0555675269090198
2010-06-04 0.192866502276312 0.054902297282811
2010-06-07 0.187472596393982 0.0498966602054618
2010-06-08 0.187285818952753 0.0496238473779241
2010-06-09 0.187503273818939 0.0498619537265819
2010-06-10 0.186458414984492 0.048718222984491
2010-06-11 0.184909237260488 0.0479938206339348
2010-06-14 0.186989272617459 0.0494000582820058
2010-06-15 0.187319842018511 0.0500473075876992
2010-06-16 0.185311604464531 0.048936272657385
2010-06-17 0.185184848741615 0.048956544640895
2010-06-18 0.18551831477773 0.0494667770488062
2010-06-21 0.185061022457893 0.0493451756953107
2010-06-22 0.185603063053612 0.0497053778562782
2010-06-23 0.185216871927508 0.049659085426798
2010-06-24 0.186604972769067 0.0506538776731149
2010-06-25 0.186626473293406 0.0506847008238318
2010-06-28 0.186087281410056 0.0504051549232803
2010-06-29 0.185798490134609 0.0502976006368289
2010-06-30 0.184091948058814 0.0492383573771457
2010-07-01 0.183802813533231 0.0492684071450053
2010-07-02 0.180856984695638 0.0475882136331766
2010-07-05 0.181195961341408 0.0477159001230703
2010-07-06 0.181273443152047 0.0478189988342218
2010-07-07 0.181151719603366 0.0477524602471251
2010-07-08 0.177942571028053 0.0465022942667957
2010-07-09 0.176043931503824 0.0465730945635831
2010-07-12 0.1756653610205 0.0464723928302728
2010-07-13 0.175831251236574 0.0464217727753169
2010-07-14 0.172705493986118 0.0470958667303924
2010-07-15 0.172537946832042 0.0470562128749502
2010-07-16 0.172233407885809 0.0469843888086231
2010-07-19 0.17184642568141 0.0469817488874053
2010-07-20 0.171654215684135 0.0463937574633934
2010-07-21 0.171038787307376 0.0460468342388425
2010-07-22 0.169793739158175 0.045799233894586
2010-07-23 0.165941036429857 0.0477867293319521
2010-07-26 0.166360296830175 0.0478805162462149
2010-07-27 0.166451945948461 0.0478050593435902
2010-07-28 0.167105880836458 0.0487871195271567
2010-07-29 0.166953793889312 0.048694797844822
2010-07-30 0.168158886861218 0.0488490492383416
2010-08-02 0.167410206452504 0.0492247999560049
2010-08-03 0.16598002269153 0.0476144828977877
2010-08-04 0.166377536405037 0.0474706861239618
2010-08-05 0.166395334578803 0.0474107966287733
2010-08-06 0.166424026756242 0.047258985763795
2010-08-09 0.167115128749881 0.0484667065811007
2010-08-10 0.167762630421338 0.0483823364233641
2010-08-11 0.166179156212156 0.0476423662072897
2010-08-12 0.162749537810357 0.0475214156647569
2010-08-13 0.166219892903043 0.0463466347987694
2010-08-16 0.166038321093108 0.0461539268907125
2010-08-17 0.166295949480721 0.0462076624229015
2010-08-18 0.166032222658586 0.0456860339298241
2010-08-19 0.166588084930636 0.0455733650273296
2010-08-20 0.166015256723442 0.0455277128654445
2010-08-23 0.165304708757437 0.0456819680551847
2010-08-24 0.164794618197082 0.0458136303572834
2010-08-25 0.162484952559476 0.0452060532314677
2010-08-26 0.163006880038784 0.0452878776129599
2010-08-27 0.163292662150683 0.045810807895925
2010-08-30 0.160343768777128 0.0469743731210544
2010-08-31 0.15950598381974 0.0465394525191283
2010-09-01 0.163488022789439 0.0451203128974223
2010-09-02 0.161819208600447 0.0442093428652431
2010-09-03 0.161548921325412 0.0435132993564622
2010-09-06 0.162060735251031 0.0436599484877532
2010-09-07 0.162058749490225 0.0436044998252583
2010-09-08 0.161670487126607 0.0436772221157755
2010-09-09 0.16139859010686 0.0430088654246364
2010-09-10 0.162006899190213 0.0428201256060604
2010-09-13 0.159753646964859 0.0430407136049503
2010-09-14 0.160163113081268 0.0429710657121478
2010-09-15 0.16047720861883 0.0432538685798293
2010-09-16 0.15959690281656 0.0431671138649483
2010-09-17 0.161062880037203 0.0432507964846278
2010-09-20 0.161547889455754 0.044268524826574
2010-09-21 0.161750676012548 0.0446083148893421
2010-09-22 0.161625844012974 0.0440054489860711
2010-09-23 0.161671357667907 0.0439954216176192
2010-09-24 0.161314597830795 0.0438284110651006
2010-09-27 0.160201333725038 0.0435447741733963
2010-09-28 0.16139435969211 0.0435834526211501
2010-09-29 0.161719545020154 0.0438326437499653
2010-09-30 0.160954457554387 0.0422910439156597
2010-10-01 0.160362216640795 0.0414408587695212
2010-10-04 0.160065883718998 0.0414089612830201
2010-10-05 0.160073825796469 0.0413580739171967
2010-10-06 0.158290999036209 0.0412738231798849
2010-10-07 0.15846008607917 0.0412838221818409
2010-10-08 0.157717986747523 0.0408786004091218
2010-10-11 0.158588481867117 0.0407740645043078
2010-10-12 0.158045059553797 0.0404894474516972
2010-10-13 0.158352853315663 0.040668347418712
2010-10-14 0.156724695575082 0.040919325988666
2010-10-15 0.156846495728742 0.0412100295423742
2010-10-18 0.154761808751541 0.0404588312674363
2010-10-19 0.156844893997437 0.0410187620382099
2010-10-20 0.159906331760972 0.0442296798792352
2010-10-21 0.159261985954649 0.0427893479868919
2010-10-22 0.161788796878196 0.0434750795604918
2010-10-25 0.160704410180873 0.0431611542201534
2010-10-26 0.1605589485718 0.0430442122986345
2010-10-27 0.161052928914119 0.0435091113810392
2010-10-28 0.160895550220833 0.0435512292113174
2010-10-29 0.16132139932204 0.0442427036632092
2010-11-01 0.162372697410635 0.0447466815372186
2010-11-02 0.162137616887725 0.0445774892037482
2010-11-03 0.16120738815293 0.0440261196268686
2010-11-04 0.161056564045967 0.0440491946845215
2010-11-05 0.161985047738749 0.0450746120358759
2010-11-08 0.161948408868127 0.045262554059056
2010-11-09 0.161938463516267 0.0454353305259642
2010-11-10 0.162071406070161 0.0457932895428529
2010-11-11 0.163171004813951 0.0465679090996825
2010-11-12 0.163255997054607 0.0472129993198242
2010-11-15 0.163416731323934 0.047615888880258
2010-11-16 0.163421323269995 0.0479827704923955
2010-11-17 0.162739505182555 0.0477366215078135
2010-11-18 0.165655696652134 0.0512705716187035
2010-11-19 0.164613795653509 0.0505655592036166
2010-11-22 0.164738636088488 0.0512982168474799
2010-11-23 0.164298882044371 0.0508868948939388
2010-11-24 0.164185504285187 0.0512540394451736
2010-11-25 0.163823601583494 0.0510450346782018
2010-11-26 0.163822355634893 0.0514710381926907
2010-11-29 0.164233162637391 0.0527228801147055
2010-11-30 0.163159323090395 0.0509991061613762
2010-12-01 0.165308009987025 0.0551405578703701
2010-12-02 0.162513325172722 0.0513321927186481
2010-12-03 0.162081631013735 0.0509654008585072
2010-12-06 0.162615419809534 0.0521073335244178
2010-12-07 0.162588837336596 0.0524098208495267
2010-12-08 0.16219363391517 0.0521270480430223
2010-12-09 0.162791298639447 0.0532438231032265
2010-12-10 0.162780633378715 0.0534571887476338
2010-12-13 0.163170023867779 0.0545739876083706
2010-12-14 0.162678799730012 0.054219262825267
2010-12-15 0.162910306952505 0.0552887875826727
2010-12-16 0.163132608172664 0.0560945433738427
2010-12-17 0.16404622529172 0.0579230683061094
2010-12-20 0.164216102950483 0.0585653034216638
2010-12-21 0.163661565766932 0.058039359316975
2010-12-22 0.163687796557717 0.0585870929163583
2010-12-23 0.163829551919094 0.0594245568814888
2010-12-24 0.164478482554997 0.0613217155222948
2010-12-27 0.164525723105573 0.0620850754192251
2010-12-28 0.164475789934232 0.0623645282667533
2010-12-29 0.164291429329491 0.0626056244818678
2010-12-30 0.164526950755251 0.0637098045533064
2010-12-31 0.164417152275888 0.0639107291725419
2011-01-03 0.16301541331784 0.0618490994790037
2011-01-04 0.162984229580048 0.0625940922277822
2011-01-05 0.162245347144422 0.0616527380331541
2011-01-06 0.162699155074338 0.0630425738217451
2011-01-07 0.163708263218903 0.0655255903076626
2011-01-10 0.163569369966997 0.0656929320391757
2011-01-11 0.163077089547363 0.0652044583005882
2011-01-12 0.162438411897785 0.0644873446149723
2011-01-13 0.162817352491242 0.0657416357940107
2011-01-14 0.163293021779753 0.0669926384251183
2011-01-17 0.163360723217822 0.0674105566495754
2011-01-18 0.163407501755059 0.0681572987840187
2011-01-19 0.163612794182516 0.068962667801314
2011-01-20 0.16321996144072 0.0683538903839248
2011-01-21 0.160084570186283 0.0627500361376431
2011-01-24 0.160283676958903 0.0630886702085748
2011-01-25 0.160755140489793 0.0645767242113866
2011-01-26 0.162790375205273 0.0691908343754612
2011-01-27 0.162608644849387 0.0694197002429177
2011-01-28 0.161593427554053 0.0677481176251809
2011-01-31 0.167140489341774 0.0802429060795914
2011-02-01 0.16662141418843 0.0806558937588176
2011-02-02 0.166497031465718 0.080762501353905
2011-02-03 0.166558706476174 0.0815187327915094
2011-02-04 0.166574738006015 0.0820495451708169
2011-02-07 0.167529275533632 0.0843370725598131
2011-02-08 0.166200085971171 0.0818383052789066
2011-02-09 0.165736980706671 0.0818388785197587
2011-02-10 0.16549938786503 0.0828603857654336
2011-02-11 0.165504500306175 0.084763561226221
2011-02-14 0.167022237303711 0.0871285315318797
2011-02-15 0.16651137954464 0.0861128956487332
2011-02-16 0.165920596320952 0.0855603949461727
2011-02-17 0.166538670811506 0.08792013261766
2011-02-18 0.164659946592929 0.0841266035672188
2011-02-21 0.164556263228138 0.0838021855445498
2011-02-22 0.164605901552626 0.084892595250455
2011-02-23 0.168860985637461 0.0962362368874872
2011-02-24 0.171423895907449 0.102764437937513
2011-02-25 0.171602693577219 0.103418127547708
2011-02-28 0.172338840359296 0.105243543818767
2011-03-01 0.172385213962316 0.106271805692221
2011-03-02 0.174212938487039 0.110991147692897
2011-03-03 0.170626631496851 0.103676422708404
2011-03-04 0.171401009271093 0.107388281724104
2011-03-07 0.173924893851689 0.112523586599935
2011-03-08 0.173139517989448 0.111014970282396
2011-03-09 0.173296883848405 0.112013018329001
2011-03-10 0.172656178229031 0.111094904563831
2011-03-11 0.171081245336205 0.108915740172064
2011-03-14 0.172273156361202 0.111156302728172
2011-03-15 0.172247009924921 0.111257082928276
2011-03-16 0.177062383043797 0.119528918046768
2011-03-17 0.177089192358407 0.120203007373022
2011-03-18 0.173768401942363 0.113638953035596
2011-03-21 0.17434472021288 0.116123410473836
2011-03-22 0.173768074191181 0.115751607866268
2011-03-23 0.174308381131842 0.117680780012212
2011-03-24 0.173709025838734 0.116869656189348
2011-03-25 0.174006845459444 0.118637886698128
2011-03-28 0.174087260262066 0.119438663317706
2011-03-29 0.175134161285521 0.122259677769307
2011-03-30 0.174596001262684 0.122043759169466
2011-03-31 0.175098890500928 0.124103755372984
2011-04-01 0.17366550981593 0.121836505269056
2011-04-04 0.174245595490929 0.123542843686772
2011-04-05 0.173926754237271 0.123335224296798
2011-04-06 0.173820302109781 0.12358171106182
2011-04-07 0.174058823591256 0.124779509191619
2011-04-08 0.173702645654314 0.124678280687382
2011-04-11 0.174727489618122 0.127446324185792
2011-04-12 0.171807831011891 0.122151833542622
2011-04-13 0.175878717308537 0.129648550557106
2011-04-14 0.175398652333026 0.129873138372705
2011-04-15 0.175644970284086 0.130960358733106
2011-04-18 0.176105298442946 0.132631719803886
2011-04-19 0.174363567355678 0.129423542147547
2011-04-20 0.173743114653448 0.128085287604601
2011-04-21 0.170456037531905 0.122478994590532
2011-04-22 0.170659605614426 0.123346758718762
2011-04-25 0.170729986798895 0.12401409817709
2011-04-26 0.170682365354007 0.124242315905349
2011-04-27 0.170726621436669 0.124954276470787
2011-04-28 0.170724076985464 0.125611825341859
2011-04-29 0.170786913674333 0.126387397844712
2011-05-02 0.169693604797053 0.124135248795747
2011-05-03 0.169139503841871 0.122480677336056
2011-05-04 0.167431796226474 0.120116069384055
2011-05-05 0.167469106667278 0.120384974765652
2011-05-06 0.157430464422998 0.0992973584373709
2011-05-09 0.156128585869584 0.0972417898885148
2011-05-10 0.156200884446365 0.0991744665921475
2011-05-11 0.153074001620724 0.092993767479217
2011-05-12 0.14540762556642 0.0775421978032273
2011-05-13 0.145631141252452 0.0791828587389673
2011-05-16 0.146208971023166 0.0811964116873341
2011-05-17 0.145755043037588 0.0806319742813844
2011-05-18 0.146459071237427 0.0825629979969676
2011-05-19 0.150522099057718 0.0905330794437865
2011-05-20 0.151605453506875 0.0923041878428177
2011-05-23 0.153218226686591 0.0954174786109747
2011-05-24 0.153906216311531 0.0965868641307653
2011-05-25 0.156153125676615 0.102162358751105
2011-05-26 0.153643059620561 0.0966845542140006
2011-05-27 0.154050205713941 0.0991246940479501
2011-05-30 0.154267132065776 0.10012903283245
2011-05-31 0.154319314218921 0.100485012547401
2011-06-01 0.154947419343692 0.102006078755437
2011-06-02 0.152420529146353 0.0971652753664428
2011-06-03 0.152494596479435 0.098140844108343
2011-06-06 0.152533386833941 0.0988026582929486
2011-06-07 0.15162182664231 0.0974781309964161
2011-06-08 0.151778609614225 0.0988014156646874
2011-06-09 0.152905728256395 0.102193685530121
2011-06-10 0.154145390635689 0.106002763345207
2011-06-13 0.154617148163359 0.107028072700968
2011-06-14 0.157121197308654 0.112798132517124
2011-06-15 0.15612574908296 0.111606641833565
2011-06-16 0.149800285575305 0.0987789152417834
2011-06-17 0.150038180849823 0.100743724144037
2011-06-20 0.148742028807047 0.0987738861398072
2011-06-21 0.148506797422313 0.0984032946347238
2011-06-22 0.148302929430833 0.0991099113428454
2011-06-23 0.149079593249394 0.101196820507804
2011-06-24 0.154883238905963 0.113430146831541
2011-06-27 0.154945675275004 0.113177622512123
2011-06-28 0.154897200414972 0.113996134740548
2011-06-29 0.15201810679033 0.108443409842471
2011-06-30 0.151490652490503 0.108080027709143
2011-07-01 0.151110879979125 0.107952651740954
2011-07-04 0.151733690302863 0.110457352044298
2011-07-05 0.151868138682906 0.111704535178584
2011-07-06 0.150927065233646 0.110423203496474
2011-07-07 0.151129059154333 0.11150606879095
2011-07-08 0.151541190608953 0.113010761117117
2011-07-11 0.148974188164585 0.108184166974548
2011-07-12 0.147657658261624 0.107007604572845
2011-07-13 0.145512336216166 0.102656119584876
2011-07-14 0.145563763892386 0.103398873012596
2011-07-15 0.147300488856174 0.107612533602453
2011-07-18 0.148502502234749 0.110734612035843
2011-07-19 0.148396618939177 0.111016917688006
2011-07-20 0.146870383751373 0.108225262219362
2011-07-21 0.147258786091421 0.109286648948996
2011-07-22 0.146403754567112 0.10775058545672
2011-07-25 0.146877125310628 0.10878753942932
2011-07-26 0.147331267263401 0.1098389407668
2011-07-27 0.147235556737656 0.110369517434252
2011-07-28 0.145200006640003 0.106478505908564
2011-07-29 0.145366059516923 0.108025608812355
2011-08-01 0.147726080788402 0.11258678302464
2011-08-02 0.146399880607005 0.109288012925057
2011-08-03 0.144935424930636 0.108909359130178
2011-08-04 0.142522594454894 0.106631240576176
2011-08-05 0.134150839221382 0.0943693287218152
2011-08-08 0.134929087468441 0.0990282431537707
2011-08-09 0.12554710226081 0.0870298244483338
2011-08-10 0.126285326854182 0.0878748694074003
2011-08-11 0.123457793547377 0.0830623422125379
2011-08-12 0.126664495141615 0.0899453815527248
2011-08-15 0.12670554191312 0.0906538512686328
2011-08-16 0.122097159496197 0.0822544339346051
2011-08-17 0.123403132985973 0.0895761177383662
2011-08-18 0.124676591214563 0.0923315900321011
2011-08-19 0.115650487269835 0.0808158089401106
2011-08-22 0.116242767191784 0.0864446579488444
2011-08-23 0.112259814317704 0.0778022256965747
2011-08-24 0.113174274616131 0.0777735588478316
2011-08-25 0.11341172304823 0.078333360664287
2011-08-26 0.113374969063705 0.078945475767095
2011-08-29 0.113201091009639 0.0796347981502307
2011-08-30 0.111861059183299 0.07833306294498
2011-08-31 0.109596998598597 0.0746557345987104
2011-09-01 0.1096293028221 0.0751391807083534
2011-09-02 0.109862166488447 0.0762431049495929
2011-09-05 0.105520816464203 0.0716525143244932
2011-09-06 0.105878634646899 0.0751767228531305
2011-09-07 0.106031149080588 0.0750098615686852
2011-09-08 0.103984092436811 0.0719610783800732
2011-09-09 0.103562932611009 0.0715123509306648
2011-09-12 0.103646149086105 0.0715368671877979
2011-09-13 0.103777235501852 0.0726027244378527
2011-09-14 0.107248265902023 0.0776339746814884
2011-09-15 0.108793839776078 0.0787685042374544
2011-09-16 0.10807322347481 0.0789090190078359
2011-09-19 0.105781806346303 0.0730278488929477
2011-09-20 0.106972281892789 0.0752652102024984
2011-09-21 0.107118886346621 0.0764319857280822
2011-09-22 0.105339897977041 0.0744178008893673
2011-09-23 0.0957141040008206 0.0669218644142145
2011-09-26 0.0956017833248001 0.0697697329124407
2011-09-27 0.0948208261081515 0.0666743830045057
2011-09-28 0.0999626415434078 0.0730363538767015
2011-09-29 0.105638794309368 0.0834811451602962
2011-09-30 0.105918658859057 0.0840615989057695
2011-10-03 0.10561481415398 0.0828938940978805
2011-10-04 0.102805432354296 0.0801815872140805
2011-10-05 0.100012710423406 0.0787179608457347
2011-10-06 0.0923534923781846 0.0631001374258381
2011-10-07 0.0875057206539906 0.0565525507417174
2011-10-10 0.0875588260441499 0.0577165158797943
2011-10-11 0.0838073518332386 0.0512150007934537
2011-10-12 0.0836672232342772 0.051968729628403
2011-10-13 0.0839593270419492 0.053235446151408
2011-10-14 0.0850615785222502 0.0561098116011429
2011-10-17 0.0810587080670175 0.050117744720885
2011-10-18 0.0801538402566241 0.0487635589629652
2011-10-19 0.0783741853773638 0.0451018014009769
2011-10-20 0.0750782341503859 0.0428006219809963
2011-10-21 0.0749277814581726 0.0419427555279583
2011-10-24 0.0731363585236867 0.0411757526549742
2011-10-25 0.0766975845934562 0.0468398123635464
2011-10-26 0.0760798539056054 0.0459446308848169
2011-10-27 0.0794851913114185 0.0516308201309828
2011-10-28 0.0780759158334634 0.0493086769371288
2011-10-31 0.0772843133639368 0.0480417718458098
2011-11-01 0.0773211915855216 0.0485538755235898
2011-11-02 0.0764733770778698 0.0470359397737814
2011-11-03 0.076961372601214 0.0485522860953998
2011-11-04 0.0744217864886149 0.0438798892467314
2011-11-07 0.074397799415718 0.0425266587724065
2011-11-08 0.0755648860123652 0.0458872071664571
2011-11-09 0.0752828946815567 0.0458680342324652
2011-11-10 0.0740192262784496 0.0449726271745522
2011-11-11 0.0704480832650863 0.0386486061303428
2011-11-14 0.0691626124823221 0.0386545528511457
2011-11-15 0.068056971032267 0.0363611879723435
2011-11-16 0.0696653919448273 0.0390544598714357
2011-11-17 0.0665915218938111 0.0334577159526732
2011-11-18 0.0616541154212778 0.0319352508526618
2011-11-21 0.0606791216909827 0.0315026246271066
2011-11-22 0.0610150324960334 0.0319094074899324
2011-11-23 0.0622075102629111 0.0321618539417332
2011-11-24 0.0633592206887259 0.0335418942667272
2011-11-25 0.0643305765641656 0.0345779028441842
2011-11-28 0.0645283491737522 0.0346840668705426
2011-11-29 0.0618322946927744 0.0340433545909556
2011-11-30 0.0624465955333732 0.0344545368528404
2011-12-01 0.0617058190946243 0.0344501042659837
2011-12-02 0.0616059589471013 0.0344366737120471
2011-12-05 0.0614277057753661 0.0338940269336371
2011-12-06 0.0613608903264464 0.0339031021246875
2011-12-07 0.0610955760311592 0.0333862799884716
2011-12-08 0.0605639650217557 0.0326646013982849
2011-12-09 0.0578051178472693 0.0314800236979353
2011-12-12 0.0565076420084095 0.03080249929662
2011-12-13 0.0540889619115071 0.0309800506668775
2011-12-14 0.0553116147720669 0.0330929646216935
2011-12-15 0.048052365757364 0.0371796299889638
2011-12-16 0.0490215804759419 0.0367596809880622
2011-12-19 0.0485565237086476 0.0374894551320555
2011-12-20 0.0480904565775055 0.0369605831355473
2011-12-21 0.043203683772709 0.0405213563960019
2011-12-22 0.0437051149032482 0.0402312399497806
2011-12-23 0.0429732156318918 0.0404016328384018
2011-12-26 0.043137403333037 0.0400534322875644
2011-12-27 0.0431828531454332 0.0396039107312823
2011-12-28 0.0446732292811306 0.0383916087547567
2011-12-29 0.0447246744369785 0.0381498242017697
2011-12-30 0.0447789835612308 0.0379625852821421
2012-01-02 0.0447895600980424 0.0378056320761826
2012-01-03 0.0448717473759052 0.037578243249183
2012-01-04 0.0481224405439373 0.0385986378637093
2012-01-05 0.0482394039742764 0.0387019023572237
2012-01-06 0.0468083433678284 0.0381277930876639
2012-01-09 0.0466836487578916 0.0382175173437218
2012-01-10 0.0469292258656264 0.0382065558222535
2012-01-11 0.047485007849524 0.0384904428009591
2012-01-12 0.0486880022848828 0.0388174128995202
2012-01-13 0.0498357881885197 0.0412851600826963
2012-01-16 0.049444432617559 0.0408799305628232
2012-01-17 0.0481652795753378 0.0410870927754301
2012-01-18 0.0484334721094119 0.0412378118861299
2012-01-19 0.0485850939312851 0.0413179105144177
2012-01-20 0.0491597320773772 0.0412058234041826
2012-01-23 0.0485812589842691 0.041189787482115
2012-01-24 0.0487627996555226 0.0412492376787342
2012-01-25 0.0488546681579608 0.0417580702837834
2012-01-26 0.048806759577887 0.0415997917647119
2012-01-27 0.0486659292888354 0.0412221582733042
2012-01-30 0.0482981074649413 0.040991969352397
2012-01-31 0.0487989653835808 0.0414559561497853
2012-02-01 0.048893981155043 0.0420370108330874
2012-02-02 0.0498445331395617 0.0425418696270906
2012-02-03 0.0486467273212944 0.0402707158145016
2012-02-06 0.0486453764485525 0.039611553680364
2012-02-07 0.0490936716249526 0.0409590331878934
2012-02-08 0.0476171596127401 0.0403427037791402
2012-02-09 0.0475499951308014 0.0406118947607263
2012-02-10 0.0485483051334751 0.0416969554800448
2012-02-13 0.0492250554630695 0.0430980557833608
2012-02-14 0.0498973539685375 0.0439218405702303
2012-02-15 0.0495363330914284 0.0438060969293305
2012-02-16 0.0505832705977439 0.0444384144527233
2012-02-17 0.049983596420703 0.0440197272278504
2012-02-20 0.0499982712027359 0.0439148767049946
2012-02-21 0.0500205346972116 0.0440841269703155
2012-02-22 0.0495781194471276 0.0422543323723707
2012-02-23 0.0496590826536488 0.0424824998583708
2012-02-24 0.0488882180007891 0.0401284390404349
2012-02-27 0.0509666729269839 0.0420936170631218
2012-02-28 0.051431023453398 0.0427648131353366
2012-02-29 0.0534306891196652 0.0450381831051902
2012-03-01 0.0535285141771439 0.0453482183058695
2012-03-02 0.0532692747837844 0.044818702575076
2012-03-05 0.0513685058102287 0.0415504549973345
2012-03-06 0.0514596620621565 0.0424235384687681
2012-03-07 0.0498213740540244 0.0399176744857281
2012-03-08 0.0486673715988323 0.0374753777419361
2012-03-09 0.0484288890338233 0.0375752274206965
2012-03-12 0.0490085481943387 0.0385423723869485
2012-03-13 0.0499535729183292 0.0398573783791227
2012-03-14 0.0498133309010919 0.0402782919265839
2012-03-15 0.0494316970312183 0.0399245260195403
2012-03-16 0.049265379226167 0.0399378128566644
2012-03-19 0.048258122093954 0.0377740478588877
2012-03-20 0.048731464863256 0.0387983229085631
2012-03-21 0.0468671964777516 0.0355790746805336
2012-03-22 0.0471545537975322 0.0365291830643114
2012-03-23 0.0471575152081574 0.0370327312091025
2012-03-26 0.0479856273629104 0.0389776482887522
2012-03-27 0.0474787414641771 0.0380348912583009
2012-03-28 0.0475789097303911 0.0382304761943672
2012-03-29 0.0459919969052086 0.0354784047008338
2012-03-30 0.0456946732933503 0.0353237138678993
2012-04-02 0.0455882837238777 0.0352956531550666
2012-04-03 0.0438464297418831 0.0330576178797488
2012-04-04 0.042306413902562 0.0316575295693679
2012-04-05 0.0434497597008049 0.03411199727659
2012-04-06 0.043534812535046 0.0339618597457093
2012-04-09 0.0435295026007976 0.0342569197662591
2012-04-10 0.0433766078611326 0.0344494192430937
2012-04-11 0.0433294348249265 0.0346594834447146
2012-04-12 0.0442205569242094 0.0366166816222566
2012-04-13 0.0433132006394498 0.0355125039692001
2012-04-16 0.0424354670708912 0.0338269401806052
2012-04-17 0.0425340952304118 0.0343950418718362
2012-04-18 0.0414616957077024 0.0333302105066848
2012-04-19 0.0407148257289633 0.0323486616979814
2012-04-20 0.040454487592415 0.0323508497596009
2012-04-23 0.0407853648025159 0.0329671122675743
2012-04-24 0.0402747153250297 0.0323763805223906
2012-04-25 0.0404102087894602 0.032732631757317
2012-04-26 0.0403860703182797 0.0327202791000172
2012-04-27 0.0400077697516944 0.0319823281541076
2012-04-30 0.0399766523296541 0.0322283830968829
2012-05-01 0.0400087801481877 0.0325471067011121
2012-05-02 0.0390917814235514 0.0315736036782263
2012-05-03 0.0386963312224811 0.031120780262321
2012-05-04 0.0375161222076508 0.0295989749595143
2012-05-07 0.0326951077487484 0.0259480772636682
2012-05-08 0.0330054379748457 0.0261379062936677
2012-05-09 0.0322939469258095 0.0249923719896339
2012-05-10 0.032210009405759 0.0251406885048751
2012-05-11 0.0325927608726169 0.0257105396725599
2012-05-14 0.0323404180376228 0.025722440367641
2012-05-15 0.0312473011102348 0.0242695812233141
2012-05-16 0.0301671492706894 0.0241723219322309
2012-05-17 0.0304959037277991 0.0244246226292259
2012-05-18 0.0300877917882038 0.0244129645520442
2012-05-21 0.030815289781656 0.0244176489954439
2012-05-22 0.02961236918591 0.0246089399792515
2012-05-23 0.0281401126448116 0.0230760036620372
2012-05-24 0.0289517460295819 0.0253363549147517
2012-05-25 0.0284776719594519 0.0243934238076783
2012-05-28 0.028553742337501 0.024468347636732
2012-05-29 0.0286325190444573 0.0245857029312602
2012-05-30 0.0286559973069768 0.0244900116251791
2012-05-31 0.0278467072693098 0.024864072423711
2012-06-01 0.0269551913614748 0.0239099633678662
2012-06-04 0.0218710573442179 0.022780749225075
2012-06-05 0.0209063513962294 0.0221811221041909
2012-06-06 0.0209970828292475 0.0221872291260552
2012-06-07 0.0198688416915487 0.0227846314423478
2012-06-08 0.0193080263659651 0.0219766219616319
2012-06-11 0.0202486394313054 0.0215130947119399
2012-06-12 0.0184228269044211 0.0201043417775176
2012-06-13 0.0182522924419547 0.0194589931383806
2012-06-14 0.0188647364764537 0.0196327019212637
2012-06-15 0.020227615765352 0.0202263802709164
2012-06-18 0.020040795890764 0.0205061101575475
2012-06-19 0.0197709197512638 0.0215505089985441
2012-06-20 0.0193169823507419 0.0210219564480311
2012-06-21 0.0159617825725853 0.0196964526562496
2012-06-22 0.0118489006149245 0.0273292362614871
2012-06-25 0.0139216930720071 0.0229130918660204
2012-06-26 0.013553018973191 0.0225906557830807
2012-06-27 0.0137429911879107 0.0219917461691797
2012-06-28 0.013791667075983 0.0215757796179668
2012-06-29 0.0177415387690202 0.0180699029298262
2012-07-02 0.0224613971230361 0.0243737331942893
2012-07-03 0.0235911407841389 0.0241717124968182
2012-07-04 0.0225636668242775 0.0238055658787394
2012-07-05 0.0225758591179341 0.0237621552653127
2012-07-06 0.0217939961007588 0.0235127570047159
2012-07-09 0.0185005897458917 0.022976409525694
2012-07-10 0.019701546228671 0.0259302736860187
2012-07-11 0.0185624118878002 0.0225866914839007
2012-07-12 0.0204614357591733 0.0215414377273341
2012-07-13 0.0201119378619188 0.0204034159038588
2012-07-16 0.0199700763356125 0.0205241194884083
2012-07-17 0.0198647176676181 0.0211206009148289
2012-07-18 0.020515830307556 0.0211630223823799
2012-07-19 0.0194470543699611 0.0191576986024004
2012-07-20 0.0204950030073203 0.0224004491246339
2012-07-23 0.0193491778853623 0.0228109267383362
2012-07-24 0.0198444829421044 0.0211866930870773
2012-07-25 0.020342168281866 0.0211577962130237
2012-07-26 0.0199770080696275 0.0207129009770908
2012-07-27 0.0192268903291457 0.0199936792483943
2012-07-30 0.0189099228941564 0.0202025469935388
2012-07-31 0.0195125271165479 0.0214809473761011
2012-08-01 0.0184183891006984 0.0178538720931293
2012-08-02 0.0192564699890683 0.0200290909197183
2012-08-03 0.0171706288900117 0.0182466699024546
2012-08-06 0.0115011330947132 0.0165978943089012
2012-08-07 0.0116475639453404 0.0162963828170634
2012-08-08 0.0107063856222016 0.0163337403401469
2012-08-09 0.0112151648866969 0.0153159250947545
2012-08-10 0.01125915303777 0.0155369285561684
2012-08-13 0.0107611599089457 0.0153340183760243
2012-08-14 0.0109196674896729 0.0151070927702322
2012-08-15 0.0111181090121025 0.0149100447695494
2012-08-16 0.0112375703114215 0.0145741415834834
2012-08-17 0.0123839541650377 0.0147769247699321
2012-08-20 0.0125037457451486 0.0147807039490691
2012-08-21 0.0125182851906533 0.0147456899653646
2012-08-22 0.012906402414011 0.0153793952556731
2012-08-23 0.0129193776704343 0.0153718179728546
2012-08-24 0.0122543640174279 0.0150203575728911
2012-08-27 0.0122601029042215 0.0153098335147061
2012-08-28 0.012167552218268 0.015276240394131
2012-08-29 0.0118289803142453 0.0146357107118479
2012-08-30 0.0110421563580815 0.0143393583973083
2012-08-31 0.0107535915858884 0.0140417566530767
2012-09-03 0.0103202220278325 0.0129543419159107
2012-09-04 0.0106961694830778 0.0136126470457446
2012-09-05 0.00973103414370218 0.0140764589259281
2012-09-06 0.00971325365855772 0.0141192914766459
2012-09-07 0.00953790407432041 0.0139976746585203
2012-09-10 0.0100330081569398 0.0139884597082302
2012-09-11 0.010107127616467 0.0144172163006899
2012-09-12 0.00963068914164094 0.0135364265545261
2012-09-13 0.00958332767770645 0.0131598204523889
2012-09-14 0.00799154530603402 0.0123579242023219
2012-09-17 0.00829702998361088 0.0119696529749585
2012-09-18 0.00804909438383208 0.0126890338127967
2012-09-19 0.00793269722028427 0.0135405628147428
2012-09-20 0.00513064649510125 0.0145799440380705
2012-09-21 0.00501867375564698 0.0142527640857624
2012-09-24 0.00507970524197873 0.0136468557191093
2012-09-25 0.00437597967261113 0.0136216086420664
2012-09-26 0.00405128906759696 0.0133087930690969
2012-09-27 0.00475144623634766 0.0130267039740523
2012-09-28 0.0037708989480969 0.0123343494888953
2012-10-01 0.00374650817997964 0.0118756651847366
2012-10-02 0.00378745644627231 0.0114160799910063
2012-10-03 0.00373912924073086 0.011107748042972
2012-10-04 0.00413779196619817 0.00968199094457757
2012-10-05 0.00187745505638117 0.0075476487366504
2012-10-08 0.003095753746336 0.0101496928990194
2012-10-09 0.00323629070046383 0.00959864131829257
2012-10-10 0.000840516088774087 0.00229095107192308
2012-10-11 0.000858177024857664 0.00198651134295632
2012-10-12 0 0


==> plot/NIK_SEQ.txt <==
date cusum cusumB
1996-01-03 0.00115458196375366 0
1996-01-04 0.000993781119785216 0
1996-01-05 0.000944920280881269 0
1996-01-08 0.0016978142966954 0
1996-01-09 0.00161707737979682 0
1996-01-10 0.0016233782333941 0
1996-01-11 0.00212613856569917 0
1996-01-12 0.0047192068809882 0
1996-01-15 0.00586467302028988 0
1996-01-16 0.00648166170376138 0
1996-01-17 0.00686454130345991 0
1996-01-18 0.00635223833283581 0
1996-01-19 0.00443290414728367 0
1996-01-22 0.00463313349178476 0
1996-01-23 0.00651174846035547 0
1996-01-24 0.00686926364564696 0
1996-01-25 0.00747436435349504 0
1996-01-26 0.0051669499818011 0
1996-01-29 0.0065336797759483 0
1996-01-30 0.00577385108554041 0
1996-01-31 0.0064393008048451 0
1996-02-01 0.00661707323817894 0
1996-02-02 0.00698958185551741 0
1996-02-05 0.0070623099915317 0
1996-02-06 0.00677328386710761 0
1996-02-07 0.00676481537693661 0
1996-02-08 0.00672707408848429 0
1996-02-09 0.00678499418687209 0
1996-02-12 0.00669800572540654 0
1996-02-13 0.00675773792416439 0
1996-02-14 0.00866531565228381 0
1996-02-15 0.00912188500999144 0
1996-02-16 0.00860674859622734 0
1996-02-19 0.0081985797502283 0
1996-02-20 0.00819300366719881 0
1996-02-21 0.0125194569628986 0
1996-02-22 0.013209504664867 0
1996-02-23 0.0141032194776809 0
1996-02-26 0.019039901398116 0
1996-02-27 0.0116455640803362 0
1996-02-28 0.0125176712657178 0
1996-02-29 0.014349295867012 0
1996-03-01 0.0139408310778607 0
1996-03-04 0.0135414700686643 0
1996-03-05 0.0143083173294565 0
1996-03-06 0.0135748644585024 0
1996-03-07 0.0165631873191501 0
1996-03-08 0.0177483889675283 0
1996-03-11 0.0165900209267891 0
1996-03-12 0.0156421519376144 0
1996-03-13 0.0182614761927332 0
1996-03-14 0.0179574115922297 0
1996-03-15 0.0148505179998789 0
1996-03-18 0.0128139450644047 0
1996-03-19 0.0106701415209206 0
1996-03-20 0.010577683766446 0
1996-03-21 0.017504976980627 0
1996-03-22 0.0172100607136693 0
1996-03-25 0.0158697734583852 0
1996-03-26 0.015318267638482 0
1996-03-27 0.0195396645912828 0
1996-03-28 0.01896214230856 0
1996-03-29 0.0193577600219124 0
1996-04-01 0.0195587406378665 0
1996-04-02 0.0193518860709826 0
1996-04-03 0.0203767445239481 0
1996-04-04 0.0201742636921434 0
1996-04-05 0.018473454105842 0
1996-04-08 0.0183505241832326 0
1996-04-09 0.0174080151627777 0
1996-04-10 0.0174915759239564 0
1996-04-11 0.0188140969184841 0
1996-04-12 0.0201447041024362 0
1996-04-15 0.023456941220645 0
1996-04-16 0.0242441205389916 0
1996-04-17 0.0231487556692063 0
1996-04-18 0.0233819824882931 0
1996-04-19 0.0252234009014231 0
1996-04-22 0.0232862806701849 0
1996-04-23 0.023344292449081 0
1996-04-24 0.0221250105450248 0
1996-04-25 0.0214890929210389 0
1996-04-26 0.0215710729809705 0
1996-04-29 0.0213191550799584 0
1996-04-30 0.0202605262948778 0
1996-05-01 0.0153245293379739 0
1996-05-02 0.0150267078919306 0
1996-05-03 0.015101241748753 0
1996-05-06 0.0151584641355376 0
1996-05-07 0.0147411728159754 0
1996-05-08 0.0147219122218564 0
1996-05-09 0.0148813047949285 0
1996-05-10 0.0149947490944279 0
1996-05-13 0.0167461253137537 0
1996-05-14 0.016392703694065 0
1996-05-15 0.0159687626373054 0
1996-05-16 0.0164660559658016 0
1996-05-17 0.0144444316319306 0
1996-05-20 0.0145600611682639 0
1996-05-21 0.0158128701704418 0
1996-05-22 0.0159023120173405 0
1996-05-23 0.0176694845893958 0
1996-05-24 0.0178745935827311 0
1996-05-27 0.0174899555148937 0
1996-05-28 0.0175096910164036 0
1996-05-29 0.0172855913256722 0
1996-05-30 0.0167930972425513 0
1996-05-31 0.0173059663866542 0
1996-06-03 0.0166822660013243 0
1996-06-04 0.016470121956449 0
1996-06-05 0.0163820755943284 0
1996-06-06 0.0168207176581252 0
1996-06-07 0.0164674253479057 0
1996-06-10 0.0163332084195058 0
1996-06-11 0.0162757703522667 0
1996-06-12 0.0164476715561015 0
1996-06-13 0.0165056602097803 0
1996-06-14 0.0166368917509373 0
1996-06-17 0.0166434108430059 0
1996-06-18 0.017038958522862 0
1996-06-19 0.0170851021884074 0
1996-06-20 0.0169805912126061 0
1996-06-21 0.0169691976726862 0
1996-06-24 0.017113025059589 0
1996-06-25 0.017359258048818 0
1996-06-26 0.0173810424847464 0
1996-06-27 0.0187173078759063 0
1996-06-28 0.0183541574276959 0
1996-07-01 0.0183211405613941 0
1996-07-02 0.0195550780823557 0
1996-07-03 0.0201063898661977 0
1996-07-04 0.0207183320646894 0
1996-07-05 0.0207978728517437 0
1996-07-08 0.0222320041136105 0
1996-07-09 0.0222528659406248 0
1996-07-10 0.0228744855995664 0
1996-07-11 0.02286867474351 0
1996-07-12 0.0246189769051561 0
1996-07-15 0.0247581871909284 0
1996-07-16 0.0271182729646666 0
1996-07-17 0.0272554787387214 0
1996-07-18 0.0287891376196816 0
1996-07-19 0.028847701913899 0
1996-07-22 0.0259287827004904 0
1996-07-23 0.0257442590687911 0
1996-07-24 0.0277413275957085 0
1996-07-25 0.0309735954697402 0
1996-07-26 0.0310470338193289 0
1996-07-29 0.0287513204874272 0
1996-07-30 0.029293502336542 0
1996-07-31 0.029408747212444 0
1996-08-01 0.0285536959189794 0
1996-08-02 0.0291757213280726 0
1996-08-05 0.028292183105786 0
1996-08-06 0.0277369609345316 0
1996-08-07 0.027150564202048 0
1996-08-08 0.0260719611838548 0
1996-08-09 0.0263655409764488 0
1996-08-12 0.0261626703658811 0
1996-08-13 0.0243337261685314 0
1996-08-14 0.0243099715831361 0
1996-08-15 0.0243117380437455 0
1996-08-16 0.0239202061797036 0
1996-08-19 0.0217538252152401 0
1996-08-20 0.0213009257174091 0
1996-08-21 0.0223863875482634 0
1996-08-22 0.0230814291566823 0
1996-08-23 0.0240308205326532 0
1996-08-26 0.0230404712212956 0
1996-08-27 0.0238065728899711 0
1996-08-28 0.0229911497420983 0
1996-08-29 0.0245873162164612 0
1996-08-30 0.0266526900288127 0
1996-09-02 0.0269396296572744 0
1996-09-03 0.0270222324575586 0
1996-09-04 0.0264045982912295 0
1996-09-05 0.0268235740451474 0
1996-09-06 0.0276081629070456 0
1996-09-09 0.0270686137346291 0
1996-09-10 0.0277533627701005 0
1996-09-11 0.0274929776660093 0
1996-09-12 0.0293530865719791 0
1996-09-13 0.0283307876242318 0
1996-09-16 0.0287517150399078 0
1996-09-17 0.0358634641503461 0
1996-09-18 0.0360079496238416 0
1996-09-19 0.0346719562076441 0
1996-09-20 0.0328972160432909 0
1996-09-23 0.0330731089412813 0
1996-09-24 0.032835331100705 0
1996-09-25 0.0306745891681196 0
1996-09-26 0.0307506272910864 0
1996-09-27 0.0320933327125444 0
1996-09-30 0.0318758545038716 0
1996-10-01 0.0310314932032607 0
1996-10-02 0.0309678203327652 0
1996-10-03 0.0299497370635049 0
1996-10-04 0.0331797172834779 0
1996-10-07 0.0333072713825651 0
1996-10-08 0.0347880758544093 0
1996-10-09 0.0356512730476391 0
1996-10-10 0.0355743300445427 0
1996-10-11 0.0371893139341067 0
1996-10-14 0.0367639617169283 0
1996-10-15 0.0325708533103638 0
1996-10-16 0.0325545879900156 0
1996-10-17 0.0329556559423903 0
1996-10-18 0.0321643094514919 0
1996-10-21 0.033969853576522 0
1996-10-22 0.0344124598001736 0
1996-10-23 0.0344586905464338 0
1996-10-24 0.0324877581767345 0
1996-10-25 0.0315503644443107 0
1996-10-28 0.0310455267409092 0
1996-10-29 0.0313195569339526 0
1996-10-30 0.0284477213409878 0
1996-10-31 0.0296980374710282 0
1996-11-01 0.032845493114069 0
1996-11-04 0.0330090199200007 0
1996-11-05 0.0328262653949577 0
1996-11-06 0.0337854708313339 0
1996-11-07 0.033997280852719 0
1996-11-08 0.0336448727869665 0
1996-11-11 0.0358597601648578 0
1996-11-12 0.0365200083966436 0
1996-11-13 0.0366971120282204 0
1996-11-14 0.0356817033516936 0
1996-11-15 0.0359842923387972 0
1996-11-18 0.0354678799960708 0
1996-11-19 0.036404146509761 0
1996-11-20 0.0338843973279695 0
1996-11-21 0.0329489154728735 0
1996-11-22 0.0327818119502078 0
1996-11-25 0.0324132674519172 0
1996-11-26 0.0294454861041117 0
1996-11-27 0.0276277150092487 0
1996-11-28 0.027714381134886 0
1996-11-29 0.0277778293828361 0
1996-12-02 0.027827705229064 0
1996-12-03 0.0286085921354351 0
1996-12-04 0.0286342303281661 0
1996-12-05 0.0280920313505925 0
1996-12-06 0.0305792080353181 0
1996-12-09 0.0303076444823046 0
1996-12-10 0.0321591586321079 0
1996-12-11 0.0287403187841836 0
1996-12-12 0.0279865514476404 0
1996-12-13 0.0289321109840218 0
1996-12-16 0.0283331348141817 0
1996-12-17 0.0276373466920738 0
1996-12-18 0.0276971734539919 0
1996-12-19 0.0298270540041766 0
1996-12-20 0.0291725144979624 0
1996-12-23 0.0297536777855047 0
1996-12-24 0.0312047438978859 0
1996-12-25 0.029839360775039 0
1996-12-26 0.0296176100787574 0
1996-12-27 0.0315042383820643 0
1996-12-30 0.031569092372178 0
1996-12-31 0.0315784654042246 0
1997-01-01 0.0313590290092845 0
1997-01-02 0.0314672911982385 0
1997-01-03 0.0317587176230527 0
1997-01-06 0.0318730293258117 0
1997-01-07 0.0356168855800623 0
1997-01-08 0.036109281461585 0
1997-01-09 0.0380427422516764 0
1997-01-10 0.0374569026832231 0
1997-01-13 0.0374962909706488 0
1997-01-14 0.0374923588939279 0
1997-01-15 0.0376224032205292 0
1997-01-16 0.0366605135157996 0
1997-01-17 0.0363726845668688 0
1997-01-20 0.0362228840659078 0
1997-01-21 0.0359234574522398 0
1997-01-22 0.0372975301426157 0
1997-01-23 0.03661697516641 0
1997-01-24 0.0348268753695578 0
1997-01-27 0.0350820984263216 0
1997-01-28 0.0348766398210449 0
1997-01-29 0.0352098559101229 0
1997-01-30 0.03777910162194 0
1997-01-31 0.0361312784450902 0
1997-02-03 0.0333376626862414 0
1997-02-04 0.0331928473796596 0
1997-02-05 0.0327935146219457 0
1997-02-06 0.0326816505869686 0
1997-02-07 0.0309064736095635 0
1997-02-10 0.0334589177487168 0
1997-02-11 0.0334414693496174 0
1997-02-12 0.0338531792131848 0
1997-02-13 0.0365833533055546 0
1997-02-14 0.0363440139909233 0
1997-02-17 0.0362158832515371 0
1997-02-18 0.0362436584635172 0
1997-02-19 0.0361752077700875 0
1997-02-20 0.0357080443670154 0
1997-02-21 0.0367359439462899 0
1997-02-24 0.0365109134801694 0
1997-02-25 0.037965060267363 0
1997-02-26 0.0379694234100195 0
1997-02-27 0.0379796398029373 0
1997-02-28 0.0362821952653751 0
1997-03-03 0.0354733717400368 0
1997-03-04 0.0355844398586386 0
1997-03-05 0.0377667920882014 0
1997-03-06 0.0370316152078232 0
1997-03-07 0.0364175042088693 0
1997-03-10 0.0366662561634521 0
1997-03-11 0.0383736826753901 0
1997-03-12 0.037955854370021 0
1997-03-13 0.0403864932836808 0
1997-03-14 0.0405010383892209 0
1997-03-17 0.0392339124122354 0
1997-03-18 0.041502633281955 0
1997-03-19 0.0408774321661984 0
1997-03-20 0.0409754333725587 0
1997-03-21 0.0410671000460674 0
1997-03-24 0.0394341176340594 0
1997-03-25 0.0421118072193365 0
1997-03-26 0.0422515989618496 0
1997-03-27 0.0410209526036965 0
1997-03-28 0.0410605246213285 0
1997-03-31 0.0411256757076416 0
1997-04-01 0.0407350471058598 0
1997-04-02 0.0408824117774682 0
1997-04-03 0.0421484207931691 0
1997-04-04 0.0415739956129054 0
1997-04-07 0.0407728089025838 0
1997-04-08 0.0402441366318557 0
1997-04-09 0.0405849068605328 0
1997-04-10 0.0404269180299827 0
1997-04-11 0.0386838217867381 0
1997-04-14 0.0384224018669983 0
1997-04-15 0.0371858050177005 0
1997-04-16 0.0376276053278653 0
1997-04-17 0.0378392347272388 0
1997-04-18 0.0373642411150987 0
1997-04-21 0.0362793868848399 0
1997-04-22 0.0357633640773827 0
1997-04-23 0.0384786443356614 0
1997-04-24 0.0385882900606169 0
1997-04-25 0.0391123159191139 0
1997-04-28 0.0392600403984426 0
1997-04-29 0.0393392356889527 0
1997-04-30 0.0360615009138679 0
1997-05-01 0.0371508773934621 0
1997-05-02 0.0388973076849119 0
1997-05-05 0.0391926409178909 0
1997-05-06 0.0393433350500729 0
1997-05-07 0.0394249605755755 0
1997-05-08 0.0395914754475429 0
1997-05-09 0.0442478137623723 0
1997-05-12 0.044511026023749 0
1997-05-13 0.044804072474678 0
1997-05-14 0.0456653030510459 0
1997-05-15 0.0466544952155928 0
1997-05-16 0.0469529754978884 0
1997-05-19 0.043787843684512 0
1997-05-20 0.0417240814606102 0
1997-05-21 0.0399513943668608 0
1997-05-22 0.039756635521982 0
1997-05-23 0.0399019141025478 0
1997-05-26 0.0400321179107287 0
1997-05-27 0.0400909949881136 0
1997-05-28 0.0457148262473247 0
1997-05-29 0.0457008272982997 0
1997-05-30 0.0481640996122059 0
1997-06-02 0.0490634074935975 0
1997-06-03 0.0488804884327102 0
1997-06-04 0.0505168415676568 0
1997-06-05 0.0504194232247588 0
1997-06-06 0.0502808748443247 0
1997-06-09 0.0456323236243758 0
1997-06-10 0.0464978885418845 0
1997-06-11 0.0463201503022779 0
1997-06-12 0.0468565751544146 0
1997-06-13 0.047206411338595 0
1997-06-16 0.0475385558868622 0
1997-06-17 0.0479976894511269 0
1997-06-18 0.0487609705390877 0
1997-06-19 0.0491299618360482 0
1997-06-20 0.0486803830924196 0
1997-06-23 0.0490360201291736 0
1997-06-24 0.0500240298369835 0
1997-06-25 0.0514262597009125 0
1997-06-26 0.0521590331600022 0
1997-06-27 0.0513832460501638 0
1997-06-30 0.0501249431812069 0
1997-07-01 0.0528528592372097 0
1997-07-02 0.0527602591043664 0
1997-07-03 0.0536211665008873 0
1997-07-04 0.0499031504596382 0
1997-07-07 0.0501109696202956 0
1997-07-08 0.0498947166431384 0
1997-07-09 0.0504423928243649 0
1997-07-10 0.0510124673269122 0
1997-07-11 0.051852119889054 0
1997-07-14 0.0509367889122589 0
1997-07-15 0.0489097387333412 0
1997-07-16 0.0438987019086567 0
1997-07-17 0.0453130469031843 0
1997-07-18 0.047925881824381 0
1997-07-21 0.0477194042544007 0
1997-07-22 0.0478683179439721 0
1997-07-23 0.0480006077442688 0
1997-07-24 0.0466429561812702 0
1997-07-25 0.0466997811785274 0
1997-07-28 0.046821936666541 0
1997-07-29 0.0468330003758791 0
1997-07-30 0.0486158633244274 0
1997-07-31 0.0477651356437488 0
1997-08-01 0.0459990720239166 0
1997-08-04 0.0466405026539145 0
1997-08-05 0.0488317122588451 0
1997-08-06 0.0489608154508968 0
1997-08-07 0.0472316335344021 0
1997-08-08 0.0483346890460919 0
1997-08-11 0.0444512220118377 0
1997-08-12 0.0433935209775032 0
1997-08-13 0.0438815094029394 0
1997-08-14 0.0428715668153563 0
1997-08-15 0.0435842227369823 0
1997-08-18 0.0439050859301458 0
1997-08-19 0.0437912577185978 0
1997-08-20 0.0433119546655274 0
1997-08-21 0.0433640587302521 0
1997-08-22 0.0418163158284727 0
1997-08-25 0.0419628298115344 0
1997-08-26 0.0436986584553997 0
1997-08-27 0.0437247511997501 0
1997-08-28 0.043743591243495 0
1997-08-29 0.043752921015631 0
1997-09-01 0.0441555948399081 0
1997-09-02 0.0440755945805787 0
1997-09-03 0.044043052163102 0
1997-09-04 0.0436089297233459 0
1997-09-05 0.043953957462752 0
1997-09-08 0.0441661914740985 0
1997-09-09 0.0446463714323408 0
1997-09-10 0.0447284936522415 0
1997-09-11 0.044777419701693 0
1997-09-12 0.0446932934982794 0
1997-09-15 0.0448102362569447 0
1997-09-16 0.0449620262222118 0
1997-09-17 0.0474814418503706 0
1997-09-18 0.0486401099785397 0
1997-09-19 0.049102139594241 0
1997-09-22 0.0495314705199981 0
1997-09-23 0.0496009453213999 0
1997-09-24 0.0492085139615644 0
1997-09-25 0.0499976660964787 0
1997-09-26 0.0525692462347109 0
1997-09-29 0.0532225126808668 0
1997-09-30 0.05459658501949 0
1997-10-01 0.0544289884998905 0
1997-10-02 0.0537853952644551 0
1997-10-03 0.0502127469251389 0
1997-10-06 0.0456196016159029 0
1997-10-07 0.0403883462470945 0
1997-10-08 0.0405874211453806 0
1997-10-09 0.0421209860973325 0
1997-10-10 0.042213366111488 0
1997-10-13 0.0422889088548371 0
1997-10-14 0.0439955540549776 0
1997-10-15 0.0448966280046756 0
1997-10-16 0.045803030675008 0
1997-10-17 0.0473387350358201 0
1997-10-20 0.0459993570370314 0
1997-10-21 0.0463086906804236 0
1997-10-22 0.046445432346557 0
1997-10-23 0.0513865640572342 0
1997-10-24 0.0522534280188334 0
1997-10-27 0.0507994664256432 0
1997-10-28 0.0515894949515801 0
1997-10-29 0.0553433485578182 0
1997-10-30 0.057755809755378 0
1997-10-31 0.0567385044043983 0
1997-11-03 0.0569102303208613 0
1997-11-04 0.0573634579942751 0
1997-11-05 0.0568856127318204 0
1997-11-06 0.0575661530557883 0
1997-11-07 0.0576543697361505 0
1997-11-10 0.0598473391008185 0
1997-11-11 0.0614872701017012 0
1997-11-12 0.0618935371483552 0
1997-11-13 0.0620900247162919 0
1997-11-14 0.0638283452742982 0
1997-11-17 0.061692455334804 0
1997-11-18 0.0688527270514178 0
1997-11-19 0.0661660662225816 0
1997-11-20 0.0665365741723627 0
1997-11-21 0.0723963689915865 0
1997-11-24 0.0723188706597 0
1997-11-25 0.0720646009421453 0
1997-11-26 0.0718621060606763 0
1997-11-27 0.0740176878276254 0
1997-11-28 0.0744424195770236 0
1997-12-01 0.0746638305819376 0
1997-12-02 0.0733683773716105 0
1997-12-03 0.0728846591039571 0
1997-12-04 0.0743016756394605 0
1997-12-05 0.0750754537175562 0
1997-12-08 0.0760141702725792 0
1997-12-09 0.0746558826387001 0
1997-12-10 0.0737005339301389 0
1997-12-11 0.0687683284664811 0
1997-12-12 0.0693878747949454 0
1997-12-15 0.0694905833424761 0
1997-12-16 0.0697298881154568 0
1997-12-17 0.0699317096855519 0
1997-12-18 0.0694515454493811 0
1997-12-19 0.0724543403604069 0
1997-12-22 0.0733475015522019 0
1997-12-23 0.0733747909432222 0
1997-12-24 0.0730456065739528 0
1997-12-25 0.0736608618743579 0
1997-12-26 0.0731456617062393 0
1997-12-29 0.0730604124254404 0
1997-12-30 0.0778238616475916 0
1997-12-31 0.0781332541960273 0
1998-01-01 0.078252949514372 0
1998-01-02 0.0783706593522603 0
1998-01-05 0.0764838556021407 0
1998-01-06 0.0752196038900869 0
1998-01-07 0.0769446954029773 0
1998-01-08 0.0772636119898007 0
1998-01-09 0.0775345597256762 0
1998-01-12 0.0744467180742275 0
1998-01-13 0.0747973477661491 0
1998-01-14 0.0759406004476664 0
1998-01-15 0.0760220111349421 0
1998-01-16 0.0779438594590261 0
1998-01-19 0.0782653433914331 0
1998-01-20 0.0785797179061226 0
1998-01-21 0.0793331849177647 0
1998-01-22 0.0758283418920257 0
1998-01-23 0.0767352022594556 0
1998-01-26 0.0799137004025399 0
1998-01-27 0.0847769529130083 0
1998-01-28 0.0849872111455958 0
1998-01-29 0.0845254985878009 0
1998-01-30 0.0894097664697122 0
1998-02-02 0.09237782114274 0
1998-02-03 0.0937683292495235 0
1998-02-04 0.0902705858647983 0
1998-02-05 0.090369399530537 0
1998-02-06 0.0900936603942601 0
1998-02-09 0.0897493786955166 0
1998-02-10 0.0899483129739358 0
1998-02-11 0.0900802303972489 0
1998-02-12 0.0895955943593954 0
1998-02-13 0.0878471074349013 0
1998-02-16 0.0881542111097903 0
1998-02-17 0.0882765235086319 0
1998-02-18 0.0858216971064608 0
1998-02-19 0.0858689282534217 0
1998-02-20 0.086680004852045 0
1998-02-23 0.0867027399913998 0
1998-02-24 0.0782700092958591 0
1998-02-25 0.0786006639393045 0
1998-02-26 0.0779980216614871 0
1998-02-27 0.0771071441193838 0
1998-03-02 0.0774442379497814 0
1998-03-03 0.0768216751648221 0
1998-03-04 0.0768144081567329 0
1998-03-05 0.0773635818058761 0
1998-03-06 0.0771622881376456 0
1998-03-09 0.0742372938128026 0
1998-03-10 0.0745889432192952 0
1998-03-11 0.0743229021053641 0
1998-03-12 0.0728616057119727 0
1998-03-13 0.0717300683026533 0
1998-03-16 0.069667995924942 0
1998-03-17 0.0741094707858809 0
1998-03-18 0.0768375034712131 0
1998-03-19 0.0751504202299553 0
1998-03-20 0.0748928801118611 0
1998-03-23 0.0753926590710389 0
1998-03-24 0.0938202797196578 0
1998-03-25 0.0952120762623843 0
1998-03-26 0.088267311716892 0
1998-03-27 0.0897023099640552 0
1998-03-30 0.0893710602441363 0
1998-03-31 0.0927276375835398 0
1998-04-01 0.0876170486566532 0
1998-04-02 0.0874986735408618 0
1998-04-03 0.09055122211607 0
1998-04-06 0.0902578217947006 0
1998-04-07 0.0959362031542026 0
1998-04-08 0.0973887797263043 0
1998-04-09 0.095609299434081 0
1998-04-10 0.0953621806544859 0
1998-04-13 0.095492908347614 0
1998-04-14 0.0949704450300094 0
1998-04-15 0.0953328371962471 0
1998-04-16 0.0999071491395376 0
1998-04-17 0.102619936604884 0
1998-04-20 0.102228468962975 0
1998-04-21 0.102208356735071 0
1998-04-22 0.102407719589164 0
1998-04-23 0.102398551557879 0
1998-04-24 0.120668087973512 0
1998-04-27 0.142017957749669 0
1998-04-28 0.145109148684621 0
1998-04-29 0.145564500454387 0
1998-04-30 0.149690874862424 0
1998-05-01 0.150000568571134 0
1998-05-04 0.150299278642029 0
1998-05-05 0.150399675864226 0
1998-05-06 0.145890949218635 0
1998-05-07 0.146154315763829 0
1998-05-08 0.146377488675643 0
1998-05-11 0.146976724287995 0
1998-05-12 0.147123081988597 0
1998-05-13 0.147310376185179 0
1998-05-14 0.146909518993311 0
1998-05-15 0.147534209631109 0
1998-05-18 0.151642319724647 0
1998-05-19 0.154794278244179 0
1998-05-20 0.162102305549248 0
1998-05-21 0.159211753401952 0
1998-05-22 0.161601516136764 0
1998-05-25 0.16276349641129 0
1998-05-26 0.162897532481858 0
1998-05-27 0.163600172381535 0
1998-05-28 0.163146098065827 0
1998-05-29 0.162544968102857 0
1998-06-01 0.166065950186913 0
1998-06-02 0.167528080436469 0
1998-06-03 0.165862155331292 0
1998-06-04 0.165429150660676 0
1998-06-05 0.166970409394763 0
1998-06-08 0.166855565386322 0
1998-06-09 0.172452528754283 0
1998-06-10 0.166378623140509 0
1998-06-11 0.164362524211666 0
1998-06-12 0.165025465450303 0
1998-06-15 0.164996871208608 0
1998-06-16 0.158672094954869 0
1998-06-17 0.159679781080447 0
1998-06-18 0.157791369178277 0
1998-06-19 0.153659571834642 0
1998-06-22 0.153608766666668 0
1998-06-23 0.171487558461159 0
1998-06-24 0.167890184016758 0
1998-06-25 0.168141873397352 0
1998-06-26 0.171124818817977 0
1998-06-29 0.169017106552391 0
1998-06-30 0.168582706971536 0
1998-07-01 0.169333532021247 0
1998-07-02 0.168790350498647 0
1998-07-03 0.168667137898097 0
1998-07-06 0.168711492102328 0
1998-07-07 0.17107781024486 0
1998-07-08 0.171522594164148 0
1998-07-09 0.172349862844324 0
1998-07-10 0.17252623741395 0
1998-07-13 0.172724291048634 0
1998-07-14 0.172433567078499 0
1998-07-15 0.167632137612816 0
1998-07-16 0.167709125764021 0
1998-07-17 0.165250230150658 0
1998-07-20 0.165095936097532 0
1998-07-21 0.164317779982333 0
1998-07-22 0.168165393522339 0
1998-07-23 0.171011387854161 0
1998-07-24 0.173331576764533 0
1998-07-27 0.17270294747728 0
1998-07-28 0.169700912653339 0
1998-07-29 0.170464510195041 0
1998-07-30 0.170811816827978 0
1998-07-31 0.170093726813403 0
1998-08-03 0.170138168411268 0
1998-08-04 0.168176619862082 0
1998-08-05 0.167735170720331 0
1998-08-06 0.168501912045001 0
1998-08-07 0.168875922717711 0
1998-08-10 0.168833158003634 0
1998-08-11 0.16203091069887 0
1998-08-12 0.161666989428529 0
1998-08-13 0.161869181933157 0
1998-08-14 0.168932553599177 0
1998-08-17 0.168934533431436 0
1998-08-18 0.17004628260269 0
1998-08-19 0.172105421212987 0
1998-08-20 0.172256237001372 0
1998-08-21 0.174549582602638 0
1998-08-24 0.172828396716412 0
1998-08-25 0.172448232348462 0
1998-08-26 0.175688131951676 0
1998-08-27 0.173509768450544 0
1998-08-28 0.170656614602743 0
1998-08-31 0.168873732278531 0
1998-09-01 0.172030463151953 0
1998-09-02 0.171592312680482 0
1998-09-03 0.172321119188075 0
1998-09-04 0.18140161934033 0
1998-09-07 0.182352639123128 0
1998-09-08 0.183482757205438 0
1998-09-09 0.181641707181513 0
1998-09-10 0.182049801909809 0
1998-09-11 0.185731486964588 0
1998-09-14 0.187839647973618 0
1998-09-15 0.187940491292248 0
1998-09-16 0.188656602389373 0
1998-09-17 0.187510778674501 0
1998-09-18 0.184944395735472 0
1998-09-21 0.189406797932675 0
1998-09-22 0.18877535544522 0
1998-09-23 0.188802253630017 0
1998-09-24 0.188313728601855 0
1998-09-25 0.189515538659132 0
1998-09-28 0.190341764771038 0
1998-09-29 0.190013927454922 0
1998-09-30 0.192833220913254 0
1998-10-01 0.194936678722425 0
1998-10-02 0.196125443218518 0
1998-10-05 0.197940045573895 0
1998-10-06 0.199535502045158 0
1998-10-07 0.196357602194281 0
1998-10-08 0.189288007011043 0
1998-10-09 0.187000947857488 0
1998-10-12 0.186205720240046 0
1998-10-13 0.183277584395275 0
1998-10-14 0.182126936501747 0
1998-10-15 0.18163333119173 0
1998-10-16 0.182095955045119 0
1998-10-19 0.181918399277022 0
1998-10-20 0.190600068332361 0
1998-10-21 0.190507256882214 0
1998-10-22 0.186713384824731 0
1998-10-23 0.185677649746426 0
1998-10-26 0.186607280104273 0
1998-10-27 0.187705928161675 0
1998-10-28 0.185701539084089 0
1998-10-29 0.184453251114768 0
1998-10-30 0.184172499029261 0
1998-11-02 0.182404463121311 0
1998-11-03 0.182679318406274 0
1998-11-04 0.185049930068141 0
1998-11-05 0.183094538097508 0
1998-11-06 0.181951035129918 0
1998-11-09 0.181966109630147 0
1998-11-10 0.179311426353318 0
1998-11-11 0.17771331314877 0
1998-11-12 0.17826714154888 0
1998-11-13 0.174902445483786 0
1998-11-16 0.179237094362863 0
1998-11-17 0.178332588957498 0
1998-11-18 0.181677188955335 0
1998-11-19 0.180026215911608 0
1998-11-20 0.181282501492583 0
1998-11-23 0.181549975223975 0
1998-11-24 0.186594175475625 0
1998-11-25 0.184608726428516 0
1998-11-26 0.189643741378045 0
1998-11-27 0.189596782115239 0
1998-11-30 0.189830278829031 0
1998-12-01 0.192371514350338 0
1998-12-02 0.193359238853694 0
1998-12-03 0.193711482529397 0
1998-12-04 0.193671301632107 0
1998-12-07 0.194058252508473 0
1998-12-08 0.191758267697178 0
1998-12-09 0.194265190937893 0
1998-12-10 0.193213149218553 0
1998-12-11 0.188182493940204 0
1998-12-14 0.189378672247171 0
1998-12-15 0.192980474876675 0
1998-12-16 0.191088330268239 0
1998-12-17 0.187755731860799 0
1998-12-18 0.196866711805218 0
1998-12-21 0.196563237887289 0
1998-12-22 0.195428699623652 0
1998-12-23 0.195825073300092 0
1998-12-24 0.196687240125761 0
1998-12-25 0.197347499497993 0
1998-12-28 0.197361292164143 0
1998-12-29 0.192633829883009 0
1998-12-30 0.192887518070358 0
1998-12-31 0.193001045117001 0
1999-01-01 0.193151220759861 0
1999-01-04 0.19321149455021 0
1999-01-05 0.196624419433163 0
1999-01-06 0.200638410144817 0
1999-01-07 0.196057072579397 0
1999-01-08 0.197295000540757 0
1999-01-11 0.197644506968886 0
1999-01-12 0.198267178393349 0
1999-01-13 0.200093536499371 0
1999-01-14 0.207269732244133 0
1999-01-15 0.207622122587626 0
1999-01-18 0.207862297777937 0
1999-01-19 0.207938191907065 0
1999-01-20 0.208990747458797 0
1999-01-21 0.213067653097426 0
1999-01-22 0.216758307645489 0
1999-01-25 0.216220812379488 0
1999-01-26 0.218414648945728 0
1999-01-27 0.220042527810912 0
1999-01-28 0.221691820002276 0
1999-01-29 0.220768388775437 0
1999-02-01 0.22156079339043 0
1999-02-02 0.218471337709461 0
1999-02-03 0.217251917670697 0
1999-02-04 0.218604807819293 0
1999-02-05 0.21400425449939 0
1999-02-08 0.214517217640934 0
1999-02-09 0.213293158951957 0
1999-02-10 0.213349532986101 0
1999-02-11 0.213378976109856 0
1999-02-12 0.213379245077346 0
1999-02-15 0.213776253417767 0
1999-02-16 0.214046736981451 0
1999-02-17 0.211231880142214 0
1999-02-18 0.211573784151851 0
1999-02-19 0.213689145505561 0
1999-02-22 0.215412691538383 0
1999-02-23 0.213707521452597 0
1999-02-24 0.21737751618702 0
1999-02-25 0.217081270297085 0
1999-02-26 0.217833543180758 0
1999-03-01 0.215615309402161 0
1999-03-02 0.215547844293727 0
1999-03-03 0.211324622105038 0
1999-03-04 0.210945570369683 0
1999-03-05 0.206536175054218 0
1999-03-08 0.206095538641051 0
1999-03-09 0.202869452698358 0
1999-03-10 0.201882225904106 0
1999-03-11 0.199302464960206 0
1999-03-12 0.198843936921843 0
1999-03-15 0.196927194444268 0
1999-03-16 0.197811051755295 0
1999-03-17 0.197303843304346 0
1999-03-18 0.202318538075036 0
1999-03-19 0.202607953415939 0
1999-03-22 0.202399303365823 0
1999-03-23 0.204891488067416 0
1999-03-24 0.203983447321478 0
1999-03-25 0.205204927970703 0
1999-03-26 0.203936652243535 0
1999-03-29 0.204521477338024 0
1999-03-30 0.206375752086824 0
1999-03-31 0.206872429694457 0
1999-04-01 0.206023518758578 0
1999-04-02 0.205832242318854 0
1999-04-05 0.205952334056198 0
1999-04-06 0.204476528755426 0
1999-04-07 0.205267246202048 0
1999-04-08 0.212068463210349 0
1999-04-09 0.212422231526544 0
1999-04-12 0.218382006617495 0
1999-04-13 0.21915263715168 0
1999-04-14 0.21851940874758 0
1999-04-15 0.218141004885822 0
1999-04-16 0.216629329850223 0
1999-04-19 0.219553318333855 0
1999-04-20 0.219139175711277 0
1999-04-21 0.218998730222291 0
1999-04-22 0.217571060765465 0
1999-04-23 0.21817068408538 0
1999-04-26 0.218259695186834 0
1999-04-27 0.218966785795875 0
1999-04-28 0.219227773907969 0
1999-04-29 0.219514041944309 0
1999-04-30 0.220257954828358 0
1999-05-03 0.220501211458166 0
1999-05-04 0.220632942921372 0
1999-05-05 0.220761920513843 0
1999-05-06 0.221337657989568 0
1999-05-07 0.21542307412408 0
1999-05-10 0.21548195633864 0
1999-05-11 0.217752486106626 0
1999-05-12 0.221854694440927 0
1999-05-13 0.220340225330339 0
1999-05-14 0.222075028247799 0
1999-05-17 0.221614491008567 0
1999-05-18 0.221121188531042 0
1999-05-19 0.216335529884165 0
1999-05-20 0.217228040016376 0
1999-05-21 0.216302546571821 0
1999-05-24 0.215742349399581 0
1999-05-25 0.212900026401867 0
1999-05-26 0.212591236261551 0
1999-05-27 0.212870283422562 0
1999-05-28 0.212054450391061 0
1999-05-31 0.213664073713338 0
1999-06-01 0.214025126699836 0
1999-06-02 0.215027200336631 0
1999-06-03 0.217100470788901 0
1999-06-04 0.216562001886596 0
1999-06-07 0.213242938134217 0
1999-06-08 0.211325860955419 0
1999-06-09 0.212245358503139 0
1999-06-10 0.209787560844689 0
1999-06-11 0.211091943105417 0
1999-06-14 0.211745430485762 0
1999-06-15 0.21260613690781 0
1999-06-16 0.213777771621698 0
1999-06-17 0.218676550598641 0
1999-06-18 0.219309316548033 0
1999-06-21 0.221247755031721 0
1999-06-22 0.222068037439211 0
1999-06-23 0.221085766870508 0
1999-06-24 0.21992198651483 0
1999-06-25 0.219032452280748 0
1999-06-28 0.2194952744598 0
1999-06-29 0.219521640437281 0
1999-06-30 0.221698246647895 0
1999-07-01 0.216001378675498 0
1999-07-02 0.216128195674665 0
1999-07-05 0.214550403313583 0
1999-07-06 0.214552074728755 0
1999-07-07 0.214958051713389 0
1999-07-08 0.214961811956756 0
1999-07-09 0.214738451789745 0
1999-07-12 0.213581011572673 0
1999-07-13 0.213450961334518 0
1999-07-14 0.211551560095383 0
1999-07-15 0.213092610004127 0
1999-07-16 0.214946032728893 0
1999-07-19 0.21243315424691 0
1999-07-20 0.212792336986317 0
1999-07-21 0.207080133555805 0
1999-07-22 0.208734418075635 0
1999-07-23 0.21091028549283 0
1999-07-26 0.212292975345462 0
1999-07-27 0.212527072450557 0
1999-07-28 0.212995364065471 0
1999-07-29 0.211905970090257 0
1999-07-30 0.212212821969442 0
1999-08-02 0.211328448364345 0
1999-08-03 0.211709194447266 0
1999-08-04 0.210011780928237 0
1999-08-05 0.212290794313152 0
1999-08-06 0.213835697412478 0
1999-08-09 0.213194624772032 0
1999-08-10 0.213020162976919 0
1999-08-11 0.213111593860766 0
1999-08-12 0.212060619892143 0
1999-08-13 0.212297274069401 0
1999-08-16 0.21108800214043 0
1999-08-17 0.212085798368022 0
1999-08-18 0.211693515061806 0
1999-08-19 0.211656146263302 0
1999-08-20 0.210129021192112 0
1999-08-23 0.211282364568381 0
1999-08-24 0.211086103831921 0
1999-08-25 0.209933721584918 0
1999-08-26 0.206791225931728 0
1999-08-27 0.208126975984096 0
1999-08-30 0.206771622288693 0
1999-08-31 0.210779108394694 0
1999-09-01 0.208943143585943 0
1999-09-02 0.207084082635384 0
1999-09-03 0.207071748576808 0
1999-09-06 0.205522189699135 0
1999-09-07 0.205583444237472 0
1999-09-08 0.207066643467742 0
1999-09-09 0.207104588762798 0
1999-09-10 0.20641608204785 0
1999-09-13 0.205148658848428 0
1999-09-14 0.207262775455465 0
1999-09-15 0.207267514711038 0
1999-09-16 0.208851227758463 0
1999-09-17 0.208372953421229 0
1999-09-20 0.207589896700738 0
1999-09-21 0.210482187798359 0
1999-09-22 0.211074586154988 0
1999-09-23 0.211099010097354 0
1999-09-24 0.214264155841405 0
1999-09-27 0.214698236455752 0
1999-09-28 0.215904913864456 0
1999-09-29 0.215750922655832 0
1999-09-30 0.214887487446256 0
1999-10-01 0.215815584465828 0
1999-10-04 0.216050449158185 0
1999-10-05 0.217023212473466 0
1999-10-06 0.218247978534667 0
1999-10-07 0.219221026531169 0
1999-10-08 0.217427159944306 0
1999-10-11 0.21716498746931 0
1999-10-12 0.216250547982449 0
1999-10-13 0.225606463991176 0
1999-10-14 0.225728099057039 0
1999-10-15 0.223425687603711 0
1999-10-18 0.225832360592259 0
1999-10-19 0.22551247786969 0
1999-10-20 0.226130717397082 0
1999-10-21 0.225692216657746 0
1999-10-22 0.226245981655069 0
1999-10-25 0.222778908410412 0
1999-10-26 0.223327910788232 0
1999-10-27 0.223078213686448 0
1999-10-28 0.22359862406436 0
1999-10-29 0.231405537293884 0
1999-11-01 0.231236882496828 0
1999-11-02 0.231687520468506 0
1999-11-03 0.231809120668619 0
1999-11-04 0.231342175557423 0
1999-11-05 0.230975733802927 0
1999-11-08 0.230315260405009 0
1999-11-09 0.22987771912499 0
1999-11-10 0.225031093078558 0
1999-11-11 0.225609927466011 0
1999-11-12 0.225726236610479 0
1999-11-15 0.226993609338889 0
1999-11-16 0.227730796513716 0
1999-11-17 0.225761650671263 0
1999-11-18 0.223512999892775 0
1999-11-19 0.225020815178583 0
1999-11-22 0.221003384857682 0
1999-11-23 0.220528415825562 0
1999-11-24 0.222699680669657 0
1999-11-25 0.223819678708506 0
1999-11-26 0.223839500931305 0
1999-11-29 0.223870933607113 0
1999-11-30 0.217368104418799 0
1999-12-01 0.215491287664661 0
1999-12-02 0.215503811590095 0
1999-12-03 0.218484621532973 0
1999-12-06 0.21904706602756 0
1999-12-07 0.216933890590853 0
1999-12-08 0.21574119920106 0
1999-12-09 0.217020008187729 0
1999-12-10 0.21743975173752 0
1999-12-13 0.215944517592526 0
1999-12-14 0.216311365994289 0
1999-12-15 0.216982495225982 0
1999-12-16 0.21754534883165 0
1999-12-17 0.21804126372936 0
1999-12-20 0.2181315982084 0
1999-12-21 0.217701252809448 0
1999-12-22 0.218907905460043 0
1999-12-23 0.219570387558428 0
1999-12-24 0.218673095923806 0
1999-12-27 0.218747526989756 0
1999-12-28 0.216653567280382 0
1999-12-29 0.216301354412498 0
1999-12-30 0.217618667641659 0
1999-12-31 0.217878731559717 0
2000-01-03 0.21799707829253 0
2000-01-04 0.218135046159082 0
2000-01-05 0.216918719085977 0
2000-01-06 0.212414762701611 0
2000-01-07 0.212404368827519 0
2000-01-10 0.212524228400775 0
2000-01-11 0.213186710633874 0
2000-01-12 0.216472275698574 0
2000-01-13 0.214548850878817 0
2000-01-14 0.213802441784747 0
2000-01-17 0.206535435461112 0
2000-01-18 0.206164809551375 0
2000-01-19 0.210821919158903 0
2000-01-20 0.210572296964135 0
2000-01-21 0.212087169488055 0
2000-01-24 0.212019199159106 0
2000-01-25 0.210532483125259 0
2000-01-26 0.207003474158415 0
2000-01-27 0.213630945133844 0
2000-01-28 0.215685903893747 0
2000-01-31 0.215828495878895 0
2000-02-01 0.216812534384913 0
2000-02-02 0.21500139851587 0
2000-02-03 0.21827466883531 0
2000-02-04 0.218927856722754 0
2000-02-07 0.217674081147632 0
2000-02-08 0.21724929569213 0
2000-02-09 0.218310285403423 0
2000-02-10 0.221222063648125 0
2000-02-11 0.221674367367234 0
2000-02-14 0.221818674595771 0
2000-02-15 0.224650815956915 0
2000-02-16 0.225111908601398 0
2000-02-17 0.226054484206602 0
2000-02-18 0.226067210012397 0
2000-02-21 0.226687153286053 0
2000-02-22 0.226936017228422 0
2000-02-23 0.226709776165856 0
2000-02-24 0.226072699928956 0
2000-02-25 0.226127710465719 0
2000-02-28 0.226325680979311 0
2000-02-29 0.227239475555822 0
2000-03-01 0.226314173994654 0
2000-03-02 0.227087770327938 0
2000-03-03 0.226686884381353 0
2000-03-06 0.226732858349834 0
2000-03-07 0.225030682277731 0
2000-03-08 0.229809190013635 0
2000-03-09 0.224636786807897 0
2000-03-10 0.224065729809216 0
2000-03-13 0.224747374026027 0
2000-03-14 0.225586056665218 0
2000-03-15 0.225434217176525 0
2000-03-16 0.229925804672653 0
2000-03-17 0.22751535246659 0
2000-03-20 0.227766745875126 0
2000-03-21 0.229403213939014 0
2000-03-22 0.233149960259795 0
2000-03-23 0.232572489089676 0
2000-03-24 0.231904293065788 0
2000-03-27 0.230436173867336 0
2000-03-28 0.231451067088102 0
2000-03-29 0.234076138040371 0
2000-03-30 0.230595011403147 0
2000-03-31 0.231577309974862 0
2000-04-03 0.230641422567927 0
2000-04-04 0.229042632015194 0
2000-04-05 0.22681954250055 0
2000-04-06 0.228302572525519 0
2000-04-07 0.228615804499671 0
2000-04-10 0.231766517536147 0
2000-04-11 0.229348160540749 0
2000-04-12 0.228069958510482 0
2000-04-13 0.234694898775231 0
2000-04-14 0.234448492478532 0
2000-04-17 0.235767481246652 0
2000-04-18 0.23779753152132 0
2000-04-19 0.238306347600343 0
2000-04-20 0.24245962849673 0
2000-04-21 0.242169848113679 0
2000-04-24 0.241783011085309 0
2000-04-25 0.242131464829655 0
2000-04-26 0.239171069044387 0
2000-04-27 0.234288718351613 0
2000-04-28 0.235812837455101 0
2000-05-01 0.234884707134343 0
2000-05-02 0.234949575836275 0
2000-05-03 0.234966475940929 0
2000-05-04 0.235077648879324 0
2000-05-05 0.235212388906835 0
2000-05-08 0.236543356858149 0
2000-05-09 0.240366588013093 0
2000-05-10 0.242011392928948 0
2000-05-11 0.240300032331714 0
2000-05-12 0.233424888327582 0
2000-05-15 0.233787961891143 0
2000-05-16 0.23266730907012 0
2000-05-17 0.232001802828268 0
2000-05-18 0.230351643232229 0
2000-05-19 0.233784149717674 0
2000-05-22 0.232754989098026 0
2000-05-23 0.230201783065895 0
2000-05-24 0.230306911680952 0
2000-05-25 0.225543658474749 0
2000-05-26 0.227679321142122 0
2000-05-29 0.230223811196286 0
2000-05-30 0.230297037290768 0
2000-05-31 0.228946491021516 0
2000-06-01 0.235942038316316 0
2000-06-02 0.232853937831539 0
2000-06-05 0.232434598486959 0
2000-06-06 0.232075516536255 0
2000-06-07 0.232108669241686 0
2000-06-08 0.23074089322354 0
2000-06-09 0.232410645750629 0
2000-06-12 0.231427083830045 0
2000-06-13 0.233842338034491 0
2000-06-14 0.237870810287592 0
2000-06-15 0.238227124611083 0
2000-06-16 0.238406360608482 0
2000-06-19 0.239967970227858 0
2000-06-20 0.244007629815687 0
2000-06-21 0.237933289418304 0
2000-06-22 0.238953825290204 0
2000-06-23 0.241940848921377 0
2000-06-26 0.242138022967267 0
2000-06-27 0.256144345075852 0
2000-06-28 0.255403942811068 0
2000-06-29 0.255960645911337 0
2000-06-30 0.257319127951758 0
2000-07-03 0.258395883956781 0
2000-07-04 0.258323005277458 0
2000-07-05 0.25847303588132 0
2000-07-06 0.253639374669569 0
2000-07-07 0.255020916712659 0
2000-07-10 0.255042731179022 0
2000-07-11 0.25385895576509 0
2000-07-12 0.254324971634733 0
2000-07-13 0.257963286496615 0
2000-07-14 0.255820399423573 0
2000-07-17 0.256362821555169 0
2000-07-18 0.253446245894404 0
2000-07-19 0.252462168659219 0
2000-07-20 0.252648509653903 0
2000-07-21 0.252213777134648 0
2000-07-24 0.242190255581312 0
2000-07-25 0.242736968939252 0
2000-07-26 0.242665660418343 0
2000-07-27 0.242417320552425 0
2000-07-28 0.244970545546999 0
2000-07-31 0.245354147040307 0
2000-08-01 0.249242638714104 0
2000-08-02 0.248547593628007 0
2000-08-03 0.250749541351605 0
2000-08-04 0.253377489516321 0
2000-08-07 0.248355098887484 0
2000-08-08 0.244277112635251 0
2000-08-09 0.242965830317375 0
2000-08-10 0.244659246301242 0
2000-08-11 0.242678800229948 0
2000-08-14 0.242957356614029 0
2000-08-15 0.240389689092647 0
2000-08-16 0.241436391270628 0
2000-08-17 0.243179375251896 0
2000-08-18 0.243261900838789 0
2000-08-21 0.243550350145518 0
2000-08-22 0.241298397205924 0
2000-08-23 0.240819188493569 0
2000-08-24 0.241004143044099 0
2000-08-25 0.232788822374547 0
2000-08-28 0.230861110997495 0
2000-08-29 0.22989342847507 0
2000-08-30 0.229283595899963 0
2000-08-31 0.230176136420717 0
2000-09-01 0.229900383429786 0
2000-09-04 0.230525561193708 0
2000-09-05 0.230655697979424 0
2000-09-06 0.231621813612435 0
2000-09-07 0.233921139931721 0
2000-09-08 0.233330130755502 0
2000-09-11 0.226268007696928 0
2000-09-12 0.229608269651271 0
2000-09-13 0.232077659191466 0
2000-09-14 0.232589038368818 0
2000-09-15 0.232664770015267 0
2000-09-18 0.23687765566255 0
2000-09-19 0.235878743570652 0
2000-09-20 0.235305946100057 0
2000-09-21 0.235765357649006 0
2000-09-22 0.22143456691744 0
2000-09-25 0.224277395274292 0
2000-09-26 0.222412099118482 0
2000-09-27 0.223785413308919 0
2000-09-28 0.223532218558805 0
2000-09-29 0.226326819999615 0
2000-10-02 0.224490171727972 0
2000-10-03 0.223906419630238 0
2000-10-04 0.224832398768318 0
2000-10-05 0.223693865044872 0
2000-10-06 0.223206876873303 0
2000-10-09 0.223379510018603 0
2000-10-10 0.227168671496596 0
2000-10-11 0.233136867391237 0
2000-10-12 0.233257681625627 0
2000-10-13 0.243677997269464 0
2000-10-16 0.24681614977909 0
2000-10-17 0.241050151298666 0
2000-10-18 0.242203079870034 0
2000-10-19 0.242864033635488 0
2000-10-20 0.244968210614663 0
2000-10-23 0.247458897663754 0
2000-10-24 0.246797112476995 0
2000-10-25 0.245247104042634 0
2000-10-26 0.245682926517889 0
2000-10-27 0.246269285547965 0
2000-10-30 0.243991110835253 0
2000-10-31 0.243920175977309 0
2000-11-01 0.244944861923187 0
2000-11-02 0.245331279562935 0
2000-11-03 0.245388137000544 0
2000-11-06 0.245427600003255 0
2000-11-07 0.245682922757786 0
2000-11-08 0.245161265520741 0
2000-11-09 0.242775200643262 0
2000-11-10 0.244948923593851 0
2000-11-13 0.245900171174647 0
2000-11-14 0.246237722706638 0
2000-11-15 0.245207415215634 0
2000-11-16 0.248035138154797 0
2000-11-17 0.247278703474666 0
2000-11-20 0.24786947789232 0
2000-11-21 0.248906336112274 0
2000-11-22 0.248081421167377 0
2000-11-23 0.248314094847711 0
2000-11-24 0.248441373510792 0
2000-11-27 0.248640793216382 0
2000-11-28 0.248137630798155 0
2000-11-29 0.243172780443468 0
2000-11-30 0.241703244261875 0
2000-12-01 0.245537651142683 0
2000-12-04 0.250471071936668 0
2000-12-05 0.246958343635689 0
2000-12-06 0.254223515211925 0
2000-12-07 0.257788798685015 0
2000-12-08 0.257011125098742 0
2000-12-11 0.262511364126942 0
2000-12-12 0.258440942153111 0
2000-12-13 0.258526061455897 0
2000-12-14 0.253736337592562 0
2000-12-15 0.250455735498029 0
2000-12-18 0.252651032930396 0
2000-12-19 0.256276594092265 0
2000-12-20 0.256039427466248 0
2000-12-21 0.237028841177982 0
2000-12-22 0.237412920809746 0
2000-12-25 0.237017873251892 0
2000-12-26 0.237701594268741 0
2000-12-27 0.238711825978418 0
2000-12-28 0.238165210332159 0
2000-12-29 0.235185832681756 0
2001-01-01 0.235621657064501 0
2001-01-02 0.235739795977292 0
2001-01-03 0.235903269225588 0
2001-01-04 0.237842406950327 0
2001-01-05 0.237804562684359 0
2001-01-08 0.237921436440934 0
2001-01-09 0.235055676434584 0
2001-01-10 0.236659869161256 0
2001-01-11 0.245178825659453 0
2001-01-12 0.245077010177609 0
2001-01-15 0.242809168559544 0
2001-01-16 0.243098015629783 0
2001-01-17 0.243004752955519 0
2001-01-18 0.245117842680002 0
2001-01-19 0.243322678688375 0
2001-01-22 0.240792795155347 0
2001-01-23 0.241007752037174 0
2001-01-24 0.239823421140378 0
2001-01-25 0.239505945901402 0
2001-01-26 0.240087674331233 0
2001-01-29 0.246120258918594 0
2001-01-30 0.245635645275082 0
2001-01-31 0.245720767892433 0
2001-02-01 0.244780416055961 0
2001-02-02 0.247769526019363 0
2001-02-05 0.25473974250286 0
2001-02-06 0.25297723841454 0
2001-02-07 0.253713845639182 0
2001-02-08 0.258109963792771 0
2001-02-09 0.256520209558917 0
2001-02-12 0.257014792342266 0
2001-02-13 0.25565441184096 0
2001-02-14 0.255919402723956 0
2001-02-15 0.256960858142855 0
2001-02-16 0.254737738527994 0
2001-02-19 0.255467248814135 0
2001-02-20 0.255560928472451 0
2001-02-21 0.25317064162044 0
2001-02-22 0.253396576965432 0
2001-02-23 0.254030406596922 0
2001-02-26 0.254537881604883 0
2001-02-27 0.252630952682292 0
2001-02-28 0.252859315759706 0
2001-03-01 0.248989006811702 0
2001-03-02 0.251793604189014 0
2001-03-05 0.251567360116283 0
2001-03-06 0.24801768982241 0
2001-03-07 0.248923894994351 0
2001-03-08 0.250320850158774 0
2001-03-09 0.249731535395914 0
2001-03-12 0.247989138983503 0
2001-03-13 0.248575705122727 0
2001-03-14 0.248935413536542 0
2001-03-15 0.254518816776816 0
2001-03-16 0.254800441151474 0
2001-03-19 0.255063723474072 0
2001-03-20 0.255087322120574 0
2001-03-21 0.25630397898304 0
2001-03-22 0.257237071152147 0
2001-03-23 0.258347611732987 0
2001-03-26 0.252853512343489 0
2001-03-27 0.25237038293923 0
2001-03-28 0.251601591016636 0
2001-03-29 0.244726648852721 0
2001-03-30 0.245502426997026 0
2001-04-02 0.245413064187846 0
2001-04-03 0.248673669797604 0
2001-04-04 0.245272722586745 0
2001-04-05 0.243488760863569 0
2001-04-06 0.24359591229563 0
2001-04-09 0.242698237647528 0
2001-04-10 0.245432036720445 0
2001-04-11 0.239717477497739 0
2001-04-12 0.240989054580066 0
2001-04-13 0.240678686712461 0
2001-04-16 0.240721437202488 0
2001-04-17 0.241240860636126 0
2001-04-18 0.24597888052111 0
2001-04-19 0.247440024040265 0
2001-04-20 0.247587879900141 0
2001-04-23 0.245985406301136 0
2001-04-24 0.246132270949203 0
2001-04-25 0.251261605465383 0
2001-04-26 0.248544099380377 0
2001-04-27 0.25226624419972 0
2001-04-30 0.252364177657019 0
2001-05-01 0.251851632799853 0
2001-05-02 0.252187610075067 0
2001-05-03 0.252281294587466 0
2001-05-04 0.252441376487592 0
2001-05-07 0.253339576282442 0
2001-05-08 0.250275330768683 0
2001-05-09 0.24871391193699 0
2001-05-10 0.251309113322085 0
2001-05-11 0.251304197772986 0
2001-05-14 0.251708410177525 0
2001-05-15 0.250736512066318 0
2001-05-16 0.250866890294289 0
2001-05-17 0.25110130982547 0
2001-05-18 0.251415829841566 0
2001-05-21 0.247116139150728 0
2001-05-22 0.247127448443624 0
2001-05-23 0.247032170133213 0
2001-05-24 0.243618344062894 0
2001-05-25 0.240875487486949 0
2001-05-28 0.241193007850709 0
2001-05-29 0.241314898933393 0
2001-05-30 0.244759882029103 0
2001-05-31 0.245014293438949 0
2001-06-01 0.245022900140387 0
2001-06-04 0.24608527608177 0
2001-06-05 0.247041346196444 0
2001-06-06 0.246976000049319 0
2001-06-07 0.247982801792666 0
2001-06-08 0.246806133720467 0
2001-06-11 0.24908266094011 0
2001-06-12 0.252215308088708 0
2001-06-13 0.252758399724762 0
2001-06-14 0.253214549964309 0
2001-06-15 0.253902345514313 0
2001-06-18 0.252307629988767 0
2001-06-19 0.24902198037831 0
2001-06-20 0.249229928154793 0
2001-06-21 0.254991689915806 0
2001-06-22 0.254325785719173 0
2001-06-25 0.25499617883154 0
2001-06-26 0.254794898989459 0
2001-06-27 0.254190402726389 0
2001-06-28 0.248993878870222 0
2001-06-29 0.24844787752161 0
2001-07-02 0.251324911503588 0
2001-07-03 0.252013797611224 0
2001-07-04 0.253260702147732 0
2001-07-05 0.253447861824831 0
2001-07-06 0.258076248536176 0
2001-07-09 0.26103929995801 0
2001-07-10 0.262119927637461 0
2001-07-11 0.259780365715735 0
2001-07-12 0.260233525317171 0
2001-07-13 0.259720100912747 0
2001-07-16 0.259608787009257 0
2001-07-17 0.256803792176675 0
2001-07-18 0.253454581136817 0
2001-07-19 0.253969050149937 0
2001-07-20 0.254089749364096 0
2001-07-23 0.260351843485331 0
2001-07-24 0.258759841503535 0
2001-07-25 0.258650197468507 0
2001-07-26 0.259614260981497 0
2001-07-27 0.259807381180902 0
2001-07-30 0.261244674770569 0
2001-07-31 0.263124451417379 0
2001-08-01 0.263274012545963 0
2001-08-02 0.262910650141785 0
2001-08-03 0.266788006395432 0
2001-08-06 0.266934416903535 0
2001-08-07 0.266585569132282 0
2001-08-08 0.268540550906807 0
2001-08-09 0.265878136584273 0
2001-08-10 0.266391164546238 0
2001-08-13 0.268643274074355 0
2001-08-14 0.269762735253511 0
2001-08-15 0.270238664740412 0
2001-08-16 0.267542122078116 0
2001-08-17 0.267757547324428 0
2001-08-20 0.263849095117179 0
2001-08-21 0.263366937395032 0
2001-08-22 0.260793874788259 0
2001-08-23 0.256403034643246 0
2001-08-24 0.258370258396203 0
2001-08-27 0.248447392011267 0
2001-08-28 0.243431248970065 0
2001-08-29 0.246123842951007 0
2001-08-30 0.246196589304145 0
2001-08-31 0.244089563100047 0
2001-09-03 0.24463306943842 0
2001-09-04 0.244154077863032 0
2001-09-05 0.244981044786637 0
2001-09-06 0.244822340512373 0
2001-09-07 0.246951137631912 0
2001-09-10 0.249787509515465 0
2001-09-11 0.250497193544347 0
2001-09-12 0.250281618918083 0
2001-09-13 0.250715182187056 0
2001-09-14 0.245886167700209 0
2001-09-17 0.250336321055222 0
2001-09-18 0.252455372785826 0
2001-09-19 0.258495095408453 0
2001-09-20 0.252661713586623 0
2001-09-21 0.252348566079489 0
2001-09-24 0.251854718928383 0
2001-09-25 0.27363962842424 0
2001-09-26 0.274096018327685 0
2001-09-27 0.271911878793936 0
2001-09-28 0.270531135777287 0
2001-10-01 0.266800001057924 0
2001-10-02 0.269306243081131 0
2001-10-03 0.266314726198677 0
2001-10-04 0.269565602338393 0
2001-10-05 0.269250419069221 0
2001-10-08 0.269404600771925 0
2001-10-09 0.269027802015554 0
2001-10-10 0.270156443259692 0
2001-10-11 0.270493607746059 0
2001-10-12 0.265113234848445 0
2001-10-15 0.258617678334237 0
2001-10-16 0.259155929902339 0
2001-10-17 0.261601388294333 0
2001-10-18 0.260574329080163 0
2001-10-19 0.261906764729846 0
2001-10-22 0.260852987525782 0
2001-10-23 0.26253526938502 0
2001-10-24 0.260982825134521 0
2001-10-25 0.258471643156022 0
2001-10-26 0.257477597656635 0
2001-10-29 0.259669435070103 0
2001-10-30 0.260133347833947 0
2001-10-31 0.258888152871841 0
2001-11-01 0.257911532764557 0
2001-11-02 0.259687347165129 0
2001-11-05 0.260719400772077 0
2001-11-06 0.262681684535287 0
2001-11-07 0.261798330972919 0
2001-11-08 0.260497951792973 0
2001-11-09 0.268057970974118 0
2001-11-12 0.274056523434809 0
2001-11-13 0.271321567339253 0
2001-11-14 0.27050900995238 0
2001-11-15 0.284926590124439 0
2001-11-16 0.301976422686136 0
2001-11-19 0.299227923545375 0
2001-11-20 0.29672025176071 0
2001-11-21 0.292582506684655 0
2001-11-22 0.293673403839842 0
2001-11-23 0.293796563652775 0
2001-11-26 0.293973345254314 0
2001-11-27 0.295253645066634 0
2001-11-28 0.302546424120026 0
2001-11-29 0.302843983812625 0
2001-11-30 0.305348127663373 0
2001-12-03 0.312616339724089 0
2001-12-04 0.309833716569668 0
2001-12-05 0.314417102575376 0
2001-12-06 0.315672402632282 0
2001-12-07 0.312418853711106 0
2001-12-10 0.315569373517582 0
2001-12-11 0.312042249455245 0
2001-12-12 0.314329897412698 0
2001-12-13 0.316523061955069 0
2001-12-14 0.316926150681374 0
2001-12-17 0.324998775040912 0
2001-12-18 0.325042445171398 0
2001-12-19 0.324977725098314 0
2001-12-20 0.325024095573364 0
2001-12-21 0.321616395426116 0
2001-12-24 0.322020847286388 0
2001-12-25 0.322106985594485 0
2001-12-26 0.322284295570066 0
2001-12-27 0.307362769988249 0
2001-12-28 0.309195511891639 0
2001-12-31 0.309507323844298 0
2002-01-01 0.309608734271062 0
2002-01-02 0.309727863989409 0
2002-01-03 0.309898762096554 0
2002-01-04 0.31352348279658 0
2002-01-07 0.310253380189195 0
2002-01-08 0.309816658077886 0
2002-01-09 0.308615771301598 0
2002-01-10 0.306057601632435 0
2002-01-11 0.307064291164233 0
2002-01-14 0.306870627835088 0
2002-01-15 0.300774154933234 0
2002-01-16 0.301354494075789 0
2002-01-17 0.301380006111225 0
2002-01-18 0.306769085286035 0
2002-01-21 0.306607458408629 0
2002-01-22 0.306697917568693 0
2002-01-23 0.307444362586448 0
2002-01-24 0.305860810626595 0
2002-01-25 0.304102729878966 0
2002-01-28 0.303334554846837 0
2002-01-29 0.305005855521932 0
2002-01-30 0.301463154852236 0
2002-01-31 0.302273550949306 0
2002-02-01 0.306614867639356 0
2002-02-04 0.311638603546097 0
2002-02-05 0.30955505877617 0
2002-02-06 0.309968929124553 0
2002-02-07 0.312003304850355 0
2002-02-08 0.312588356376806 0
2002-02-11 0.312502583923494 0
2002-02-12 0.305427694436525 0
2002-02-13 0.308686676033535 0
2002-02-14 0.306681928309252 0
2002-02-15 0.306705907938536 0
2002-02-18 0.306113993791093 0
2002-02-19 0.306070075942399 0
2002-02-20 0.305139310495688 0
2002-02-21 0.308646771659339 0
2002-02-22 0.306844911681204 0
2002-02-25 0.307236701674712 0
2002-02-26 0.304247591706758 0
2002-02-27 0.296070102497464 0
2002-02-28 0.296424972360009 0
2002-03-01 0.294045075614606 0
2002-03-04 0.290699651789986 0
2002-03-05 0.290719821784266 0
2002-03-06 0.290381100283575 0
2002-03-07 0.289677051190462 0
2002-03-08 0.288514247177057 0
2002-03-11 0.288229160439608 0
2002-03-12 0.291347004673443 0
2002-03-13 0.292975480963731 0
2002-03-14 0.294704037102403 0
2002-03-15 0.293821576728567 0
2002-03-18 0.293725601036051 0
2002-03-19 0.290230476835612 0
2002-03-20 0.289652019268681 0
2002-03-21 0.289758027844367 0
2002-03-22 0.294114488725682 0
2002-03-25 0.293811457215266 0
2002-03-26 0.294286189882869 0
2002-03-27 0.294140018229759 0
2002-03-28 0.294269783868175 0
2002-03-29 0.29679984711586 0
2002-04-01 0.296908303177151 0
2002-04-02 0.294042673599543 0
2002-04-03 0.289755904242716 0
2002-04-04 0.289627727583643 0
2002-04-05 0.288036684583346 0
2002-04-08 0.288586024590419 0
2002-04-09 0.288330538994505 0
2002-04-10 0.290507525162744 0
2002-04-11 0.292431562743158 0
2002-04-12 0.286132100107789 0
2002-04-15 0.293195011513815 0
2002-04-16 0.287621792305743 0
2002-04-17 0.285975282832691 0
2002-04-18 0.284089529082998 0
2002-04-19 0.283958524100293 0
2002-04-22 0.281011156665435 0
2002-04-23 0.281453874114795 0
2002-04-24 0.28238752335768 0
2002-04-25 0.282213109630632 0
2002-04-26 0.282217649364604 0
2002-04-29 0.282545945081834 0
2002-04-30 0.283301396672072 0
2002-05-01 0.283693507708001 0
2002-05-02 0.283609474570641 0
2002-05-03 0.283727577144531 0
2002-05-06 0.283850011527105 0
2002-05-07 0.280396168915343 0
2002-05-08 0.276762069983424 0
2002-05-09 0.273225721389904 0
2002-05-10 0.273240865966557 0
2002-05-13 0.274173746915612 0
2002-05-14 0.273663518742523 0
2002-05-15 0.271049880329662 0
2002-05-16 0.275309569441142 0
2002-05-17 0.276194599516354 0
2002-05-20 0.276198477180968 0
2002-05-21 0.276391262728419 0
2002-05-22 0.280302396550387 0
2002-05-23 0.280919618677653 0
2002-05-24 0.280871037489787 0
2002-05-27 0.280981249823349 0
2002-05-28 0.28108264777312 0
2002-05-29 0.276368935991643 0
2002-05-30 0.278256788223071 0
2002-05-31 0.277802811945733 0
2002-06-03 0.275382879272878 0
2002-06-04 0.273592947502857 0
2002-06-05 0.273598966872313 0
2002-06-06 0.272668859192063 0
2002-06-07 0.272300094431421 0
2002-06-10 0.272034267897982 0
2002-06-11 0.273562137307151 0
2002-06-12 0.273396872655939 0
2002-06-13 0.276828293540901 0
2002-06-14 0.281594158273446 0
2002-06-17 0.284253404486224 0
2002-06-18 0.283600688408923 0
2002-06-19 0.279529545312123 0
2002-06-20 0.278394298295081 0
2002-06-21 0.278452065285466 0
2002-06-24 0.278659283128013 0
2002-06-25 0.277469719755562 0
2002-06-26 0.275995862836789 0
2002-06-27 0.272569895637876 0
2002-06-28 0.272606477861849 0
2002-07-01 0.272611502853147 0
2002-07-02 0.27273146446813 0
2002-07-03 0.272752166412671 0
2002-07-04 0.272390911062263 0
2002-07-05 0.2722206778498 0
2002-07-08 0.272162743354972 0
2002-07-09 0.2756742179176 0
2002-07-10 0.275467447445941 0
2002-07-11 0.27931447567463 0
2002-07-12 0.278193259453174 0
2002-07-15 0.280573537121821 0
2002-07-16 0.279855686581601 0
2002-07-17 0.279135923158049 0
2002-07-18 0.278379761712683 0
2002-07-19 0.275853998577273 0
2002-07-22 0.276561366043625 0
2002-07-23 0.278335711280546 0
2002-07-24 0.278451109913039 0
2002-07-25 0.278946370570166 0
2002-07-26 0.278410624988128 0
2002-07-29 0.278507347438617 0
2002-07-30 0.278916487557562 0
2002-07-31 0.282275942069884 0
2002-08-01 0.281158545630997 0
2002-08-02 0.279621257774675 0
2002-08-05 0.27998308434036 0
2002-08-06 0.278273241664004 0
2002-08-07 0.274499593018971 0
2002-08-08 0.273586095342345 0
2002-08-09 0.273202443553146 0
2002-08-12 0.27394609139471 0
2002-08-13 0.276951208126087 0
2002-08-14 0.27826795941081 0
2002-08-15 0.279062962084124 0
2002-08-16 0.27952069755822 0
2002-08-19 0.280828435014632 0
2002-08-20 0.280312143659465 0
2002-08-21 0.280138589044441 0
2002-08-22 0.279223748113281 0
2002-08-23 0.28024416830062 0
2002-08-26 0.281120269516648 0
2002-08-27 0.277273039994314 0
2002-08-28 0.276004756748107 0
2002-08-29 0.273957303572709 0
2002-08-30 0.274355842667164 0
2002-09-02 0.274917788133804 0
2002-09-03 0.275218076231631 0
2002-09-04 0.270555005815379 0
2002-09-05 0.268093746770804 0
2002-09-06 0.270713627476436 0
2002-09-09 0.268517619199142 0
2002-09-10 0.268486622893253 0
2002-09-11 0.269252572361811 0
2002-09-12 0.269265858326398 0
2002-09-13 0.265322537495048 0
2002-09-16 0.265900091950698 0
2002-09-17 0.269555481540924 0
2002-09-18 0.269105636175453 0
2002-09-19 0.266724380451407 0
2002-09-20 0.265939992097933 0
2002-09-23 0.26617461057837 0
2002-09-24 0.271626882068538 0
2002-09-25 0.271779867691588 0
2002-09-26 0.272037365593003 0
2002-09-27 0.274444491764218 0
2002-09-30 0.275024438397075 0
2002-10-01 0.27574153077864 0
2002-10-02 0.276676472390008 0
2002-10-03 0.276520765398063 0
2002-10-04 0.279160678338026 0
2002-10-07 0.278566266763192 0
2002-10-08 0.278579359121668 0
2002-10-09 0.278148658259934 0
2002-10-10 0.277619026571802 0
2002-10-11 0.278764754022933 0
2002-10-14 0.278775477306455 0
2002-10-15 0.275451289672804 0
2002-10-16 0.277143251382981 0
2002-10-17 0.278806069092075 0
2002-10-18 0.277723184883976 0
2002-10-21 0.277363884274005 0
2002-10-22 0.271025519185728 0
2002-10-23 0.271380447129714 0
2002-10-24 0.272431661273412 0
2002-10-25 0.273655393655965 0
2002-10-28 0.275552611378379 0
2002-10-29 0.275993745920146 0
2002-10-30 0.277084480319516 0
2002-10-31 0.277238008932729 0
2002-11-01 0.276601904230947 0
2002-11-04 0.276759593768993 0
2002-11-05 0.277763110761541 0
2002-11-06 0.279728049252241 0
2002-11-07 0.279185028039681 0
2002-11-08 0.277151778992696 0
2002-11-11 0.280666069149181 0
2002-11-12 0.280719083139087 0
2002-11-13 0.281109998923856 0
2002-11-14 0.276545837282264 0
2002-11-15 0.275655010154529 0
2002-11-18 0.275764638221581 0
2002-11-19 0.274595220955603 0
2002-11-20 0.276039586819878 0
2002-11-21 0.273184975325821 0
2002-11-22 0.273492965244209 0
2002-11-25 0.270421902187247 0
2002-11-26 0.26693301269307 0
2002-11-27 0.267889535200055 0
2002-11-28 0.266699081076268 0
2002-11-29 0.26726164268741 0
2002-12-02 0.2673256569469 0
2002-12-03 0.266783497298394 0
2002-12-04 0.267151842424485 0
2002-12-05 0.265586156940992 0
2002-12-06 0.267029345248256 0
2002-12-09 0.266696129843229 0
2002-12-10 0.267222389536389 0
2002-12-11 0.268811317990492 0
2002-12-12 0.268635897507174 0
2002-12-13 0.272615717521841 0
2002-12-16 0.27356044462553 0
2002-12-17 0.269126734651745 0
2002-12-18 0.268504010707126 0
2002-12-19 0.267868180281996 0
2002-12-20 0.267824530546734 0
2002-12-23 0.267946157797426 0
2002-12-24 0.262464210895982 0
2002-12-25 0.262562322229775 0
2002-12-26 0.26270928424439 0
2002-12-27 0.262312960103969 0
2002-12-30 0.262633678495027 0
2002-12-31 0.262347022090179 0
2003-01-01 0.262464075667858 0
2003-01-02 0.262583777020964 0
2003-01-03 0.262714873196946 0
2003-01-06 0.257797485145596 0
2003-01-07 0.255624279590452 0
2003-01-08 0.251276272740014 0
2003-01-09 0.250719161823398 0
2003-01-10 0.252788927492915 0
2003-01-13 0.2528656150335 0
2003-01-14 0.251488584402447 0
2003-01-15 0.250881099713225 0
2003-01-16 0.251168719246587 0
2003-01-17 0.250310540739844 0
2003-01-20 0.251367555420087 0
2003-01-21 0.251233554679148 0
2003-01-22 0.253326072214053 0
2003-01-23 0.254498542534853 0
2003-01-24 0.253444726021507 0
2003-01-27 0.257453647805274 0
2003-01-28 0.250295919222887 0
2003-01-29 0.251842799585319 0
2003-01-30 0.253123314096998 0
2003-01-31 0.252962899651685 0
2003-02-03 0.254342744481217 0
2003-02-04 0.253896476950299 0
2003-02-05 0.252089248776606 0
2003-02-06 0.252823529328423 0
2003-02-07 0.253740331278497 0
2003-02-10 0.252774879545258 0
2003-02-11 0.25300375715093 0
2003-02-12 0.249144351570775 0
2003-02-13 0.24988053274326 0
2003-02-14 0.247585353639907 0
2003-02-17 0.247966827626293 0
2003-02-18 0.247935432837605 0
2003-02-19 0.248308776861571 0
2003-02-20 0.248589298294359 0
2003-02-21 0.246087362627192 0
2003-02-24 0.245352711705884 0
2003-02-25 0.247490410159655 0
2003-02-26 0.246994422459095 0
2003-02-27 0.246632753132621 0
2003-02-28 0.247143749684767 0
2003-03-03 0.247564847425164 0
2003-03-04 0.247331842651615 0
2003-03-05 0.24791880329398 0
2003-03-06 0.247733784456436 0
2003-03-07 0.249549674176993 0
2003-03-10 0.251760818111117 0
2003-03-11 0.249805775394475 0
2003-03-12 0.250527088343741 0
2003-03-13 0.253147822629101 0
2003-03-14 0.259598739321022 0
2003-03-17 0.256889501570153 0
2003-03-18 0.258109541604137 0
2003-03-19 0.270597139207797 0
2003-03-20 0.278066583862764 0
2003-03-21 0.27898588737856 0
2003-03-24 0.286842963601503 0
2003-03-25 0.298931937552624 0
2003-03-26 0.291070537539862 0
2003-03-27 0.295303951338769 0
2003-03-28 0.30093660669063 0
2003-03-31 0.300734922461449 0
2003-04-01 0.30037685653817 0
2003-04-02 0.306219031748254 0
2003-04-03 0.303909128017338 0
2003-04-04 0.302692888736493 0
2003-04-07 0.306265313019211 0
2003-04-08 0.302926718517837 0
2003-04-09 0.303939119915778 0
2003-04-10 0.30751003611336 0
2003-04-11 0.298834154835775 0
2003-04-14 0.302645777296177 0
2003-04-15 0.302200719236513 0
2003-04-16 0.299889573697821 0
2003-04-17 0.299078223330389 0
2003-04-18 0.296901732027547 0
2003-04-21 0.297184749329731 0
2003-04-22 0.300254687251076 0
2003-04-23 0.300526904034927 0
2003-04-24 0.306344357050486 0
2003-04-25 0.303519976676283 0
2003-04-28 0.297311424434463 0
2003-04-29 0.297162688424444 0
2003-04-30 0.296928205602904 0
2003-05-01 0.295103860815993 0
2003-05-02 0.295402616837918 0
2003-05-05 0.295604536740637 0
2003-05-06 0.291925629085023 0
2003-05-07 0.29410099519462 0
2003-05-08 0.296395989070498 0
2003-05-09 0.293148325249869 0
2003-05-12 0.290933853616439 0
2003-05-13 0.290435485574312 0
2003-05-14 0.287444008471464 0
2003-05-15 0.290513213094266 0
2003-05-16 0.290153542274961 0
2003-05-19 0.291971956765231 0
2003-05-20 0.292324112238517 0
2003-05-21 0.293340807874735 0
2003-05-22 0.293058736265126 0
2003-05-23 0.295243202799006 0
2003-05-26 0.293882321568557 0
2003-05-27 0.293863803714658 0
2003-05-28 0.295765701488131 0
2003-05-29 0.299948374456403 0
2003-05-30 0.298314684119293 0
2003-06-02 0.296837085220554 0
2003-06-03 0.295380764052573 0
2003-06-04 0.295521857947211 0
2003-06-05 0.299178662266578 0
2003-06-06 0.29510029920084 0
2003-06-09 0.294524096820825 0
2003-06-10 0.294754460837698 0
2003-06-11 0.29364203737351 0
2003-06-12 0.293116781380222 0
2003-06-13 0.295220395433032 0
2003-06-16 0.291821643082067 0
2003-06-17 0.289292756808622 0
2003-06-18 0.289934232794115 0
2003-06-19 0.291068742953325 0
2003-06-20 0.291534214516796 0
2003-06-23 0.290899058512533 0
2003-06-24 0.288828837003764 0
2003-06-25 0.288988115454543 0
2003-06-26 0.290161118689272 0
2003-06-27 0.302998672035127 0
2003-06-30 0.303224229065154 0
2003-07-01 0.298568027440587 0
2003-07-02 0.297948057074581 0
2003-07-03 0.298759996268102 0
2003-07-04 0.299091834328624 0
2003-07-07 0.299086968878662 0
2003-07-08 0.300949149276056 0
2003-07-09 0.300452351109759 0
2003-07-10 0.301298964196163 0
2003-07-11 0.302290282315135 0
2003-07-14 0.301066545781636 0
2003-07-15 0.301120606958643 0
2003-07-16 0.301577936696845 0
2003-07-17 0.299708341850264 0
2003-07-18 0.299460681804723 0
2003-07-21 0.299494217492491 0
2003-07-22 0.299093174262564 0
2003-07-23 0.304894193756932 0
2003-07-24 0.305380962478583 0
2003-07-25 0.306135036302881 0
2003-07-28 0.308190684645739 0
2003-07-29 0.308149935325041 0
2003-07-30 0.309331537829962 0
2003-07-31 0.310968238888883 0
2003-08-01 0.311290835166206 0
2003-08-04 0.318460310789627 0
2003-08-05 0.317617166806498 0
2003-08-06 0.319061199857669 0
2003-08-07 0.317884851624528 0
2003-08-08 0.316553119563672 0
2003-08-11 0.317636565283972 0
2003-08-12 0.319056275566844 0
2003-08-13 0.31940758184613 0
2003-08-14 0.3246696426633 0
2003-08-15 0.324621849140251 0
2003-08-18 0.323986945494624 0
2003-08-19 0.325333086167496 0
2003-08-20 0.32595118594007 0
2003-08-21 0.325691023605796 0
2003-08-22 0.327923018942559 0
2003-08-25 0.327977883408066 0
2003-08-26 0.328545187349998 0
2003-08-27 0.329265727801211 0
2003-08-28 0.327044975642799 0
2003-08-29 0.326312437240159 0
2003-09-01 0.325097606802603 0
2003-09-02 0.325511388309821 0
2003-09-03 0.328302381120878 0
2003-09-04 0.328007487903572 0
2003-09-05 0.328306697888797 0
2003-09-08 0.328354011661038 0
2003-09-09 0.329012733077524 0
2003-09-10 0.32972226637892 0
2003-09-11 0.330925554413571 0
2003-09-12 0.332737223614417 0
2003-09-15 0.333174347260131 0
2003-09-16 0.333862398708774 0
2003-09-17 0.336477876507263 0
2003-09-18 0.337984461160052 0
2003-09-19 0.338904832436055 0
2003-09-22 0.33728640395497 0
2003-09-23 0.337597530582254 0
2003-09-24 0.337687647007336 0
2003-09-25 0.343834082245505 0
2003-09-26 0.343894911705345 0
2003-09-29 0.343704383232632 0
2003-09-30 0.343970593387795 0
2003-10-01 0.340505500368717 0
2003-10-02 0.339778651460233 0
2003-10-03 0.338441468770203 0
2003-10-06 0.337861219206789 0
2003-10-07 0.337967340166695 0
2003-10-08 0.338260087535655 0
2003-10-09 0.337570761106218 0
2003-10-10 0.33102036427197 0
2003-10-13 0.330543328815281 0
2003-10-14 0.331128240206295 0
2003-10-15 0.330586938248762 0
2003-10-16 0.330446903243152 0
2003-10-17 0.330857099629706 0
2003-10-20 0.334241477940085 0
2003-10-21 0.33325399966927 0
2003-10-22 0.332834163200619 0
2003-10-23 0.332221173501809 0
2003-10-24 0.332841447236351 0
2003-10-27 0.334180031015313 0
2003-10-28 0.334682260616342 0
2003-10-29 0.336832529835059 0
2003-10-30 0.335780125354708 0
2003-10-31 0.334774127595764 0
2003-11-03 0.335122999572687 0
2003-11-04 0.337498627111438 0
2003-11-05 0.337588960553653 0
2003-11-06 0.345163525112107 0
2003-11-07 0.345131570393372 0
2003-11-10 0.346838947093476 0
2003-11-11 0.348584006536658 0
2003-11-12 0.348492258163062 0
2003-11-13 0.348135517490848 0
2003-11-14 0.350222457259241 0
2003-11-17 0.352706336537964 0
2003-11-18 0.353890140487011 0
2003-11-19 0.360438611727456 0
2003-11-20 0.361398571868489 0
2003-11-21 0.361460333380089 0
2003-11-24 0.361520419818074 0
2003-11-25 0.369528291478735 0
2003-11-26 0.369796045831244 0
2003-11-27 0.369596919943135 0
2003-11-28 0.369669852859186 0
2003-12-01 0.369708182244917 0
2003-12-02 0.370571685214784 0
2003-12-03 0.373161165416069 0
2003-12-04 0.373615269627664 0
2003-12-05 0.374883846989881 0
2003-12-08 0.372261838308272 0
2003-12-09 0.369172453683834 0
2003-12-10 0.367376837596699 0
2003-12-11 0.366338445380471 0
2003-12-12 0.366466781212054 0
2003-12-15 0.362082357284985 0
2003-12-16 0.361931417055804 0
2003-12-17 0.361473323546292 0
2003-12-18 0.361387955457603 0
2003-12-19 0.360105327772559 0
2003-12-22 0.36341293674511 0
2003-12-23 0.363782035776767 0
2003-12-24 0.363967542191145 0
2003-12-25 0.364498833559827 0
2003-12-26 0.364638041139318 0
2003-12-29 0.364863898119539 0
2003-12-30 0.367182729711462 0
2003-12-31 0.367091679472516 0
2004-01-01 0.367211746579854 0
2004-01-02 0.367332506596198 0
2004-01-05 0.367500808179176 0
2004-01-06 0.368223357869872 0
2004-01-07 0.367996552984073 0
2004-01-08 0.368015015156071 0
2004-01-09 0.365881632707543 0
2004-01-12 0.365991779016556 0
2004-01-13 0.367700695180964 0
2004-01-14 0.368190397100938 0
2004-01-15 0.369724941973523 0
2004-01-16 0.373451131937918 0
2004-01-19 0.367779471586835 0
2004-01-20 0.368145264056403 0
2004-01-21 0.371002173724436 0
2004-01-22 0.370935291474962 0
2004-01-23 0.371921162045981 0
2004-01-26 0.371436730751267 0
2004-01-27 0.370763053624455 0
2004-01-28 0.369926851102873 0
2004-01-29 0.369255890077103 0
2004-01-30 0.369616166229148 0
2004-02-02 0.369887706946679 0
2004-02-03 0.37581060986794 0
2004-02-04 0.37342130284172 0
2004-02-05 0.374214722923879 0
2004-02-06 0.374390374944278 0
2004-02-09 0.372952549346429 0
2004-02-10 0.373763874726916 0
2004-02-11 0.373984688614301 0
2004-02-12 0.374422876086095 0
2004-02-13 0.374141775033776 0
2004-02-16 0.374430937589722 0
2004-02-17 0.374584273365633 0
2004-02-18 0.375186274615813 0
2004-02-19 0.374634174366428 0
2004-02-20 0.375153908681185 0
2004-02-23 0.37529850420642 0
2004-02-24 0.374841739102716 0
2004-02-25 0.374863875225943 0
2004-02-26 0.370105554310629 0
2004-02-27 0.37790853180403 0
2004-03-01 0.375949392962331 0
2004-03-02 0.374222408976067 0
2004-03-03 0.374194662242784 0
2004-03-04 0.375566518355701 0
2004-03-05 0.372627035818655 0
2004-03-08 0.373183507786361 0
2004-03-09 0.374177772016174 0
2004-03-10 0.373840688236869 0
2004-03-11 0.373524309848124 0
2004-03-12 0.3764198948005 0
2004-03-15 0.378875598969745 0
2004-03-16 0.381375729896947 0
2004-03-17 0.381808287524509 0
2004-03-18 0.380576288025985 0
2004-03-19 0.379936895077963 0
2004-03-22 0.380797176587501 0
2004-03-23 0.37970559369809 0
2004-03-24 0.37830330289961 0
2004-03-25 0.381212727742482 0
2004-03-26 0.387260214570633 0
2004-03-29 0.387110369529375 0
2004-03-30 0.387044086891133 0
2004-03-31 0.386510674255828 0
2004-04-01 0.386136421500997 0
2004-04-02 0.390197273838556 0
2004-04-05 0.390853332720536 0
2004-04-06 0.391545028850183 0
2004-04-07 0.392913987530313 0
2004-04-08 0.390708660103278 0
2004-04-09 0.393862463824231 0
2004-04-12 0.393764113613133 0
2004-04-13 0.392542498891759 0
2004-04-14 0.391958510631757 0
2004-04-15 0.390096120206239 0
2004-04-16 0.389395837955636 0
2004-04-19 0.389407478791004 0
2004-04-20 0.39030666406022 0
2004-04-21 0.390440283445808 0
2004-04-22 0.391798966822294 0
2004-04-23 0.388653316533257 0
2004-04-26 0.389676870973845 0
2004-04-27 0.389075347434729 0
2004-04-28 0.389967600052377 0
2004-04-29 0.39006651159089 0
2004-04-30 0.391188159615459 0
2004-05-03 0.391275876442567 0
2004-05-04 0.39139114159182 0
2004-05-05 0.391511190991379 0
2004-05-06 0.394062334882734 0
2004-05-07 0.393970314008735 0
2004-05-10 0.396534739691834 0
2004-05-11 0.396942701811029 0
2004-05-12 0.391949432346883 0
2004-05-13 0.39328837990961 0
2004-05-14 0.393202755998906 0
2004-05-17 0.395026424077551 0
2004-05-18 0.394179638231552 0
2004-05-19 0.399151412826559 0
2004-05-20 0.402066484759774 0
2004-05-21 0.404342413138046 0
2004-05-24 0.406270667603476 0
2004-05-25 0.412577184940235 0
2004-05-26 0.414337210323003 0
2004-05-27 0.415307034212578 0
2004-05-28 0.419595609260048 0
2004-05-31 0.420751660878437 0
2004-06-01 0.420834936485637 0
2004-06-02 0.424406362203655 0
2004-06-03 0.416310547033897 0
2004-06-04 0.417670067515156 0
2004-06-07 0.421289165862692 0
2004-06-08 0.421136014051784 0
2004-06-09 0.418155370361937 0
2004-06-10 0.417030290824254 0
2004-06-11 0.418226752095155 0
2004-06-14 0.41836014865994 0
2004-06-15 0.416237299028441 0
2004-06-16 0.41777170862716 0
2004-06-17 0.41790332703478 0
2004-06-18 0.422491642055734 0
2004-06-21 0.421662872853898 0
2004-06-22 0.421159935122048 0
2004-06-23 0.421356264410288 0
2004-06-24 0.423332505178053 0
2004-06-25 0.423220458794431 0
2004-06-28 0.42466599993064 0
2004-06-29 0.423897569843731 0
2004-06-30 0.423896744023505 0
2004-07-01 0.422351938197049 0
2004-07-02 0.428063501726966 0
2004-07-05 0.427780510903119 0
2004-07-06 0.428039288771477 0
2004-07-07 0.43087468168031 0
2004-07-08 0.430376789171535 0
2004-07-09 0.427915969423673 0
2004-07-12 0.429432191587626 0
2004-07-13 0.430431023326543 0
2004-07-14 0.431392165555583 0
2004-07-15 0.429734570881915 0
2004-07-16 0.430195143822463 0
2004-07-19 0.430280005679151 0
2004-07-20 0.431815784758014 0
2004-07-21 0.433773065952647 0
2004-07-22 0.432882125353903 0
2004-07-23 0.435187365963593 0
2004-07-26 0.435663395549045 0
2004-07-27 0.434775047779885 0
2004-07-28 0.433559821111935 0
2004-07-29 0.435470324687569 0
2004-07-30 0.435868125338143 0
2004-08-02 0.438028718890487 0
2004-08-03 0.438447411430541 0
2004-08-04 0.439427418437887 0
2004-08-05 0.441197366103409 0
2004-08-06 0.444583998939865 0
2004-08-09 0.444061158825889 0
2004-08-10 0.443057110545977 0
2004-08-11 0.444057500529841 0
2004-08-12 0.444263618497286 0
2004-08-13 0.44712864783428 0
2004-08-16 0.449447545280047 0
2004-08-17 0.450137084302527 0
2004-08-18 0.449313889167646 0
2004-08-19 0.448024377392054 0
2004-08-20 0.448669484060012 0
2004-08-23 0.4504963966748 0
2004-08-24 0.452167436534174 0
2004-08-25 0.453227535455294 0
2004-08-26 0.453851389585106 0
2004-08-27 0.455485989790293 0
2004-08-30 0.455596804866159 0
2004-08-31 0.453870704542449 0
2004-09-01 0.454049007125519 0
2004-09-02 0.452664062899153 0
2004-09-03 0.453092289914555 0
2004-09-06 0.453336784715753 0
2004-09-07 0.453732246561209 0
2004-09-08 0.453330797971326 0
2004-09-09 0.452455537460919 0
2004-09-10 0.456247905992714 0
2004-09-13 0.461201912326234 0
2004-09-14 0.459989009152555 0
2004-09-15 0.462026559925466 0
2004-09-16 0.461569137964954 0
2004-09-17 0.461973685143995 0
2004-09-20 0.462195682964338 0
2004-09-21 0.462415873053324 0
2004-09-22 0.463640862244328 0
2004-09-23 0.463951875186012 0
2004-09-24 0.463939567824552 0
2004-09-27 0.464673535021008 0
2004-09-28 0.465615900653273 0
2004-09-29 0.465921591607404 0
2004-09-30 0.466259722874031 0
2004-10-01 0.46642136993317 0
2004-10-04 0.465152923295791 0
2004-10-05 0.465584006908236 0
2004-10-06 0.463307434607848 0
2004-10-07 0.464049058145618 0
2004-10-08 0.464331761176263 0
2004-10-11 0.464506601542896 0
2004-10-12 0.465149204871208 0
2004-10-13 0.465240889699478 0
2004-10-14 0.466209189754337 0
2004-10-15 0.467433198350473 0
2004-10-18 0.467670075868236 0
2004-10-19 0.470134128039762 0
2004-10-20 0.469213886001843 0
2004-10-21 0.472483019446633 0
2004-10-22 0.473084852354771 0
2004-10-25 0.476454902451028 0
2004-10-26 0.476635341786319 0
2004-10-27 0.476985276797019 0
2004-10-28 0.483647323320953 0
2004-10-29 0.480933008077815 0
2004-11-01 0.481973817191838 0
2004-11-02 0.486228534362737 0
2004-11-03 0.486535140976224 0
2004-11-04 0.484931971522677 0
2004-11-05 0.489839372056621 0
2004-11-08 0.491224104915629 0
2004-11-09 0.491001703475058 0
2004-11-10 0.492676932727198 0
2004-11-11 0.49609605694608 0
2004-11-12 0.49921637888698 0
2004-11-15 0.500345323783785 0
2004-11-16 0.49973581806565 0
2004-11-17 0.499013425699851 0
2004-11-18 0.500131620423709 0
2004-11-19 0.500212938603943 0
2004-11-22 0.508454135996905 0
2004-11-23 0.50849231781485 0
2004-11-24 0.508430983360162 0
2004-11-25 0.508222460521794 0
2004-11-26 0.508286098897854 0
2004-11-29 0.508342708297118 0
2004-11-30 0.509221634690234 0
2004-12-01 0.508218259791131 0
2004-12-02 0.518377619160705 0
2004-12-03 0.524631127855703 0
2004-12-06 0.522952200308822 0
2004-12-07 0.524144924616976 0
2004-12-08 0.526530581440353 0
2004-12-09 0.527905391800233 0
2004-12-10 0.528538012131613 0
2004-12-13 0.530626195589282 0
2004-12-14 0.529841677549783 0
2004-12-15 0.529048761988599 0
2004-12-16 0.531668436814286 0
2004-12-17 0.531926326536953 0
2004-12-20 0.529732134496561 0
2004-12-21 0.530474686337757 0
2004-12-22 0.530289711588257 0
2004-12-23 0.530709722726919 0
2004-12-24 0.530478909531626 0
2004-12-27 0.530583118643155 0
2004-12-28 0.535675105825985 0
2004-12-29 0.5363861929217 0
2004-12-30 0.532087249158853 0
2004-12-31 0.532317934956021 0
2005-01-03 0.532440560863059 0
2005-01-04 0.533736417169702 0
2005-01-05 0.537297142362032 0
2005-01-06 0.538125220497553 0
2005-01-07 0.541312467064747 0
2005-01-10 0.541422743219651 0
2005-01-11 0.541606978965112 0
2005-01-12 0.542247199121797 0
2005-01-13 0.544087196509295 0
2005-01-14 0.541375164127408 0
2005-01-17 0.541183251045425 0
2005-01-18 0.541233678173115 0
2005-01-19 0.541406507197398 0
2005-01-20 0.539584870912384 0
2005-01-21 0.53898608140437 0
2005-01-24 0.537482293875283 0
2005-01-25 0.537719342764949 0
2005-01-26 0.536216591615641 0
2005-01-27 0.535686748023718 0
2005-01-28 0.535812151236338 0
2005-01-31 0.538430857635805 0
2005-02-01 0.538708707598437 0
2005-02-02 0.539757173557226 0
2005-02-03 0.539572782710061 0
2005-02-04 0.539447755213278 0
2005-02-07 0.539443458633881 0
2005-02-08 0.539180072127461 0
2005-02-09 0.539327665906222 0
2005-02-10 0.539372812786519 0
2005-02-11 0.539223613318518 0
2005-02-14 0.53920321879694 0
2005-02-15 0.539143725847654 0
2005-02-16 0.538999832039688 0
2005-02-17 0.539863638539277 0
2005-02-18 0.541399760714006 0
2005-02-21 0.541868465225174 0
2005-02-22 0.541974373595934 0
2005-02-23 0.54716945348447 0
2005-02-24 0.546718676718219 0
2005-02-25 0.546224136832063 0
2005-02-28 0.546270174077985 0
2005-03-01 0.546958533646125 0
2005-03-02 0.547200981817194 0
2005-03-03 0.545947942813777 0
2005-03-04 0.545757244320124 0
2005-03-07 0.545800260073057 0
2005-03-08 0.54605293740103 0
2005-03-09 0.545217452314026 0
2005-03-10 0.545562286382986 0
2005-03-11 0.546978228866265 0
2005-03-14 0.548274656836523 0
2005-03-15 0.548836198210686 0
2005-03-16 0.548797178317504 0
2005-03-17 0.551290418633546 0
2005-03-18 0.551496441826999 0
2005-03-21 0.551576901437049 0
2005-03-22 0.551594403417856 0
2005-03-23 0.550272541555153 0
2005-03-24 0.551868874264503 0
2005-03-25 0.551836702302564 0
2005-03-28 0.551986179364812 0
2005-03-29 0.56373000195621 0
2005-03-30 0.564156798046788 0
2005-03-31 0.564804635821668 0
2005-04-01 0.563245356911233 0
2005-04-04 0.565492009357382 0
2005-04-05 0.566253446681203 0
2005-04-06 0.567780260799208 0
2005-04-07 0.567899055035197 0
2005-04-08 0.570230145449835 0
2005-04-11 0.568740371864069 0
2005-04-12 0.569348122843695 0
2005-04-13 0.567486392840004 0
2005-04-14 0.56548781595673 0
2005-04-15 0.568179648913816 0
2005-04-18 0.567106633843957 0
2005-04-19 0.566884938595064 0
2005-04-20 0.565479805343686 0
2005-04-21 0.565766549630714 0
2005-04-22 0.565768648612551 0
2005-04-25 0.564508708681034 0
2005-04-26 0.563622444802583 0
2005-04-27 0.564805318097907 0
2005-04-28 0.56565911578838 0
2005-04-29 0.565724570247 0
2005-05-02 0.564892389956969 0
2005-05-03 0.565082610568951 0
2005-05-04 0.56525659597895 0
2005-05-05 0.565356359319271 0
2005-05-06 0.563111628164773 0
2005-05-09 0.563248158142085 0
2005-05-10 0.563674707303453 0
2005-05-11 0.563506531239838 0
2005-05-12 0.562052867830262 0
2005-05-13 0.560798729865525 0
2005-05-16 0.560544862923313 0
2005-05-17 0.56076079976911 0
2005-05-18 0.560716424699407 0
2005-05-19 0.566893389418957 0
2005-05-20 0.566861303469466 0
2005-05-23 0.566393613784962 0
2005-05-24 0.567423451786979 0
2005-05-25 0.568573965490187 0
2005-05-26 0.568073398733712 0
2005-05-27 0.566946249294527 0
2005-05-30 0.565944151634623 0
2005-05-31 0.566105387689773 0
2005-06-01 0.565712377850931 0
2005-06-02 0.568345931649314 0
2005-06-03 0.569068768620598 0
2005-06-06 0.570381042367425 0
2005-06-07 0.569750406883303 0
2005-06-08 0.570650412789356 0
2005-06-09 0.567893372878185 0
2005-06-10 0.56391299062367 0
2005-06-13 0.5645175898365 0
2005-06-14 0.563297977155245 0
2005-06-15 0.564165641859357 0
2005-06-16 0.564189830002067 0
2005-06-17 0.562732267972912 0
2005-06-20 0.564150495265142 0
2005-06-21 0.564049629952249 0
2005-06-22 0.564546975575765 0
2005-06-23 0.565215502505418 0
2005-06-24 0.566151442113565 0
2005-06-27 0.567026735948789 0
2005-06-28 0.565688045120974 0
2005-06-29 0.56892358301694 0
2005-06-30 0.569529426323301 0
2005-07-01 0.570315325375539 0
2005-07-04 0.568819594904135 0
2005-07-05 0.568910340980541 0
2005-07-06 0.569295864767117 0
2005-07-07 0.570070425715082 0
2005-07-08 0.569890735248703 0
2005-07-11 0.571800506171309 0
2005-07-12 0.572303802662482 0
2005-07-13 0.573352041504382 0
2005-07-14 0.574251987773022 0
2005-07-15 0.573970255213631 0
2005-07-18 0.57411521293228 0
2005-07-19 0.574605764992305 0
2005-07-20 0.574415986626178 0
2005-07-21 0.574438802034971 0
2005-07-22 0.575465102519352 0
2005-07-25 0.574994262252949 0
2005-07-26 0.575312517273095 0
2005-07-27 0.573798463240779 0
2005-07-28 0.57404840614196 0
2005-07-29 0.573457840249294 0
2005-08-01 0.572838700492754 0
2005-08-02 0.57313350309815 0
2005-08-03 0.572963204396398 0
2005-08-04 0.571275181604285 0
2005-08-05 0.572946542025018 0
2005-08-08 0.572770771485871 0
2005-08-09 0.570414682846904 0
2005-08-10 0.572502271736255 0
2005-08-11 0.569627924618148 0
2005-08-12 0.569692365330369 0
2005-08-15 0.570035210020388 0
2005-08-16 0.570681588528993 0
2005-08-17 0.570666846822287 0
2005-08-18 0.572630197710875 0
2005-08-19 0.572806010919916 0
2005-08-22 0.569046407116849 0
2005-08-23 0.569302509714152 0
2005-08-24 0.569225389610189 0
2005-08-25 0.571062373638971 0
2005-08-26 0.571030847885769 0
2005-08-29 0.569025355870492 0
2005-08-30 0.56681416543292 0
2005-08-31 0.568483980966647 0
2005-09-01 0.570193222203084 0
2005-09-02 0.569290280882752 0
2005-09-05 0.57152412715321 0
2005-09-06 0.571610893690507 0
2005-09-07 0.572072087714569 0
2005-09-08 0.570507430631198 0
2005-09-09 0.569808918337035 0
2005-09-12 0.571490795597497 0
2005-09-13 0.572101490688863 0
2005-09-14 0.572070455010029 0
2005-09-15 0.568553075334165 0
2005-09-16 0.568315435043212 0
2005-09-19 0.568388847610522 0
2005-09-20 0.560084030898841 0
2005-09-21 0.561361613463278 0
2005-09-22 0.561926980983574 0
2005-09-23 0.562052913912017 0
2005-09-26 0.567264437031146 0
2005-09-27 0.568646401170498 0
2005-09-28 0.570282489538925 0
2005-09-29 0.567864449140154 0
2005-09-30 0.568196667546611 0
2005-10-03 0.567803028245316 0
2005-10-04 0.569595719886724 0
2005-10-05 0.568363849427766 0
2005-10-06 0.565589127780218 0
2005-10-07 0.564025590238581 0
2005-10-10 0.56419556390559 0
2005-10-11 0.567012873269857 0
2005-10-12 0.570889401218576 0
2005-10-13 0.571145903953191 0
2005-10-14 0.570628756065121 0
2005-10-17 0.570544429146972 0
2005-10-18 0.572120080616338 0
2005-10-19 0.569360155924567 0
2005-10-20 0.570082438271937 0
2005-10-21 0.570667652373853 0
2005-10-24 0.570762979634874 0
2005-10-25 0.571630619383487 0
2005-10-26 0.568269121149135 0
2005-10-27 0.569736588066004 0
2005-10-28 0.570024319691552 0
2005-10-31 0.569468730644357 0
2005-11-01 0.57365971133444 0
2005-11-02 0.573915255672511 0
2005-11-03 0.574053468804151 0
2005-11-04 0.570281786761257 0
2005-11-07 0.570049803220904 0
2005-11-08 0.569505708492338 0
2005-11-09 0.569413815074078 0
2005-11-10 0.569572276652593 0
2005-11-11 0.571963011968064 0
2005-11-14 0.571761179357389 0
2005-11-15 0.571971718232113 0
2005-11-16 0.572816551717502 0
2005-11-17 0.57121861625878 0
2005-11-18 0.575588859232075 0
2005-11-21 0.575767875370146 0
2005-11-22 0.574910786540878 0
2005-11-23 0.574977351862835 0
2005-11-24 0.575117577192556 0
2005-11-25 0.575278511242012 0
2005-11-28 0.575503942852034 0
2005-11-29 0.574647678236096 0
2005-11-30 0.573898309316833 0
2005-12-01 0.571921931525255 0
2005-12-02 0.569658864659705 0
2005-12-05 0.568583152944857 0
2005-12-06 0.569511248524035 0
2005-12-07 0.569542129607802 0
2005-12-08 0.567650018704768 0
2005-12-09 0.564655471150404 0
2005-12-12 0.568208020734779 0
2005-12-13 0.566584130591903 0
2005-12-14 0.566593211048961 0
2005-12-15 0.566013027655623 0
2005-12-16 0.565220746620681 0
2005-12-19 0.569534941904644 0
2005-12-20 0.57165400007163 0
2005-12-21 0.570929500371506 0
2005-12-22 0.571179982440632 0
2005-12-23 0.571291144898712 0
2005-12-26 0.571233948334825 0
2005-12-27 0.571162929758138 0
2005-12-28 0.571257096356002 0
2005-12-29 0.568569096447728 0
2005-12-30 0.569441160816894 0
2006-01-02 0.569704255146844 0
2006-01-03 0.569828529864884 0
2006-01-04 0.565689249726223 0
2006-01-05 0.565669956870982 0
2006-01-06 0.565942543310555 0
2006-01-09 0.56592513780426 0
2006-01-10 0.564511426636253 0
2006-01-11 0.564624137503255 0
2006-01-12 0.564328787820185 0
2006-01-13 0.564461090498985 0
2006-01-16 0.564345852126608 0
2006-01-17 0.564680555777811 0
2006-01-18 0.57144102459308 0
2006-01-19 0.572266557318694 0
2006-01-20 0.572067844391685 0
2006-01-23 0.575043785736592 0
2006-01-24 0.574972835737381 0
2006-01-25 0.575641530272086 0
2006-01-26 0.578239785995486 0
2006-01-27 0.578312119915177 0
2006-01-30 0.576044849896697 0
2006-01-31 0.575619616560799 0
2006-02-01 0.574795135933894 0
2006-02-02 0.576995124807299 0
2006-02-03 0.57585325514637 0
2006-02-06 0.575246557681978 0
2006-02-07 0.575227836197909 0
2006-02-08 0.570190925636269 0
2006-02-09 0.570702525056425 0
2006-02-10 0.570878360642138 0
2006-02-13 0.569597520175992 0
2006-02-14 0.570935626091244 0
2006-02-15 0.566861845179442 0
2006-02-16 0.569351319802962 0
2006-02-17 0.571814310413481 0
2006-02-20 0.575114476156713 0
2006-02-21 0.574900589240629 0
2006-02-22 0.576579863269785 0
2006-02-23 0.58169324511891 0
2006-02-24 0.582411352329606 0
2006-02-27 0.578332240086248 0
2006-02-28 0.57867364761722 0
2006-03-01 0.579519253433673 0
2006-03-02 0.580369355725249 0
2006-03-03 0.583402956902319 0
2006-03-06 0.582801359674546 0
2006-03-07 0.580548697676294 0
2006-03-08 0.579533450179609 0
2006-03-09 0.583071140829353 0
2006-03-10 0.582923858297813 0
2006-03-13 0.584495951265729 0
2006-03-14 0.587143187700062 0
2006-03-15 0.585986864770902 0
2006-03-16 0.58412949972769 0
2006-03-17 0.581412480134534 0
2006-03-20 0.583356581509848 0
2006-03-21 0.584434151475655 0
2006-03-22 0.584674635380316 0
2006-03-23 0.584726389051205 0
2006-03-24 0.582788546319732 0
2006-03-27 0.580931953971101 0
2006-03-28 0.581221434518911 0
2006-03-29 0.577689685449887 0
2006-03-30 0.577574557191401 0
2006-03-31 0.577428754024615 0
2006-04-03 0.57852080376222 0
2006-04-04 0.578466201958865 0
2006-04-05 0.578355984495569 0
2006-04-06 0.576569593260712 0
2006-04-07 0.576389706037956 0
2006-04-10 0.576218027697239 0
2006-04-11 0.577113565636876 0
2006-04-12 0.57864126706365 0
2006-04-13 0.578941827067627 0
2006-04-14 0.578516757357704 0
2006-04-17 0.578551978768271 0
2006-04-18 0.577203208945935 0
2006-04-19 0.576283732387547 0
2006-04-20 0.576678911698865 0
2006-04-21 0.576910489717822 0
2006-04-24 0.580659435445468 0
2006-04-25 0.582436050924811 0
2006-04-26 0.585439153713624 0
2006-04-27 0.582105895565543 0
2006-04-28 0.580512189209024 0
2006-05-01 0.580279532660744 0
2006-05-02 0.577205834606831 0
2006-05-03 0.576117567836172 0
2006-05-04 0.576888553046443 0
2006-05-05 0.577128276822658 0
2006-05-08 0.577338886651747 0
2006-05-09 0.577143059669161 0
2006-05-10 0.579077885976143 0
2006-05-11 0.580813183727875 0
2006-05-12 0.582569107203317 0
2006-05-15 0.581539399717949 0
2006-05-16 0.57623929154251 0
2006-05-17 0.575935043117819 0
2006-05-18 0.574442819849506 0
2006-05-19 0.573766327688474 0
2006-05-22 0.571226898999066 0
2006-05-23 0.573261319492787 0
2006-05-24 0.570047326898324 0
2006-05-25 0.56735843787977 0
2006-05-26 0.564524119297944 0
2006-05-29 0.564778404328755 0
2006-05-30 0.564909417958407 0
2006-05-31 0.566153041478599 0
2006-06-01 0.566353229919162 0
2006-06-02 0.569168084232578 0
2006-06-05 0.572248623601398 0
2006-06-06 0.572030834325079 0
2006-06-07 0.572357825446539 0
2006-06-08 0.56952396091802 0
2006-06-09 0.570003124192647 0
2006-06-12 0.56872232929385 0
2006-06-13 0.565693319703035 0
2006-06-14 0.566820582939036 0
2006-06-15 0.566025470681477 0
2006-06-16 0.565062542846543 0
2006-06-19 0.565104021849594 0
2006-06-20 0.564183984423889 0
2006-06-21 0.564357508605902 0
2006-06-22 0.56291329563177 0
2006-06-23 0.563046682642998 0
2006-06-26 0.563242501120227 0
2006-06-27 0.562858316675757 0
2006-06-28 0.563749503297037 0
2006-06-29 0.563399953545401 0
2006-06-30 0.561215273019813 0
2006-07-03 0.56119778156611 0
2006-07-04 0.561464627171008 0
2006-07-05 0.561496603959101 0
2006-07-06 0.563960787175125 0
2006-07-07 0.564058942231403 0
2006-07-10 0.566379124669188 0
2006-07-11 0.566106416917629 0
2006-07-12 0.567259079589728 0
2006-07-13 0.568919951241567 0
2006-07-14 0.572372801245972 0
2006-07-17 0.572524273535224 0
2006-07-18 0.570322458537146 0
2006-07-19 0.571426031222787 0
2006-07-20 0.573855364894573 0
2006-07-21 0.575078897723844 0
2006-07-24 0.575001740565975 0
2006-07-25 0.573842515044913 0
2006-07-26 0.572697697739332 0
2006-07-27 0.57201927203872 0
2006-07-28 0.571455816436922 0
2006-07-31 0.573303967862274 0
2006-08-01 0.573739217006135 0
2006-08-02 0.573704024948715 0
2006-08-03 0.573527199845376 0
2006-08-04 0.573945507405411 0
2006-08-07 0.572304632055133 0
2006-08-08 0.567822440668991 0
2006-08-09 0.569645994926226 0
2006-08-10 0.569712071553176 0
2006-08-11 0.56817765846456 0
2006-08-14 0.567877480863808 0
2006-08-15 0.567450568834685 0
2006-08-16 0.568246814077083 0
2006-08-17 0.567462450301204 0
2006-08-18 0.569021679537311 0
2006-08-21 0.57016762088476 0
2006-08-22 0.567740697608843 0
2006-08-23 0.567848440927407 0
2006-08-24 0.56609591615576 0
2006-08-25 0.566516917501621 0
2006-08-28 0.566794367145182 0
2006-08-29 0.568800078105289 0
2006-08-30 0.568685953583152 0
2006-08-31 0.567952013038218 0
2006-09-01 0.568074295211089 0
2006-09-04 0.570264993270489 0
2006-09-05 0.570498308591389 0
2006-09-06 0.569966742854691 0
2006-09-07 0.568207328439259 0
2006-09-08 0.568507303652601 0
2006-09-11 0.566183612784877 0
2006-09-12 0.565538097003238 0
2006-09-13 0.566578649257167 0
2006-09-14 0.566264948496929 0
2006-09-15 0.56550549733126 0
2006-09-18 0.56562901205139 0
2006-09-19 0.565595105801887 0
2006-09-20 0.562160597413277 0
2006-09-21 0.564510519070896 0
2006-09-22 0.567769454642869 0
2006-09-25 0.567672384682036 0
2006-09-26 0.568810705222621 0
2006-09-27 0.569145980414441 0
2006-09-28 0.566496074507716 0
2006-09-29 0.567370091945469 0
2006-10-02 0.566958645493883 0
2006-10-03 0.566704905080095 0
2006-10-04 0.562668534906571 0
2006-10-05 0.560473750146297 0
2006-10-06 0.560629529680179 0
2006-10-09 0.560757035796751 0
2006-10-10 0.560712238260905 0
2006-10-11 0.559296026495903 0
2006-10-12 0.558869611495408 0
2006-10-13 0.557811241219828 0
2006-10-16 0.557306605502505 0
2006-10-17 0.558586815547872 0
2006-10-18 0.559385554549952 0
2006-10-19 0.557887723648786 0
2006-10-20 0.556848478432066 0
2006-10-23 0.559106979332151 0
2006-10-24 0.559144168807648 0
2006-10-25 0.560174879657884 0
2006-10-26 0.558255944264277 0
2006-10-27 0.560197040081982 0
2006-10-30 0.561619033807309 0
2006-10-31 0.563256350874682 0
2006-11-01 0.563481796744414 0
2006-11-02 0.563565070477018 0
2006-11-03 0.563704426734158 0
2006-11-06 0.563251206249579 0
2006-11-07 0.562773640914005 0
2006-11-08 0.560586412850088 0
2006-11-09 0.561119573411828 0
2006-11-10 0.562659291197302 0
2006-11-13 0.56097502652799 0
2006-11-14 0.563419025948004 0
2006-11-15 0.56325874531995 0
2006-11-16 0.563956322249561 0
2006-11-17 0.561360165268605 0
2006-11-20 0.5606159801043 0
2006-11-21 0.560588523888223 0
2006-11-22 0.557659241470093 0
2006-11-23 0.558020140261688 0
2006-11-24 0.558100290781363 0
2006-11-27 0.557039458752272 0
2006-11-28 0.55818537389328 0
2006-11-29 0.556957101910404 0
2006-11-30 0.554429614050067 0
2006-12-01 0.554205544687944 0
2006-12-04 0.554451452378113 0
2006-12-05 0.553931847413225 0
2006-12-06 0.554045688531535 0
2006-12-07 0.554544554795966 0
2006-12-08 0.554858814240047 0
2006-12-11 0.555582046727931 0
2006-12-12 0.556929339000556 0
2006-12-13 0.557321508299856 0
2006-12-14 0.557098706140027 0
2006-12-15 0.55599261911596 0
2006-12-18 0.555428481103804 0
2006-12-19 0.553273877973474 0
2006-12-20 0.551970552152072 0
2006-12-21 0.552051083714157 0
2006-12-22 0.553106462709859 0
2006-12-25 0.553159157919945 0
2006-12-26 0.553300549209896 0
2006-12-27 0.554136924272011 0
2006-12-28 0.554427546009627 0
2006-12-29 0.554539710140002 0
2007-01-01 0.554600687414143 0
2007-01-02 0.554726336114665 0
2007-01-03 0.554858454357429 0
2007-01-04 0.558659594514937 0
2007-01-05 0.552121561595372 0
2007-01-08 0.552340617229295 0
2007-01-09 0.552851954937552 0
2007-01-10 0.551626529262048 0
2007-01-11 0.54944123048302 0
2007-01-12 0.553915678312755 0
2007-01-15 0.552169105362267 0
2007-01-16 0.552280132313368 0
2007-01-17 0.554229698342601 0
2007-01-18 0.552727276053204 0
2007-01-19 0.551177331803041 0
2007-01-22 0.549106555659225 0
2007-01-23 0.548958712694106 0
2007-01-24 0.545624096083303 0
2007-01-25 0.546186333923734 0
2007-01-26 0.545836608270934 0
2007-01-29 0.544313042667919 0
2007-01-30 0.545220468783195 0
2007-01-31 0.549444943328373 0
2007-02-01 0.54784595075007 0
2007-02-02 0.548614593832278 0
2007-02-05 0.552008847824935 0
2007-02-06 0.55232692487397 0
2007-02-07 0.552676505961433 0
2007-02-08 0.552750524651885 0
2007-02-09 0.549013844081949 0
2007-02-12 0.549146861394966 0
2007-02-13 0.552222172974953 0
2007-02-14 0.550576344168546 0
2007-02-15 0.552463355438956 0
2007-02-16 0.552532161599078 0
2007-02-19 0.551312034465281 0
2007-02-20 0.551437142686183 0
2007-02-21 0.551152630755061 0
2007-02-22 0.54931005316746 0
2007-02-23 0.548549853727313 0
2007-02-26 0.548713309074646 0
2007-02-27 0.550070713010196 0
2007-02-28 0.550388930784588 0
2007-03-01 0.551420727208287 0
2007-03-02 0.552057094861154 0
2007-03-05 0.551447150899686 0
2007-03-06 0.553538374221919 0
2007-03-07 0.554114760064302 0
2007-03-08 0.551504143842126 0
2007-03-09 0.552150030209982 0
2007-03-12 0.554714537057728 0
2007-03-13 0.553203968767029 0
2007-03-14 0.550960099916832 0
2007-03-15 0.550521553648879 0
2007-03-16 0.549558248687094 0
2007-03-19 0.550627071539838 0
2007-03-20 0.55183234221368 0
2007-03-21 0.552055724045513 0
2007-03-22 0.550965031838641 0
2007-03-23 0.547740722432382 0
2007-03-26 0.547275835438367 0
2007-03-27 0.548490350430188 0
2007-03-28 0.550247697069576 0
2007-03-29 0.550000928276866 0
2007-03-30 0.549100073319332 0
2007-04-02 0.548816844267626 0
2007-04-03 0.548585506095551 0
2007-04-04 0.552027226936493 0
2007-04-05 0.55192502232911 0
2007-04-06 0.552026421633632 0
2007-04-09 0.552191065519845 0
2007-04-10 0.549667887998041 0
2007-04-11 0.549679471419172 0
2007-04-12 0.549850177308435 0
2007-04-13 0.553238928893718 0
2007-04-16 0.55368415007301 0
2007-04-17 0.553624222305684 0
2007-04-18 0.554383721241317 0
2007-04-19 0.554282756742334 0
2007-04-20 0.55543797906326 0
2007-04-23 0.555128476413826 0
2007-04-24 0.555326124321028 0
2007-04-25 0.553107658459005 0
2007-04-26 0.551128112806837 0
2007-04-27 0.551119715991334 0
2007-04-30 0.551224250095731 0
2007-05-01 0.550427934337927 0
2007-05-02 0.552066992626528 0
2007-05-03 0.552330411397632 0
2007-05-04 0.552496831894239 0
2007-05-07 0.5554266163498 0
2007-05-08 0.555486107307523 0
2007-05-09 0.554751628875745 0
2007-05-10 0.55473889466231 0
2007-05-11 0.555382901838503 0
2007-05-14 0.554806888448373 0
2007-05-15 0.555109484409917 0
2007-05-16 0.554984448275415 0
2007-05-17 0.554849607347732 0
2007-05-18 0.557536299614226 0
2007-05-21 0.557470608516676 0
2007-05-22 0.555926416735178 0
2007-05-23 0.556866424989662 0
2007-05-24 0.557014472965558 0
2007-05-25 0.554318086251042 0
2007-05-28 0.553288220286906 0
2007-05-29 0.553502317440539 0
2007-05-30 0.552225355017138 0
2007-05-31 0.551736239794234 0
2007-06-01 0.551423436073119 0
2007-06-04 0.551134089095871 0
2007-06-05 0.550251153059692 0
2007-06-06 0.550242150998991 0
2007-06-07 0.550252836964735 0
2007-06-08 0.552257726734576 0
2007-06-11 0.55373175758504 0
2007-06-12 0.55480746977781 0
2007-06-13 0.554712580761481 0
2007-06-14 0.553917483484589 0
2007-06-15 0.552200326086358 0
2007-06-18 0.551814464499089 0
2007-06-19 0.551544208680135 0
2007-06-20 0.55162981137802 0
2007-06-21 0.552134714248651 0
2007-06-22 0.552141682849535 0
2007-06-25 0.552767112893361 0
2007-06-26 0.552894453915276 0
2007-06-27 0.551136195580561 0
2007-06-28 0.550181027834026 0
2007-06-29 0.549392098633163 0
2007-07-02 0.549244968781038 0
2007-07-03 0.54923187156744 0
2007-07-04 0.549241165679979 0
2007-07-05 0.54939183191313 0
2007-07-06 0.549785538094423 0
2007-07-09 0.548858419184907 0
2007-07-10 0.54891430662332 0
2007-07-11 0.550034471378285 0
2007-07-12 0.550060909090049 0
2007-07-13 0.55021460713965 0
2007-07-16 0.550030046502465 0
2007-07-17 0.550210202237407 0
2007-07-18 0.55018832132465 0
2007-07-19 0.549386721699829 0
2007-07-20 0.549026220729299 0
2007-07-23 0.548534908160335 0
2007-07-24 0.549044768028833 0
2007-07-25 0.547481217299869 0
2007-07-26 0.550796755372187 0
2007-07-27 0.549462281370493 0
2007-07-30 0.549218931775465 0
2007-07-31 0.549223745826211 0
2007-08-01 0.552050903372121 0
2007-08-02 0.553435308841998 0
2007-08-03 0.553567339749074 0
2007-08-06 0.552679242122823 0
2007-08-07 0.553525761397147 0
2007-08-08 0.553445914022945 0
2007-08-09 0.553725446850464 0
2007-08-10 0.55224848653411 0
2007-08-13 0.55232858164259 0
2007-08-14 0.552412954807577 0
2007-08-15 0.554140113194423 0
2007-08-16 0.556634872442095 0
2007-08-17 0.551985277838067 0
2007-08-20 0.5490903693177 0
2007-08-21 0.551155048309332 0
2007-08-22 0.551593210329364 0
2007-08-23 0.552168206339306 0
2007-08-24 0.552460823454489 0
2007-08-27 0.551634434112376 0
2007-08-28 0.551903863421651 0
2007-08-29 0.551618529724524 0
2007-08-30 0.549552159480149 0
2007-08-31 0.55022067254041 0
2007-09-03 0.550462903707086 0
2007-09-04 0.550588080263949 0
2007-09-05 0.552810426296448 0
2007-09-06 0.552212515206079 0
2007-09-07 0.552959067123107 0
2007-09-10 0.553934050349967 0
2007-09-11 0.553108281643018 0
2007-09-12 0.553657722923797 0
2007-09-13 0.553049314135212 0
2007-09-14 0.552906345815628 0
2007-09-17 0.553370873788672 0
2007-09-18 0.556078590880775 0
2007-09-19 0.55409149643354 0
2007-09-20 0.55421397648259 0
2007-09-21 0.555989176072994 0
2007-09-24 0.556101906473422 0
2007-09-25 0.557009062642098 0
2007-09-26 0.557891700688258 0
2007-09-27 0.559713058654056 0
2007-09-28 0.560744366621054 0
2007-10-01 0.561664430755576 0
2007-10-02 0.563769848161781 0
2007-10-03 0.564530952637158 0
2007-10-04 0.564493030703225 0
2007-10-05 0.565189098281676 0
2007-10-08 0.565317931503891 0
2007-10-09 0.567488168952485 0
2007-10-10 0.567115408318223 0
2007-10-11 0.565570229668195 0
2007-10-12 0.567245156452383 0
2007-10-15 0.567097991924767 0
2007-10-16 0.57076046493993 0
2007-10-17 0.572820993183011 0
2007-10-18 0.573237443019077 0
2007-10-19 0.576855474369138 0
2007-10-22 0.575775863343693 0
2007-10-23 0.576033019448513 0
2007-10-24 0.575212902623438 0
2007-10-25 0.576657616716203 0
2007-10-26 0.571686144231765 0
2007-10-29 0.572573908114324 0
2007-10-30 0.573316300219398 0
2007-10-31 0.575710697697101 0
2007-11-01 0.572048644028547 0
2007-11-02 0.570905002497437 0
2007-11-05 0.574590197706864 0
2007-11-06 0.574290086209687 0
2007-11-07 0.577195734885888 0
2007-11-08 0.577182407856331 0
2007-11-09 0.576458065169732 0
2007-11-12 0.578214874027683 0
2007-11-13 0.577160197898432 0
2007-11-14 0.582258464539462 0
2007-11-15 0.58452656993838 0
2007-11-16 0.583775407754813 0
2007-11-19 0.585495235768298 0
2007-11-20 0.58449927589034 0
2007-11-21 0.589838447512595 0
2007-11-22 0.590069719623633 0
2007-11-23 0.590205922569124 0
2007-11-26 0.590819918922327 0
2007-11-27 0.591692696904345 0
2007-11-28 0.589801153979818 0
2007-11-29 0.595632293748075 0
2007-11-30 0.595873763631912 0
2007-12-03 0.59470571226393 0
2007-12-04 0.595673262428966 0
2007-12-05 0.596673781368576 0
2007-12-06 0.598324653871779 0
2007-12-07 0.596108518539494 0
2007-12-10 0.595538524140398 0
2007-12-11 0.596178256735006 0
2007-12-12 0.598455340660922 0
2007-12-13 0.606067388892631 0
2007-12-14 0.605505146425313 0
2007-12-17 0.603962680349387 0
2007-12-18 0.603863620421972 0
2007-12-19 0.602995990236681 0
2007-12-20 0.603140887195823 0
2007-12-21 0.603631822591879 0
2007-12-24 0.603292463029528 0
2007-12-25 0.602273986357145 0
2007-12-26 0.602697381841915 0
2007-12-27 0.604095210947017 0
2007-12-28 0.605379592543462 0
2007-12-31 0.605481357832423 0
2008-01-01 0.605612884495091 0
2008-01-02 0.605739394961388 0
2008-01-03 0.605644210298911 0
2008-01-04 0.604957568174745 0
2008-01-07 0.604199049861346 0
2008-01-08 0.605279223884272 0
2008-01-09 0.604503130907662 0
2008-01-10 0.603388006492113 0
2008-01-11 0.601105965125604 0
2008-01-14 0.601132842373927 0
2008-01-15 0.602923891111456 0
2008-01-16 0.599202566151227 0
2008-01-17 0.600268749031389 0
2008-01-18 0.601370726178944 0
2008-01-21 0.602070433957917 0
2008-01-22 0.603081847755244 0
2008-01-23 0.603404647974855 0
2008-01-24 0.607222238213596 0
2008-01-25 0.604052082480605 0
2008-01-28 0.603834414786833 0
2008-01-29 0.60213507600531 0
2008-01-30 0.602534875300737 0
2008-01-31 0.601499963019935 0
2008-02-01 0.600738723112044 0
2008-02-04 0.604989630787261 0
2008-02-05 0.605804899516696 0
2008-02-06 0.602958775467834 0
2008-02-07 0.603465461159837 0
2008-02-08 0.604750806936057 0
2008-02-11 0.605132685570345 0
2008-02-12 0.604875971037195 0
2008-02-13 0.605483398841341 0
2008-02-14 0.605024610251797 0
2008-02-15 0.604601119357449 0
2008-02-18 0.604691766870006 0
2008-02-19 0.604866831194678 0
2008-02-20 0.611872021060957 0
2008-02-21 0.610071179251555 0
2008-02-22 0.60653830727616 0
2008-02-25 0.605740419865444 0
2008-02-26 0.605773918893651 0
2008-02-27 0.604025032711879 0
2008-02-28 0.602823456982617 0
2008-02-29 0.607707287824014 0
2008-03-03 0.607061825051318 0
2008-03-04 0.607463384474373 0
2008-03-05 0.606900255755237 0
2008-03-06 0.600648108638407 0
2008-03-07 0.601867970687617 0
2008-03-10 0.602132551744467 0
2008-03-11 0.599646443553689 0
2008-03-12 0.599018304031314 0
2008-03-13 0.600342009448871 0
2008-03-14 0.60151864930117 0
2008-03-17 0.60169755334107 0
2008-03-18 0.605449317322387 0
2008-03-19 0.600830409563284 0
2008-03-20 0.602734736926467 0
2008-03-21 0.603804528890297 0
2008-03-24 0.603948622835922 0
2008-03-25 0.605329894267902 0
2008-03-26 0.605352366321076 0
2008-03-27 0.609229423386267 0
2008-03-28 0.607129496109021 0
2008-03-31 0.603834430314153 0
2008-04-01 0.607341439851354 0
2008-04-02 0.608629064107633 0
2008-04-03 0.604440604199162 0
2008-04-04 0.603599878749316 0
2008-04-07 0.601406613567384 0
2008-04-08 0.604817506230154 0
2008-04-09 0.604773578847935 0
2008-04-10 0.607756860804385 0
2008-04-11 0.60872328904265 0
2008-04-14 0.608189833073457 0
2008-04-15 0.607289500377136 0
2008-04-16 0.605423709941409 0
2008-04-17 0.604597601676418 0
2008-04-18 0.605011213085654 0
2008-04-21 0.603320390487921 0
2008-04-22 0.604023269803263 0
2008-04-23 0.603539278093421 0
2008-04-24 0.603671641156223 0
2008-04-25 0.606437992456342 0
2008-04-28 0.605540904776873 0
2008-04-29 0.605747175880302 0
2008-04-30 0.60467827992302 0
2008-05-01 0.603567099950482 0
2008-05-02 0.604972351572014 0
2008-05-05 0.604369466055085 0
2008-05-06 0.604305212298592 0
2008-05-07 0.603549699117076 0
2008-05-08 0.605193765041779 0
2008-05-09 0.605776898614253 0
2008-05-12 0.604545173082579 0
2008-05-13 0.606850259581241 0
2008-05-14 0.605561530244751 0
2008-05-15 0.607324028841966 0
2008-05-16 0.607406369160044 0
2008-05-19 0.606550342252373 0
2008-05-20 0.607061661138249 0
2008-05-21 0.609279685393517 0
2008-05-22 0.607802532493846 0
2008-05-23 0.609055896743565 0
2008-05-26 0.610906316267933 0
2008-05-27 0.610680776856822 0
2008-05-28 0.607708036114715 0
2008-05-29 0.605172574247614 0
2008-05-30 0.610387812791427 0
2008-06-02 0.610282312293063 0
2008-06-03 0.610646132868578 0
2008-06-04 0.613847415516559 0
2008-06-05 0.61250479052589 0
2008-06-06 0.6079537977875 0
2008-06-09 0.620005215649752 0
2008-06-10 0.617038464876921 0
2008-06-11 0.619444668597404 0
2008-06-12 0.625055155948256 0
2008-06-13 0.624774911123036 0
2008-06-16 0.627272434856009 0
2008-06-17 0.62741534251828 0
2008-06-18 0.627902708465147 0
2008-06-19 0.630755376369533 0
2008-06-20 0.626889954376085 0
2008-06-23 0.628790047253872 0
2008-06-24 0.629033795665177 0
2008-06-25 0.62922878401074 0
2008-06-26 0.629184064289945 0
2008-06-27 0.634803175043299 0
2008-06-30 0.63545719550197 0
2008-07-01 0.635636111689701 0
2008-07-02 0.63672512335966 0
2008-07-03 0.637421778229607 0
2008-07-04 0.637889805208966 0
2008-07-07 0.638021114077138 0
2008-07-08 0.633481455575908 0
2008-07-09 0.634470266330076 0
2008-07-10 0.634656491657379 0
2008-07-11 0.636065204588177 0
2008-07-14 0.637078904158335 0
2008-07-15 0.637406173949482 0
2008-07-16 0.638133635322193 0
2008-07-17 0.641352393436562 0
2008-07-18 0.638158539290038 0
2008-07-21 0.638280147894234 0
2008-07-22 0.635719319268001 0
2008-07-23 0.640192771291594 0
2008-07-24 0.644605300096301 0
2008-07-25 0.645261051090364 0
2008-07-28 0.645729683780485 0
2008-07-29 0.648074521924438 0
2008-07-30 0.650516499366936 0
2008-07-31 0.649451291612662 0
2008-08-01 0.64634282726162 0
2008-08-04 0.647662862845145 0
2008-08-05 0.646997547380214 0
2008-08-06 0.650422178970227 0
2008-08-07 0.649954149895916 0
2008-08-08 0.649507043237271 0
2008-08-11 0.655006180776623 0
2008-08-12 0.653896873145225 0
2008-08-13 0.652372492269192 0
2008-08-14 0.654405353501652 0
2008-08-15 0.655010877578884 0
2008-08-18 0.656859006228509 0
2008-08-19 0.656216201223408 0
2008-08-20 0.656695807095173 0
2008-08-21 0.657674974542441 0
2008-08-22 0.66199188764761 0
2008-08-25 0.669554591736121 0
2008-08-26 0.669708381341393 0
2008-08-27 0.670337161006449 0
2008-08-28 0.6699666658876 0
2008-08-29 0.673375088189157 0
2008-09-01 0.672875089170766 0
2008-09-02 0.673350097716895 0
2008-09-03 0.676877371967564 0
2008-09-04 0.676596587143079 0
2008-09-05 0.674882566043462 0
2008-09-08 0.676499226729149 0
2008-09-09 0.675654779343309 0
2008-09-10 0.673981155197852 0
2008-09-11 0.673313955787626 0
2008-09-12 0.674697875558387 0
2008-09-15 0.674812496621406 0
2008-09-16 0.665737445230094 0
2008-09-17 0.668942447324325 0
2008-09-18 0.678468851925948 0.016931677506797
2008-09-19 0.67799384808444 0.0162536811064643
2008-09-22 0.670213156323448 0.0137542283022282
2008-09-23 0.667094689928533 0.0184438168374405
2008-09-24 0.672575413133269 0.02269493351324
2008-09-25 0.671647157916504 0.0224242726328043
2008-09-26 0.676368927101763 0.0288696203979205
2008-09-29 0.671259322922569 0.0233502148395944
2008-09-30 0.655262463106687 0.0244416783255423
2008-10-01 0.651468733211356 0.0269082656572327
2008-10-02 0.647708509666513 0.0309022957344393
2008-10-03 0.641475790209251 0.0370165680373283
2008-10-06 0.642076473885684 0.0349660525574665
2008-10-07 0.63320323905879 0.0445249724817402
2008-10-08 0.637589398361558 0.0372457160888713
2008-10-09 0.637775734459526 0.0359565083462954
2008-10-10 0.633576369675564 0.0405009517042863
2008-10-13 0.629288904854202 0.0373063764053092
2008-10-14 0.622635388124819 0.0457667656162185
2008-10-15 0.630242652449414 0.0328076008708617
2008-10-16 0.62117694552365 0.0441592671734785
2008-10-17 0.627307700046557 0.039622600389294
2008-10-20 0.623793312752925 0.0420174407315093
2008-10-21 0.620341861070538 0.0451231786483052
2008-10-22 0.613512914920643 0.0548311279968471
2008-10-23 0.605446704534645 0.0645498584889207
2008-10-24 0.606690724777235 0.0602404881697614
2008-10-27 0.599944241806458 0.0673453693218874
2008-10-28 0.601746926236214 0.0653737314145943
2008-10-29 0.601408002740782 0.0627634937164068
2008-10-30 0.592803355362597 0.0750773878727247
2008-10-31 0.586692149679044 0.0883170193703288
2008-11-03 0.587941734090469 0.0859115239267917
2008-11-04 0.597316463610297 0.0683771230607389
2008-11-05 0.584707990707023 0.0877132444793339
2008-11-06 0.572198474485686 0.110627972442287
2008-11-07 0.562245105050056 0.124923709695429
2008-11-10 0.560868399912216 0.127721263427989
2008-11-11 0.562456739036997 0.125796412625436
2008-11-12 0.557396172903942 0.131847056106338
2008-11-13 0.548493395294347 0.146366650508874
2008-11-14 0.541565371717221 0.159762725134562
2008-11-17 0.54418832633742 0.154243937126929
2008-11-18 0.538514310559112 0.163564851815613
2008-11-19 0.537778060317499 0.16313909200347
2008-11-20 0.53574925363695 0.165409258576141
2008-11-21 0.547749624438002 0.146218074419185
2008-11-24 0.547800223064035 0.144904012391648
2008-11-25 0.535316546004215 0.16653994790072
2008-11-26 0.524994115952498 0.186408348198842
2008-11-27 0.513578697240973 0.205236755283818
2008-11-28 0.514160516858832 0.202578881159408
2008-12-01 0.516276297797005 0.198190921445366
2008-12-02 0.499157516232853 0.227708970956803
2008-12-03 0.503351467227967 0.221289343026571
2008-12-04 0.502550600217265 0.221877293965683
2008-12-05 0.501342424735872 0.22259665457565
2008-12-08 0.511226178159274 0.203765154367262
2008-12-09 0.504427237648913 0.212476260542
2008-12-10 0.510619723956153 0.200035494809642
2008-12-11 0.508520579898539 0.201439796943378
2008-12-12 0.524416633106214 0.171412075861845
2008-12-15 0.528020071495952 0.165893591930648
2008-12-16 0.522903922537117 0.176439695875204
2008-12-17 0.523985273778998 0.173653456771941
2008-12-18 0.53139668114971 0.161191547440585
2008-12-19 0.522205685509648 0.174874690522472
2008-12-22 0.538489445316107 0.147239673179101
2008-12-23 0.539340995700327 0.146486793289514
2008-12-24 0.535250484855876 0.152620225843468
2008-12-25 0.527635979358435 0.164863404870879
2008-12-26 0.528010402718025 0.162885551821363
2008-12-29 0.523606373698773 0.167400906597211
2008-12-30 0.516483605520755 0.177922827132162
2008-12-31 0.517040955602173 0.1769542491609
2009-01-01 0.516952428426879 0.174102679319212
2009-01-02 0.517074889522465 0.17277964712219
2009-01-05 0.5122678532506 0.180215051318735
2009-01-06 0.50879076829335 0.183672049223813
2009-01-07 0.509197677835056 0.181799781612131
2009-01-08 0.489195567814728 0.218650709655659
2009-01-09 0.48794337538489 0.218547315849053
2009-01-12 0.487995750129358 0.217415498225466
2009-01-13 0.476113741364165 0.238621043835016
2009-01-14 0.475967286760891 0.238446493166407
2009-01-15 0.474573542010012 0.240013798193485
2009-01-16 0.481803455098449 0.2283853139756
2009-01-19 0.482269754822758 0.226313368038758
2009-01-20 0.482259134258617 0.225270915450783
2009-01-21 0.495431555676742 0.200050828113867
2009-01-22 0.481668410710765 0.222785765080719
2009-01-23 0.480455715233849 0.224600373054352
2009-01-26 0.487194177949005 0.211797998672176
2009-01-27 0.482697828834286 0.218970142391021
2009-01-28 0.496144973819086 0.19796338809961
2009-01-29 0.495203789217926 0.198336728334403
2009-01-30 0.493157204270823 0.201675092134237
2009-02-02 0.494322383582466 0.197694756483543
2009-02-03 0.493853922746812 0.196925851530839
2009-02-04 0.495634881670597 0.192976759414278
2009-02-05 0.493578009695099 0.196295400227107
2009-02-06 0.490740902850643 0.200120572477522
2009-02-09 0.487679828889181 0.204726566951096
2009-02-10 0.487037185929124 0.204266214608401
2009-02-11 0.487021162754421 0.203479090678481
2009-02-12 0.480327764593411 0.214821058658298
2009-02-13 0.484532882800149 0.207002931242443
2009-02-16 0.48977669838498 0.198025799487483
2009-02-17 0.48992254464866 0.196498402562131
2009-02-18 0.480722722097601 0.21055049042017
2009-02-19 0.481112426687732 0.208907631438649
2009-02-20 0.500230326183722 0.173159840208226
2009-02-23 0.500065355734917 0.171952822051145
2009-02-24 0.494545469896763 0.179952882257211
2009-02-25 0.48971867434087 0.187990101055246
2009-02-26 0.490267511120427 0.18569887167291
2009-02-27 0.485742939266816 0.191941887524127
2009-03-02 0.488886824848924 0.185464940339261
2009-03-03 0.480904678461592 0.196634384395294
2009-03-04 0.477608375495468 0.201011282942165
2009-03-05 0.465657188570251 0.220822139813048
2009-03-06 0.45920636068983 0.232310815926863
2009-03-09 0.464843322657463 0.220817469022746
2009-03-10 0.467198958586326 0.216027394282698
2009-03-11 0.471548765179127 0.207422249021927
2009-03-12 0.459305948620433 0.230836959907318
2009-03-13 0.444080664272005 0.257612099180686
2009-03-16 0.447600215894459 0.248718964907526
2009-03-17 0.444647492432979 0.252325445192508
2009-03-18 0.442687212605062 0.252998099304819
2009-03-19 0.441932370015036 0.253020978075151
2009-03-20 0.442251051767347 0.251061031766216
2009-03-23 0.442169821391617 0.250179611620823
2009-03-24 0.438832179522307 0.253904265112935
2009-03-25 0.438959314327061 0.252688011263176
2009-03-26 0.442072284819241 0.246381971416687
2009-03-27 0.442697241006086 0.244351515612312
2009-03-30 0.438552604373086 0.250881331484033
2009-03-31 0.429498594638632 0.263413179133691
2009-04-01 0.425736451270647 0.269559641682206
2009-04-02 0.430265896833134 0.259514124812601
2009-04-03 0.423777917557289 0.265803129953386
2009-04-06 0.424213332193471 0.263931064954411
2009-04-07 0.423131762263896 0.264843100121807
2009-04-08 0.417217635301038 0.274675954549994
2009-04-09 0.416047684252856 0.276643720757505
2009-04-10 0.41125958951377 0.281647571541339
2009-04-13 0.411310526298509 0.280471525067165
2009-04-14 0.407460574297096 0.285586525706307
2009-04-15 0.406105881481137 0.286475201622953
2009-04-16 0.40630995091603 0.28505223559855
2009-04-17 0.404550753532535 0.286920655527846
2009-04-20 0.40444529193313 0.285776694306091
2009-04-21 0.389967241724502 0.311369132584681
2009-04-22 0.389624681505454 0.311303608409675
2009-04-23 0.387793219233954 0.313128466198302
2009-04-24 0.390528628925349 0.307317032607444
2009-04-27 0.389309220540862 0.309008284225617
2009-04-28 0.385159815502179 0.315807974016631
2009-04-29 0.385243332831994 0.314464943968889
2009-04-30 0.381847523149043 0.319298718329104
2009-05-01 0.382414029428109 0.315989295780516
2009-05-04 0.381955202792355 0.3146681129725
2009-05-05 0.382116442661482 0.313144767371948
2009-05-06 0.3822239052417 0.311860633580216
2009-05-07 0.375630497151209 0.322221485363452
2009-05-08 0.375792553940019 0.32005484692764
2009-05-11 0.374644613833112 0.320892667018846
2009-05-12 0.372809993286473 0.323036546732335
2009-05-13 0.372020081865335 0.323833471725795
2009-05-14 0.369859418299322 0.32694542592301
2009-05-15 0.368101237348206 0.329426757264905
2009-05-18 0.362265686861619 0.340126322601397
2009-05-19 0.355441757417443 0.351700944634865
2009-05-20 0.355152458411708 0.350512342296769
2009-05-21 0.358258604712816 0.344065331193194
2009-05-22 0.357458609511761 0.343879252237383
2009-05-25 0.356249430995056 0.34483441645101
2009-05-26 0.356248867973069 0.343830435795321
2009-05-27 0.353699525034123 0.346943219589592
2009-05-28 0.353379153161843 0.346294002607209
2009-05-29 0.351284918640778 0.348540715492007
2009-06-01 0.349060778374883 0.350878666239735
2009-06-02 0.347535613439554 0.35188148280765
2009-06-03 0.347709679124086 0.350449450820338
2009-06-04 0.344607869657431 0.354723493410595
2009-06-05 0.340728187497678 0.360313272959111
2009-06-08 0.341651200565896 0.357447877460315
2009-06-09 0.341101165400249 0.357450126605866
2009-06-10 0.336956923310717 0.363828671721682
2009-06-11 0.337312794309509 0.362134817719928
2009-06-12 0.335069809843886 0.364749493635306
2009-06-15 0.3341439132032 0.365590594614226
2009-06-16 0.331037875456145 0.369923369927393
2009-06-17 0.33093831460313 0.369540829548498
2009-06-18 0.331916750088006 0.366855868118728
2009-06-19 0.331485436764811 0.366810862909776
2009-06-22 0.333342233205218 0.362573243083082
2009-06-23 0.327691737647114 0.372272971217382
2009-06-24 0.326567947864292 0.374004928311019
2009-06-25 0.328288419718602 0.369839268987027
2009-06-26 0.326324567935076 0.37134962175794
2009-06-29 0.325470249838634 0.371838267282458
2009-06-30 0.320931096310697 0.378505997698322
2009-07-01 0.320374480495662 0.378734914000371
2009-07-02 0.319918877570242 0.378281499300003
2009-07-03 0.317159592947458 0.381300574901257
2009-07-06 0.317347371715932 0.379603067153377
2009-07-07 0.315409651995929 0.381048664762242
2009-07-08 0.312704395960197 0.384727705200356
2009-07-09 0.307726514909399 0.391413470897417
2009-07-10 0.307942534441158 0.389921054369355
2009-07-13 0.306920306963924 0.390649144920125
2009-07-14 0.307110192156652 0.390130831866853
2009-07-15 0.307407708680732 0.388373616316066
2009-07-16 0.30483457197314 0.391731894342967
2009-07-17 0.304392366585793 0.391243089870648
2009-07-20 0.304372288867148 0.3897573583387
2009-07-21 0.303677346993683 0.389911869286006
2009-07-22 0.302827767529939 0.389575492666443
2009-07-23 0.3033952552991 0.387385287632157
2009-07-24 0.300592017121221 0.390736522848687
2009-07-27 0.299343736811215 0.391278226692394
2009-07-28 0.299353025882507 0.389831250264281
2009-07-29 0.300112128118899 0.387259485158274
2009-07-30 0.304143061991882 0.379137683286616
2009-07-31 0.296833383575808 0.390666128260608
2009-08-03 0.297197894969045 0.388922639700077
2009-08-04 0.296164144538357 0.389873857190071
2009-08-05 0.295890654229377 0.389232159142513
2009-08-06 0.29496027827092 0.390031519696093
2009-08-07 0.295195683398473 0.388398152305144
2009-08-10 0.296904408087632 0.384449240372978
2009-08-11 0.297610083562769 0.382007343024266
2009-08-12 0.295519578634444 0.384806574548064
2009-08-13 0.294793681526112 0.385221209363947
2009-08-14 0.29441742256081 0.384594526268994
2009-08-17 0.287522448894325 0.396737005818216
2009-08-18 0.287739112619544 0.395280487651459
2009-08-19 0.291080734929517 0.388421399848758
2009-08-20 0.284678349560475 0.398234232263356
2009-08-21 0.284168444073689 0.398557571628224
2009-08-24 0.282539681507651 0.40084697152015
2009-08-25 0.282852093451749 0.399791776544648
2009-08-26 0.286273218205698 0.393294036707887
2009-08-27 0.285658525767209 0.393708383074826
2009-08-28 0.284740966400278 0.394618538816916
2009-08-31 0.284963909370396 0.393152516606174
2009-09-01 0.286841213483766 0.388408405324961
2009-09-02 0.282697323315148 0.395003872954256
2009-09-03 0.282989226532969 0.392940493330442
2009-09-04 0.283047867433733 0.391617189216799
2009-09-07 0.283077655392192 0.390566345768402
2009-09-08 0.28340850125876 0.388675712779391
2009-09-09 0.287430668210355 0.380869413124239
2009-09-10 0.287056233135766 0.380703083415444
2009-09-11 0.287664569082136 0.378865758989208
2009-09-14 0.282327255327667 0.387244332941233
2009-09-15 0.282511473911081 0.385895280724288
2009-09-16 0.280820119573503 0.387645455758099
2009-09-17 0.277870530583818 0.391428150628948
2009-09-18 0.277726919962815 0.390794866228105
2009-09-21 0.277793838773772 0.389497481717979
2009-09-22 0.27788704159874 0.388389455283512
2009-09-23 0.278027705209336 0.386875603631834
2009-09-24 0.283479216610584 0.376583451847288
2009-09-25 0.27634763000462 0.389602780438526
2009-09-28 0.27742221691607 0.385396163606077
2009-09-29 0.276335817981038 0.386720422405896
2009-09-30 0.276650591444629 0.384994325905986
2009-10-01 0.28425152814135 0.370442352644905
2009-10-02 0.285124140115459 0.367053436647204
2009-10-05 0.284567716461678 0.366342696232763
2009-10-06 0.28449076875041 0.365518807263401
2009-10-07 0.283966648810454 0.365245068043788
2009-10-08 0.285092729761414 0.362206250131951
2009-10-09 0.281125317063856 0.367937103096366
2009-10-12 0.281286314702392 0.36658964937313
2009-10-13 0.279937600848381 0.367782049617455
2009-10-14 0.280322749071909 0.366033395279679
2009-10-15 0.278445136310865 0.368217566039451
2009-10-16 0.277291771491072 0.3684695643028
2009-10-19 0.277803058374273 0.366465493204919
2009-10-20 0.276765692898342 0.367189115624051
2009-10-21 0.276811455054847 0.366008574312669
2009-10-22 0.279038394404626 0.361181358085334
2009-10-23 0.279207508806722 0.359804494091963
2009-10-26 0.280167972797618 0.357115682005203
2009-10-27 0.277620058030957 0.360637219494469
2009-10-28 0.279283965799548 0.356224283608473
2009-10-29 0.275975654226829 0.360484221077223
2009-10-30 0.272213907363061 0.366196225825969
2009-11-02 0.266492744253102 0.376160585704062
2009-11-03 0.266864971364632 0.37468906106382
2009-11-04 0.265941414050192 0.375166436872325
2009-11-05 0.267021556101261 0.372158926645912
2009-11-06 0.267625560442566 0.370227500114699
2009-11-09 0.268910854411169 0.366828472284785
2009-11-10 0.267107841513993 0.368627097119455
2009-11-11 0.267294339975457 0.367139061308367
2009-11-12 0.26753835331164 0.365567650537693
2009-11-13 0.266378629009812 0.365945788186848
2009-11-16 0.266912198683091 0.363885105520683
2009-11-17 0.269478580175783 0.358601005921786
2009-11-18 0.269784992941388 0.356855589550197
2009-11-19 0.270673361910356 0.353980067087856
2009-11-20 0.269031846428209 0.355084287911564
2009-11-23 0.269087682836206 0.353814570400958
2009-11-24 0.268709226784803 0.35328068740446
2009-11-25 0.269824474532911 0.350212653508312
2009-11-26 0.272223588245726 0.345262851513166
2009-11-27 0.272429248494936 0.343451591362212
2009-11-30 0.274414444663539 0.340090852454714
2009-12-01 0.272810326478001 0.340849535034262
2009-12-02 0.272100987628355 0.340368392830767
2009-12-03 0.275804755903222 0.33274333305253
2009-12-04 0.276699819438208 0.32962155514639
2009-12-07 0.278663718982449 0.32513924933359
2009-12-08 0.277954773467771 0.325658126379643
2009-12-09 0.27587807476571 0.328004230005314
2009-12-10 0.272886054649635 0.331645642968608
2009-12-11 0.273014589331056 0.330878817550832
2009-12-14 0.273372029303495 0.329688973341261
2009-12-15 0.273282788337076 0.328669322979763
2009-12-16 0.27180092580932 0.330062800737433
2009-12-17 0.272503605433263 0.327652454962738
2009-12-18 0.272587348201689 0.326355396572793
2009-12-21 0.272190323167622 0.326005829996148
2009-12-22 0.273630987423901 0.322372327737813
2009-12-23 0.273626645151787 0.321063091916129
2009-12-24 0.26931903168911 0.327070240114103
2009-12-25 0.269830802442105 0.325206906426777
2009-12-28 0.269924122831495 0.324090082706117
2009-12-29 0.269603600096132 0.323512334599734
2009-12-30 0.269926580605126 0.321806142051425
2009-12-31 0.270102996127984 0.320410868558422
2010-01-01 0.27022321155883 0.319080402346005
2010-01-04 0.270383809954299 0.317738011513787
2010-01-05 0.269296999567055 0.318092195516203
2010-01-06 0.269296380730763 0.31696362872524
2010-01-07 0.270373026575768 0.314081865823654
2010-01-08 0.271122011381988 0.311888815656598
2010-01-11 0.271245325867636 0.310573357497895
2010-01-12 0.27160510800028 0.308896866857617
2010-01-13 0.268893270098239 0.312826558686633
2010-01-14 0.270610743510049 0.309325497784862
2010-01-15 0.271348226592876 0.306763269877695
2010-01-18 0.269305049421809 0.309424239476771
2010-01-19 0.269553699845056 0.307576666283352
2010-01-20 0.270278558105873 0.305310673650746
2010-01-21 0.272707715995262 0.300371611347866
2010-01-22 0.269353907069047 0.306052396979562
2010-01-25 0.267891322361112 0.306770710855
2010-01-26 0.26932243313349 0.302779038043987
2010-01-27 0.269379639892847 0.301163746329005
2010-01-28 0.27119646371993 0.297277406168721
2010-01-29 0.270870216165575 0.29728531951655
2010-02-01 0.271061878624483 0.295805385471759
2010-02-02 0.268397187989056 0.299191087003561
2010-02-03 0.266501826584099 0.300540105346887
2010-02-04 0.266369765252168 0.299639232599188
2010-02-05 0.258784322265769 0.312782791267184
2010-02-08 0.256417051865105 0.31481511188841
2010-02-09 0.25699064204652 0.312875967135469
2010-02-10 0.255977324577367 0.313713998724412
2010-02-11 0.256045901886079 0.312328142325189
2010-02-12 0.255017158714292 0.312957384295254
2010-02-15 0.253589776901701 0.314398481932831
2010-02-16 0.253684571359726 0.31320191599974
2010-02-17 0.248156467723698 0.321598568103163
2010-02-18 0.248319140562721 0.319957692559821
2010-02-19 0.251455159383406 0.3130108595511
2010-02-22 0.249633055086618 0.315842838359666
2010-02-23 0.249693243596447 0.314960009669463
2010-02-24 0.247520836330565 0.317473353479363
2010-02-25 0.249257715184458 0.312886666848016
2010-02-26 0.250113462501394 0.310138961292474
2010-03-01 0.24898767950916 0.311049287625358
2010-03-02 0.250011835751836 0.308148553746509
2010-03-03 0.249628296362047 0.3076557087598
2010-03-04 0.251365836114454 0.303584258075829
2010-03-05 0.252595172663354 0.30080294657528
2010-03-08 0.250861171661537 0.301961148642036
2010-03-09 0.250998036010598 0.300717444970415
2010-03-10 0.25106494281531 0.299447368246968
2010-03-11 0.250529007768609 0.299279231651665
2010-03-12 0.250788342622786 0.297576671340151
2010-03-15 0.251019631972419 0.295989942640611
2010-03-16 0.250330007493243 0.295924490487312
2010-03-17 0.247722196998633 0.299139532415965
2010-03-18 0.249054544490296 0.29590696964974
2010-03-19 0.249824987547268 0.29369058917342
2010-03-22 0.250072258630803 0.29255979539501
2010-03-23 0.250681216356647 0.290393516238494
2010-03-24 0.250533823322594 0.28963253951132
2010-03-25 0.251155799700074 0.287322028783055
2010-03-26 0.251416954378528 0.285795391864464
2010-03-29 0.251401698191421 0.284791579108322
2010-03-30 0.248809953004993 0.287965095008507
2010-03-31 0.248941510017468 0.28664908567624
2010-04-01 0.247119966999033 0.288582165798103
2010-04-02 0.246593944156387 0.288084314601726
2010-04-05 0.246772709735491 0.286642258620895
2010-04-06 0.248203550157512 0.283289267115524
2010-04-07 0.248260571309813 0.28211226445666
2010-04-08 0.247111384291307 0.282921638857296
2010-04-09 0.247393607184101 0.281400935669428
2010-04-12 0.247960899988394 0.279317098394321
2010-04-13 0.247402304502742 0.279161577318779
2010-04-14 0.24763814214133 0.2777528211104
2010-04-15 0.246212348835658 0.278901126376524
2010-04-16 0.245581560048331 0.279014775062338
2010-04-19 0.242208156423524 0.283162233962604
2010-04-20 0.241936467727938 0.282223531959569
2010-04-21 0.239664472210758 0.285061349197854
2010-04-22 0.239136203567763 0.285327424698662
2010-04-23 0.239461327556428 0.283579439718494
2010-04-26 0.237028015731238 0.286832972575412
2010-04-27 0.237595040046351 0.284524022795398
2010-04-28 0.234319450904224 0.289671150187199
2010-04-29 0.234681423343078 0.28817837574552
2010-04-30 0.232180276375642 0.291196999092217
2010-05-03 0.232218060252269 0.289804109097577
2010-05-04 0.232338742489823 0.288468518262657
2010-05-05 0.232430261812973 0.287579558955704
2010-05-06 0.227421452864343 0.29592220487787
2010-05-07 0.222943236370548 0.302228758332184
2010-05-10 0.225661904973203 0.297483786883238
2010-05-11 0.228101600639299 0.292417543020779
2010-05-12 0.228021689593646 0.291277116681873
2010-05-13 0.229560748402321 0.287606692293252
2010-05-14 0.226939900733404 0.291983838821167
2010-05-17 0.221759287796892 0.29969268350943
2010-05-18 0.222053210263585 0.297987213674235
2010-05-19 0.221448479467152 0.297770535782531
2010-05-20 0.22261097645862 0.294390282000418
2010-05-21 0.219560962068089 0.298500476576861
2010-05-24 0.219661428581322 0.296971411835108
2010-05-25 0.220206821528438 0.29460724260123
2010-05-26 0.222945864100926 0.288543610961506
2010-05-27 0.211238992244205 0.306583721593792
2010-05-28 0.206485030728498 0.313119111999011
2010-05-31 0.206836496793646 0.311343844987379
2010-06-01 0.206917482189951 0.310051436969298
2010-06-02 0.205137863563632 0.311746299412441
2010-06-03 0.204684087022817 0.311901354194195
2010-06-04 0.205075740072099 0.310029885707915
2010-06-07 0.199091486205637 0.321190833724615
2010-06-08 0.19911251627041 0.320315702247789
2010-06-09 0.199647820366822 0.318271593976126
2010-06-10 0.196220051664681 0.32318464972274
2010-06-11 0.194582645048398 0.324601050296741
2010-06-14 0.19812329654163 0.316636894609006
2010-06-15 0.197879538152352 0.315707308933624
2010-06-16 0.194686995887335 0.320117431692079
2010-06-17 0.195407067040115 0.318051662579854
2010-06-18 0.1953199264141 0.3168921085793
2010-06-21 0.194779260389481 0.316810957979155
2010-06-22 0.195417187799097 0.315148905913091
2010-06-23 0.194495072704538 0.315214523215179
2010-06-24 0.194686479665544 0.313638575834802
2010-06-25 0.194846792558017 0.312168670240419
2010-06-28 0.197237826619846 0.30726860060099
2010-06-29 0.197093870676529 0.306194345289828
2010-06-30 0.193197726873592 0.311808513638313
2010-07-01 0.19304858426865 0.310206385703804
2010-07-02 0.19368144802795 0.307863982972249
2010-07-05 0.194779551323772 0.304849876092742
2010-07-06 0.195017545295841 0.303222769331965
2010-07-07 0.194902428889392 0.302339966444394
2010-07-08 0.190654014156473 0.309033993072951
2010-07-09 0.189572252280982 0.309175555148091
2010-07-12 0.190070353297023 0.307313826849799
2010-07-13 0.189781191048308 0.306538192420995
2010-07-14 0.185551519362711 0.313055301296322
2010-07-15 0.184945932085463 0.313695144303256
2010-07-16 0.184631332880322 0.312787679215259
2010-07-19 0.184639852482192 0.311491150624487
2010-07-20 0.185563214112407 0.30875164073026
2010-07-21 0.186190161138644 0.306659427162339
2010-07-22 0.185248748871334 0.306914742274524
2010-07-23 0.180121223578461 0.315239735074483
2010-07-26 0.18102623148328 0.312129770301671
2010-07-27 0.181162604228282 0.310789907365754
2010-07-28 0.18411221986412 0.304501702594192
2010-07-29 0.183589740132149 0.304651021364521
2010-07-30 0.185915168259569 0.299286772805794
2010-08-02 0.185682201759548 0.298878751510606
2010-08-03 0.182335034307703 0.303557492603825
2010-08-04 0.184259955008629 0.299048834551862
2010-08-05 0.184050872138323 0.298963544939262
2010-08-06 0.183991111292726 0.298085492206902
2010-08-09 0.182669720843275 0.299027421608846
2010-08-10 0.183199868329509 0.297022960555763
2010-08-11 0.181306453663188 0.299848105515417
2010-08-12 0.179139621737135 0.301766457009476
2010-08-13 0.180802669870616 0.297681401285319
2010-08-16 0.180539300222882 0.296994937950929
2010-08-17 0.180511665206494 0.29578475001321
2010-08-18 0.179932021001044 0.295846950995574
2010-08-19 0.180845266355265 0.292946833762886
2010-08-20 0.178859707460746 0.29595368154807
2010-08-23 0.17805998803489 0.295758787344157
2010-08-24 0.176990888919775 0.296139110836474
2010-08-25 0.174522039893139 0.298668167100914
2010-08-26 0.173710773891552 0.299208984649468
2010-08-27 0.172151004052404 0.300621221968098
2010-08-30 0.169167637266359 0.304618850404653
2010-08-31 0.168035093428648 0.306563298815183
2010-09-01 0.171047599925422 0.300949435460397
2010-09-02 0.167773381363505 0.305301231196986
2010-09-03 0.167039853170736 0.305157635526521
2010-09-06 0.168247681933662 0.301789624788842
2010-09-07 0.168044965652444 0.301377533124351
2010-09-08 0.167272906229578 0.301428409901711
2010-09-09 0.166542971538341 0.302033089936443
2010-09-10 0.167570028596057 0.298965859396669
2010-09-13 0.165039962325167 0.301974769869753
2010-09-14 0.165455204556695 0.300174760376714
2010-09-15 0.16632159022186 0.297665129068733
2010-09-16 0.166250637741603 0.296842870010114
2010-09-17 0.168386292604388 0.292041177768566
2010-09-20 0.168638075252876 0.290970888587134
2010-09-21 0.169375802015408 0.288623484926522
2010-09-22 0.168116271727332 0.28935741105559
2010-09-23 0.168229036388141 0.288023381086804
2010-09-24 0.168896993793409 0.285732792699218
2010-09-27 0.166963603387017 0.288349990260015
2010-09-28 0.169561220547728 0.283036885862517
2010-09-29 0.169899186090935 0.281530815524902
2010-09-30 0.172915741964799 0.274937635831809
2010-10-01 0.171922236564657 0.276114207707809
2010-10-04 0.172802582970397 0.273554853726506
2010-10-05 0.17312890954791 0.272004919252015
2010-10-06 0.171216913404006 0.273921345658596
2010-10-07 0.171344861070551 0.272626239503386
2010-10-08 0.169060443175855 0.275217168993035
2010-10-11 0.16931376210627 0.273611146345536
2010-10-12 0.168570739842458 0.273852725991043
2010-10-13 0.168749183325152 0.272525690275595
2010-10-14 0.166635892943514 0.275243050559991
2010-10-15 0.166055132084559 0.275487863240286
2010-10-18 0.165963270014153 0.274520394770242
2010-10-19 0.164887551494099 0.275330439984529
2010-10-20 0.15896118332088 0.284758602574116
2010-10-21 0.159784067501791 0.282498105585866
2010-10-22 0.161407521256678 0.27865349107732
2010-10-25 0.162034011407133 0.276462997763352
2010-10-26 0.162607257398771 0.274430794741425
2010-10-27 0.162573883447627 0.273409475445904
2010-10-28 0.162348276631662 0.272612489352051
2010-10-29 0.162964757052455 0.270274524997907
2010-11-01 0.162576170103184 0.269394230147368
2010-11-02 0.162453016212008 0.268579584324792
2010-11-03 0.162542451859626 0.267104356330384
2010-11-04 0.161772312065755 0.267447349852996
2010-11-05 0.158873356307875 0.270860051056325
2010-11-08 0.15904692268664 0.268702662118391
2010-11-09 0.159181393329475 0.267452014685774
2010-11-10 0.159306956668105 0.26628196819949
2010-11-11 0.159101098592955 0.265301071320302
2010-11-12 0.159104612745626 0.264201358110948
2010-11-15 0.162245285292008 0.257957344784874
2010-11-16 0.162262934330202 0.256891189050503
2010-11-17 0.163188890216632 0.254151247063795
2010-11-18 0.166793888807286 0.246694651825377
2010-11-19 0.16646710934676 0.245890441818602
2010-11-22 0.166897192561506 0.244071611398714
2010-11-23 0.167069295743511 0.242870563238918
2010-11-24 0.166625688646701 0.242458508467155
2010-11-25 0.165091425061454 0.244357889173116
2010-11-26 0.165139791298706 0.243179414373742
2010-11-29 0.16455127586539 0.243257547354898
2010-11-30 0.167536412256164 0.236977115402827
2010-12-01 0.168493062324951 0.234367746961126
2010-12-02 0.164442284789232 0.240276329875746
2010-12-03 0.164215257742062 0.239388228451628
2010-12-06 0.164619317650376 0.237545016815381
2010-12-07 0.164795810261752 0.236110891604111
2010-12-08 0.165577590547616 0.233785990993614
2010-12-09 0.16612580975019 0.231683194389961
2010-12-10 0.166188000524981 0.230514923070684
2010-12-13 0.166753496778445 0.228611214668242
2010-12-14 0.166552414414132 0.227741983590217
2010-12-15 0.166589370391317 0.226542623319363
2010-12-16 0.166681127923657 0.225283452028832
2010-12-17 0.16658275632872 0.224276674216352
2010-12-20 0.167009509622303 0.222387449529673
2010-12-21 0.166096963138959 0.223112036304233
2010-12-22 0.166351593496928 0.22164933629875
2010-12-23 0.166490984563171 0.220241255876392
2010-12-24 0.16745856279121 0.217521276481828
2010-12-27 0.167524290659926 0.216443021113219
2010-12-28 0.167646778869621 0.215202433502131
2010-12-29 0.167416001785558 0.214594980951211
2010-12-30 0.166979031666868 0.214271891298291
2010-12-31 0.166988428848563 0.213134209629263
2011-01-03 0.167118086122836 0.211567583577353
2011-01-04 0.166979127576814 0.210767821179492
2011-01-05 0.166392104611952 0.211001182045836
2011-01-06 0.165281008930987 0.211935654211738
2011-01-07 0.166155934734821 0.209434878711363
2011-01-10 0.166283658471145 0.208190410071635
2011-01-11 0.166997381202089 0.205943307786697
2011-01-12 0.166974148058878 0.205018530329783
2011-01-13 0.166468646233902 0.204792453826518
2011-01-14 0.165957657700369 0.204627171166553
2011-01-17 0.166047919477429 0.203390614093139
2011-01-18 0.166175181918031 0.202074863702856
2011-01-19 0.16640721511691 0.200592174498749
2011-01-20 0.165756972512723 0.200559805466187
2011-01-21 0.16272552129113 0.204205420109815
2011-01-24 0.162965817883533 0.202958366032097
2011-01-25 0.165156503897317 0.197947227316434
2011-01-26 0.163735119124781 0.199249546454008
2011-01-27 0.162840192798281 0.19978154558742
2011-01-28 0.16053054081989 0.202690601578537
2011-01-31 0.16565219754964 0.192622437073422
2011-02-01 0.16438724504879 0.193971864192947
2011-02-02 0.166846752858962 0.188513013089323
2011-02-03 0.166949102000108 0.187380122077281
2011-02-04 0.167480373088768 0.185470507521067
2011-02-07 0.16891953311282 0.181982408257089
2011-02-08 0.170149847449419 0.178978686081518
2011-02-09 0.170083656901183 0.178019831213907
2011-02-10 0.170119275060398 0.176823451084417
2011-02-11 0.170229137003373 0.175543015135026
2011-02-14 0.171754606705126 0.171962745449012
2011-02-15 0.172325748598842 0.169971353625805
2011-02-16 0.172925916017752 0.167892184529788
2011-02-17 0.172735029195336 0.167023257384121
2011-02-18 0.172608983051124 0.16604926518874
2011-02-21 0.172746182695554 0.164723365869482
2011-02-22 0.172781589041278 0.163537217802614
2011-02-23 0.181076159708533 0.14856059411898
2011-02-24 0.185507612952317 0.139887532019126
2011-02-25 0.185676752750154 0.138720891988884
2011-02-28 0.185216135315074 0.138252886942154
2011-03-01 0.184826726609545 0.137608789850347
2011-03-02 0.188407955932502 0.130233824650839
2011-03-03 0.186209393835639 0.133364483674382
2011-03-04 0.186898492406183 0.130969186036038
2011-03-07 0.190021936993128 0.124504793096984
2011-03-08 0.189837065509275 0.123862774975002
2011-03-09 0.190216024643883 0.122152103610709
2011-03-10 0.189329457818413 0.122700114758884
2011-03-11 0.187512501882647 0.124157902872312
2011-03-14 0.185658539398616 0.125874978148016
2011-03-15 0.187239496433686 0.119333327807303
2011-03-16 0.190873588217803 0.115774676819486
2011-03-17 0.190857093244325 0.116501318135875
2011-03-18 0.185473818069455 0.125764088881581
2011-03-21 0.185803512867344 0.124475891489509
2011-03-22 0.184066230109851 0.126631957333249
2011-03-23 0.186193701939449 0.123083758486939
2011-03-24 0.186618998362138 0.121249552124053
2011-03-25 0.186921297884018 0.119732612624577
2011-03-28 0.186793158479906 0.118954718314775
2011-03-29 0.186469155355579 0.118276007821664
2011-03-30 0.185447324447108 0.11921476886956
2011-03-31 0.186343900024181 0.116469072618401
2011-04-01 0.187779750161264 0.113015867154999
2011-04-04 0.187617036704987 0.112170418375566
2011-04-05 0.188262108491226 0.109999986203097
2011-04-06 0.188293596923391 0.10870789752801
2011-04-07 0.188317109058394 0.10754169400784
2011-04-08 0.186641504976087 0.109455204480902
2011-04-11 0.187843087689231 0.106371796838433
2011-04-12 0.184598177939904 0.110518091505335
2011-04-13 0.187493827719387 0.104879953684934
2011-04-14 0.187410206197458 0.103848312961922
2011-04-15 0.188317517004458 0.101438419646244
2011-04-18 0.189185997663351 0.0994233335683579
2011-04-19 0.186640497744975 0.101932419982454
2011-04-20 0.185969360028917 0.102363446589042
2011-04-21 0.182994338476214 0.105541933682604
2011-04-22 0.183179938816245 0.104118238653939
2011-04-25 0.183290744509931 0.102830023841797
2011-04-26 0.183342550452602 0.101623235173549
2011-04-27 0.183253824697524 0.101053054353517
2011-04-28 0.182995014072208 0.100125734091327
2011-04-29 0.183144313746307 0.0989333810493446
2011-05-02 0.182153431360343 0.099528548149278
2011-05-03 0.182355786210979 0.0983541633177508
2011-05-04 0.182475323811378 0.0973744551435901
2011-05-05 0.182597462440966 0.0964011369266985
2011-05-06 0.17183354519872 0.113689188816641
2011-05-09 0.169573139093588 0.11587103743295
2011-05-10 0.168424945655523 0.116804317875618
2011-05-11 0.166713007440561 0.118342618547912
2011-05-12 0.159608523917711 0.129736940739932
2011-05-13 0.160455976265666 0.126947668166809
2011-05-16 0.161325157049547 0.124222119826008
2011-05-17 0.161840740284501 0.122467700440683
2011-05-18 0.162546215060613 0.120214272979228
2011-05-19 0.164274884850179 0.116175254454306
2011-05-20 0.163960988014172 0.11556840381562
2011-05-23 0.165579811041278 0.111543872757452
2011-05-24 0.166183235293086 0.109506975562656
2011-05-25 0.167768434862416 0.106033279814072
2011-05-26 0.165789956464714 0.108453414971514
2011-05-27 0.165448803043234 0.108123875471171
2011-05-30 0.165704194627161 0.106551997638084
2011-05-31 0.165840553913446 0.105363469836797
2011-06-01 0.164982115042667 0.105074661063517
2011-06-02 0.161714469268602 0.109615857407932
2011-06-03 0.16210621361379 0.107555641302277
2011-06-06 0.162149758527839 0.106167347192858
2011-06-07 0.163009139702125 0.10385765517822
2011-06-08 0.163135251846848 0.102534200661424
2011-06-09 0.162707153910796 0.102004828013636
2011-06-10 0.16210628947154 0.10183634023784
2011-06-13 0.159971021545036 0.104170765263794
2011-06-14 0.162181905344866 0.0996897798342557
2011-06-15 0.161317711799641 0.0996702930468993
2011-06-16 0.15485804117975 0.110073909141623
2011-06-17 0.155251707949078 0.108020626238745
2011-06-20 0.155581349462964 0.106422081910039
2011-06-21 0.155498984368268 0.105500340126092
2011-06-22 0.155201628898315 0.104647635879675
2011-06-23 0.155763469645691 0.102674515672597
2011-06-24 0.159916449908118 0.0948548162108732
2011-06-27 0.160080673824434 0.0936319250418373
2011-06-28 0.160309541433586 0.0923649646523169
2011-06-29 0.157374413938673 0.0960656009426996
2011-06-30 0.15673206570034 0.0956732365492528
2011-07-01 0.156572560714341 0.0948206900574736
2011-07-04 0.157355405546281 0.0923898202815128
2011-07-05 0.157521470291023 0.0910011448578069
2011-07-06 0.155322770785526 0.0936210797402028
2011-07-07 0.155343700155738 0.0925711406379486
2011-07-08 0.153915978531095 0.0938066750941418
2011-07-11 0.151916171126467 0.0961174912743331
2011-07-12 0.15075130889356 0.0967467730488089
2011-07-13 0.149818209429167 0.0976213811465291
2011-07-14 0.150173610669314 0.0959458388921992
2011-07-15 0.151519834789383 0.0926935444014001
2011-07-18 0.151538621231152 0.0911338071385295
2011-07-19 0.15033589153685 0.0919428505544332
2011-07-20 0.148634742594341 0.0938609810824167
2011-07-21 0.148666869045116 0.0926424941001587
2011-07-22 0.147855958429469 0.0929743446722772
2011-07-25 0.148299989260901 0.0913464119355163
2011-07-26 0.148684806750486 0.0897397019848904
2011-07-27 0.149147297753834 0.0879383849271247
2011-07-28 0.146500941253106 0.0911433473197109
2011-07-29 0.146837679150225 0.089174342886645
2011-08-01 0.149060693116296 0.0846359111439906
2011-08-02 0.14805325375347 0.0855887486719361
2011-08-03 0.14655313517666 0.0867089079681632
2011-08-04 0.14716736243054 0.0846858258076991
2011-08-05 0.138554188542655 0.0996155281872593
2011-08-08 0.139697592248617 0.0952048742306658
2011-08-09 0.131393831732833 0.107673355874143
2011-08-10 0.133588508588152 0.103298616359483
2011-08-11 0.137019995324805 0.0969624119475865
2011-08-12 0.138216381199999 0.0940810781787498
2011-08-15 0.138751454961293 0.0923511667539746
2011-08-16 0.137492706029031 0.0925789078219514
2011-08-17 0.13659214039877 0.0928294378965544
2011-08-18 0.137995273040664 0.0891706484938061
2011-08-19 0.129685198195557 0.104117428630046
2011-08-22 0.130102635681685 0.101680382747158
2011-08-23 0.127410484909587 0.105242081474547
2011-08-24 0.128481115603929 0.10260223829448
2011-08-25 0.128967877222961 0.101038501332074
2011-08-26 0.129123600563564 0.0995634678292913
2011-08-29 0.129105706221165 0.0984551185236328
2011-08-30 0.126992053896393 0.100835803119206
2011-08-31 0.126910164171759 0.0998841108955734
2011-09-01 0.127113312691201 0.0984754096930267
2011-09-02 0.12729856998069 0.0972985678491084
2011-09-05 0.123569418155588 0.102241387949253
2011-09-06 0.124028153683585 0.099567345066084
2011-09-07 0.123915991613973 0.0994369474018499
2011-09-08 0.122199490526067 0.10038016568586
2011-09-09 0.122046381860061 0.099525172351971
2011-09-12 0.119491743733345 0.103277795040882
2011-09-13 0.118498626889073 0.104489060064925
2011-09-14 0.121005436748044 0.0994030624532616
2011-09-15 0.123040942020657 0.0951835609306895
2011-09-16 0.122596257365706 0.0943296693078756
2011-09-19 0.123004472392534 0.0931368440218458
2011-09-20 0.12123113111624 0.0951032541125846
2011-09-21 0.1212800043715 0.0940627189145703
2011-09-22 0.119749849307834 0.0958669415451531
2011-09-23 0.118775554587306 0.0956247004897323
2011-09-26 0.11796935271752 0.0960590772821665
2011-09-27 0.117148718180066 0.097305508659621
2011-09-28 0.115774824546501 0.0977192831511884
2011-09-29 0.119724334150991 0.089896844007468
2011-09-30 0.119826709869457 0.0884455810700213
2011-10-03 0.114758012636484 0.0963586534867133
2011-10-04 0.112970704835511 0.0976725628094671
2011-10-05 0.110790256331017 0.0999102671271194
2011-10-06 0.104185359165155 0.110538639478372
2011-10-07 0.100662389171314 0.114939362072334
2011-10-10 0.10076509776557 0.113639663904947
2011-10-11 0.0963384192991566 0.120397018120991
2011-10-12 0.0964921527525439 0.119215548671592
2011-10-13 0.0968123394566952 0.11768971878219
2011-10-14 0.0952740023518213 0.119199774572476
2011-10-17 0.0910952607927538 0.12547984212527
2011-10-18 0.0900736407037315 0.126644248857672
2011-10-19 0.089318681032665 0.127205470231668
2011-10-20 0.0866925640566882 0.13044851031539
2011-10-21 0.0868088067537962 0.129094115994905
2011-10-24 0.0849530100388893 0.131341018525314
2011-10-25 0.0890144094563338 0.123703773113997
2011-10-26 0.0898805352192734 0.12127999151108
2011-10-27 0.0941625537435262 0.112555500031267
2011-10-28 0.0895779802207942 0.118971214396362
2011-10-31 0.0888974866871324 0.119158495247879
2011-11-01 0.0889482952265983 0.117667143769641
2011-11-02 0.0878909899797747 0.118112326342847
2011-11-03 0.0881120979308334 0.116629831206535
2011-11-04 0.0860141563772154 0.119312917190554
2011-11-07 0.0860843856031125 0.118256546213143
2011-11-08 0.08778632184489 0.114113490588729
2011-11-09 0.0864802825263778 0.115610258023155
2011-11-10 0.0851492264509065 0.118077643455286
2011-11-11 0.0849213399959958 0.117754942092929
2011-11-14 0.0838188872269688 0.118576240467153
2011-11-15 0.0830185936553204 0.118908335407243
2011-11-16 0.0844768981827308 0.115207463783034
2011-11-17 0.0836845359397971 0.115701630411767
2011-11-18 0.0794767987118997 0.121604744355853
2011-11-21 0.0789832302776343 0.121017132960969
2011-11-22 0.0785107152191419 0.120453894786252
2011-11-23 0.0786876847644283 0.11895449654537
2011-11-24 0.0761495565715167 0.122532333747372
2011-11-25 0.0765614382721355 0.120690459852385
2011-11-28 0.0769370945716506 0.118996921742672
2011-11-29 0.0741021761104045 0.122555784716663
2011-11-30 0.074557313889001 0.120905317782879
2011-12-01 0.0738936528820271 0.121198527453707
2011-12-02 0.0742288135159615 0.11925041282336
2011-12-05 0.0739452962889909 0.118532914760232
2011-12-06 0.0738474502664073 0.117681578073871
2011-12-07 0.0733425213138226 0.117939102976737
2011-12-08 0.0725730832041678 0.118251573778038
2011-12-09 0.0700955007247684 0.121252176015684
2011-12-12 0.0688571495069065 0.122735100283896
2011-12-13 0.0667542315981242 0.125457469966401
2011-12-14 0.0684222456852297 0.121815453728789
2011-12-15 0.061186079449296 0.133165696255211
2011-12-16 0.0615702401344227 0.131377305292172
2011-12-19 0.0612060304982372 0.130886792455545
2011-12-20 0.0610786714289793 0.130217415472053
2011-12-21 0.0569420334122503 0.136150656894687
2011-12-22 0.0580376887622209 0.133416361176195
2011-12-23 0.0582471441036537 0.131920739628645
2011-12-26 0.0580950841422036 0.131111916668422
2011-12-27 0.058084666398608 0.130080579263718
2011-12-28 0.0588096418923809 0.127887460461111
2011-12-29 0.0579958788404735 0.127839673101671
2011-12-30 0.0579243121591877 0.126920466864003
2012-01-02 0.0580534891110941 0.125792968179613
2012-01-03 0.0581549793870879 0.124486414424434
2012-01-04 0.0537979485490195 0.131173614550478
2012-01-05 0.0539259937896074 0.130034629398433
2012-01-06 0.0525751889714375 0.130831725747782
2012-01-09 0.0526627439600292 0.129509238121987
2012-01-10 0.0529000628717536 0.12799151261468
2012-01-11 0.0526451431609698 0.127242986972544
2012-01-12 0.0515240694336235 0.127918345746947
2012-01-13 0.0536480145019976 0.123255325931677
2012-01-16 0.0529930412339243 0.12364845063866
2012-01-17 0.0520337694500139 0.124577509570801
2012-01-18 0.0512888184032336 0.124578275150303
2012-01-19 0.0516878633152041 0.122546597469713
2012-01-20 0.0524021525941028 0.119900262306015
2012-01-23 0.0527398091895661 0.119064242332258
2012-01-24 0.0524514610435252 0.118535098040714
2012-01-25 0.0533081553311594 0.115925219031366
2012-01-26 0.0535093559608892 0.114560782243535
2012-01-27 0.0537496207265599 0.113023828435967
2012-01-30 0.0536325804562243 0.112011420321332
2012-01-31 0.0538505813920004 0.110500820506231
2012-02-01 0.0540154121209681 0.109077329319906
2012-02-02 0.0548460680169043 0.106525468451343
2012-02-03 0.053988489933665 0.106781176718141
2012-02-06 0.0525645030226487 0.108257027916426
2012-02-07 0.0523944138946391 0.107486307848123
2012-02-08 0.0507586074346971 0.109260326821195
2012-02-09 0.0508929265415766 0.107951736843271
2012-02-10 0.051757751286545 0.105440554735488
2012-02-13 0.0525681552860094 0.102975083463298
2012-02-14 0.0515452821164514 0.103480376124684
2012-02-15 0.0512044138121764 0.102858354163141
2012-02-16 0.051517407924294 0.101333405973327
2012-02-17 0.050993035467743 0.101259653334232
2012-02-20 0.0503752144537678 0.100855956377168
2012-02-21 0.0504113111863047 0.0997402120625819
2012-02-22 0.0481832917935333 0.102534672759096
2012-02-23 0.0483373952255451 0.101052489274848
2012-02-24 0.0476375625239583 0.101113968502521
2012-02-27 0.048204887576794 0.0990023335176458
2012-02-28 0.0490715117220549 0.0964182077747616
2012-02-29 0.049312309390608 0.0947899134339516
2012-03-01 0.0495479223681979 0.0932649192854293
2012-03-02 0.0484616000717357 0.0940317067129233
2012-03-05 0.0467130302053817 0.0959839675525652
2012-03-06 0.0468996167944026 0.0943878650175138
2012-03-07 0.0455628039326813 0.0952669511874939
2012-03-08 0.0436223810363271 0.0979168241047581
2012-03-09 0.0435654138368866 0.0963271205836365
2012-03-12 0.0438854940097578 0.0948150335609758
2012-03-13 0.0441582347160587 0.093268539372758
2012-03-14 0.0439032752382499 0.0926327528988359
2012-03-15 0.0452793651916605 0.0889781698844831
2012-03-16 0.0454598745739248 0.0875399158843534
2012-03-19 0.0452165118612983 0.0869014777078696
2012-03-20 0.0453201651577148 0.0854077877401217
2012-03-21 0.043848499973916 0.0865792757947984
2012-03-22 0.0434010259985022 0.0863781082594812
2012-03-23 0.0413925178593804 0.0887001731656166
2012-03-26 0.0413438614899468 0.0877624076217907
2012-03-27 0.0406394530688619 0.0880158600574147
2012-03-28 0.0406133008685688 0.0873312562696077
2012-03-29 0.0392998320737132 0.0881987313417607
2012-03-30 0.0381704150563875 0.0887481460875059
2012-04-02 0.0381936617640691 0.0876419988476633
2012-04-03 0.0397565852139538 0.0839474353348134
2012-04-04 0.0384486963145419 0.0853451716025214
2012-04-05 0.0370449947209153 0.085885524087762
2012-04-06 0.0387660621620417 0.0817307555741067
2012-04-09 0.0389770994512625 0.0799449108303209
2012-04-10 0.0389112369447887 0.078819640978514
2012-04-11 0.0377934037992893 0.0795683289410676
2012-04-12 0.0368211683335271 0.0804264199577916
2012-04-13 0.0359582459822159 0.0807322067363032
2012-04-16 0.0346964826603674 0.0823159212780119
2012-04-17 0.0348730872877221 0.0807921201355478
2012-04-18 0.0331723944863097 0.08282236826997
2012-04-19 0.0315484454395369 0.0848004804627638
2012-04-20 0.0315685557542791 0.0835216815410905
2012-04-23 0.0321101003808434 0.0815199664454332
2012-04-24 0.03143869347384 0.0814317930962155
2012-04-25 0.0311034228951602 0.0811294142558474
2012-04-26 0.0311650715743109 0.0798723342565023
2012-04-27 0.0317128337333384 0.077782923850852
2012-04-30 0.0318376726322569 0.0763963287175064
2012-05-01 0.0319294071766873 0.0750426173211872
2012-05-02 0.0315918240112837 0.0749356801608851
2012-05-03 0.0317304531579266 0.0738278072573808
2012-05-04 0.0317559136184917 0.0730663652813976
2012-05-07 0.0271975453246859 0.0830375806861945
2012-05-08 0.0274241106038702 0.0819042538465769
2012-05-09 0.026422122715129 0.0827755386325689
2012-05-10 0.0264229758914587 0.0814029660824313
2012-05-11 0.0267733009063392 0.0795908372569124
2012-05-14 0.0271675795788792 0.07774280499422
2012-05-15 0.0259405374870732 0.0786105695155899
2012-05-16 0.025223525124286 0.0784148917717945
2012-05-17 0.0262240031276483 0.0757315854718249
2012-05-18 0.0258561856031437 0.0758771222066323
2012-05-21 0.0261063548067994 0.0744261935356984
2012-05-22 0.0250773196114757 0.0751032895491918
2012-05-23 0.0236386604193047 0.0778207870696874
2012-05-24 0.0238992169734319 0.0761558341689366
2012-05-25 0.0236531854190154 0.0753782576799054
2012-05-28 0.0236717822923088 0.074184394585911
2012-05-29 0.0238016778559655 0.0728095746113371
2012-05-30 0.0238835775009863 0.0715699986097933
2012-05-31 0.0206715221228659 0.0760433210432665
2012-06-01 0.0193407686568101 0.076964056510226
2012-06-04 0.015793039519769 0.0841553489748305
2012-06-05 0.0153639232409451 0.0851448727423252
2012-06-06 0.0152101447292247 0.0841548125368399
2012-06-07 0.0148332862375473 0.0836131532447802
2012-06-08 0.0145375321422298 0.0841126239030661
2012-06-11 0.0150766130225979 0.0822837819272452
2012-06-12 0.0131228144000101 0.0853978888644049
2012-06-13 0.0125734507822287 0.0854622992958045
2012-06-14 0.0123602073796594 0.0848583177236298
2012-06-15 0.0122269404194542 0.0837133207416838
2012-06-18 0.012202049842045 0.0827214330908989
2012-06-19 0.0114558110018024 0.0834516507634742
2012-06-20 0.0110911143433486 0.0840257244074918
2012-06-21 0.0127544956564758 0.0766569311272622
2012-06-22 0.0113744629733055 0.0787490406776233
2012-06-25 0.0127550694127229 0.0747593505865062
2012-06-26 0.0122763085474606 0.0742813165441344
2012-06-27 0.0119718099133421 0.0743096194173948
2012-06-28 0.0112299575684645 0.0752511339616577
2012-06-29 0.0144610625247918 0.0652999436969087
2012-07-02 0.0156001060837723 0.0617965471376506
2012-07-03 0.0167670574885765 0.0584335166872442
2012-07-04 0.0147119672777107 0.0614377911825513
2012-07-05 0.014743330397935 0.0602360494902956
2012-07-06 0.0142630412411733 0.0597819162748737
2012-07-09 0.0119212521957154 0.0648271103333008
2012-07-10 0.0135594243153052 0.0613892500495655
2012-07-11 0.0125188763875772 0.0608776898031315
2012-07-12 0.0143520151514082 0.0544438052694684
2012-07-13 0.0144363382847727 0.0532689304947215
2012-07-16 0.0146289019073217 0.0517699764438697
2012-07-17 0.0142379168170635 0.0517053870001638
2012-07-18 0.0146858999466235 0.0499264022886446
2012-07-19 0.0141201187860838 0.0501046688568287
2012-07-20 0.0170454361497124 0.042439046499778
2012-07-23 0.016060617711008 0.0433665113559139
2012-07-24 0.0139691926306482 0.0441953461348124
2012-07-25 0.0146434296191412 0.0415923995128332
2012-07-26 0.0141270305534208 0.0419589550322344
2012-07-27 0.0135971439985967 0.0416303781195318
2012-07-30 0.0131960036227165 0.0410459464796788
2012-07-31 0.0136731409829844 0.0389462517079809
2012-08-01 0.0122176123406591 0.0400622163723482
2012-08-02 0.0121269502802804 0.0394469743042305
2012-08-03 0.00993131940639962 0.0418525136882371
2012-08-06 0.00423426155273793 0.0521519531551058
2012-08-07 0.00408312872120835 0.0515772534762073
2012-08-08 0.00407260713143077 0.0523310400415857
2012-08-09 0.0040966549323253 0.0499289428262944
2012-08-10 0.00405252807224314 0.0491776429999955
2012-08-13 0.00411270496522053 0.0479542858840674
2012-08-14 0.00415358155586183 0.0464514979666464
2012-08-15 0.00418755197133504 0.0449690056435372
2012-08-16 0.00373854559408924 0.0462185209761442
2012-08-17 0.00397830644137808 0.0462238762234305
2012-08-20 0.00398017787585291 0.0449614307274182
2012-08-21 0.00396125649753645 0.043657505312796
2012-08-22 0.00392875037657697 0.0419148830736198
2012-08-23 0.0039271383297728 0.0406789995864042
2012-08-24 0.00389892444000679 0.0410760494100683
2012-08-27 0.00387254396583669 0.0398593905437714
2012-08-28 0.00388034193821385 0.0388859239214787
2012-08-29 0.00419857153578653 0.0384225494736287
2012-08-30 0.00450763071913213 0.0387825057182781
2012-08-31 0.0050057597574189 0.0390159902409639
2012-09-03 0.00427675957395236 0.034715160365421
2012-09-04 0.0041680982226677 0.0330663926038964
2012-09-05 0.00488112215714702 0.0349073488867456
2012-09-06 0.00482901711302953 0.0336347291500299
2012-09-07 0.00478240130231507 0.032888378286652
2012-09-10 0.00481144105391449 0.0315198613550752
2012-09-11 0.0046821038539722 0.0300527702200354
2012-09-12 0.00481492304075973 0.0304205789032273
2012-09-13 0.00454731152660942 0.0286331428722777
2012-09-14 0.00504021950581051 0.0303165764221932
2012-09-17 0.00501372771963338 0.0289932321520126
2012-09-18 0.00596655471255224 0.0298855344650278
2012-09-19 0.00448581783527851 0.0263660088380513
2012-09-20 0.00889388740777797 0.0341336408042972
2012-09-21 0.00888744530069512 0.0332337265166656
2012-09-24 0.00852036303507959 0.0314767444532159
2012-09-25 0.00808783634254711 0.0295738368873902
2012-09-26 0.00900427909811765 0.0301996485154115
2012-09-27 0.00844138204356416 0.0282467070579338
2012-09-28 0.00643827009824931 0.0235591127297262
2012-10-01 0.005956356127426 0.0213862332452381
2012-10-02 0.00574661728025639 0.0198212388191665
2012-10-03 0.00599459431142425 0.0190982424743298
2012-10-04 0.00413567626656848 0.0119250418296088
2012-10-05 0.00445651539622977 0.0139612172534534
2012-10-08 0.00423842883085991 0.0130980700012138
2012-10-09 0.00467683831445478 0.0126891506979678
2012-10-10 0.000622963466039587 0.00272478521065687
2012-10-11 0.000918136596188634 0.00208961941498502
2012-10-12 0 0


==> plot/SHA_SEQ.txt <==
date cusum cusumB
1996-01-03 0.00159003295843221 0
1996-01-04 0.00165248016828061 0
1996-01-05 0.00150679824580156 0
1996-01-08 0.00268513715646421 0
1996-01-09 0.00364640389194178 0
1996-01-10 0.00852294574840308 0
1996-01-11 0.00901617111032111 0
1996-01-12 0.00753163295065478 0
1996-01-15 0.00498887497978467 0
1996-01-16 0.00449987659817582 0
1996-01-17 0.00651342206705913 0
1996-01-18 0.0034796612502813 0
1996-01-19 0.00553109958333298 0
1996-01-22 0.00673645340738623 0
1996-01-23 0.00523747324476215 0
1996-01-24 0.00543359053777667 0
1996-01-25 0.00510074089822514 0
1996-01-26 0.0056143512126727 0
1996-01-29 0.00702136282951142 0
1996-01-30 0.00868715947732517 0
1996-01-31 0.00750352477889889 0
1996-02-01 0.00767872169106553 0
1996-02-02 0.00746848848369212 0
1996-02-05 0.00804608537066661 0
1996-02-06 0.00736022669879859 0
1996-02-07 0.00636307952585609 0
1996-02-08 0.0063178598979113 0
1996-02-09 0.00599225598885113 0
1996-02-12 0.00598528964556322 0
1996-02-13 0.00535585471850959 0
1996-02-14 0.00695553597081019 0
1996-02-15 0.00707366659079311 0
1996-02-16 0.00715937621728212 0
1996-02-19 0.00720852898107373 0
1996-02-20 0.00719867580178402 0
1996-02-21 0.012634000771796 0
1996-02-22 0.0143630064554483 0
1996-02-23 0.0160266719798823 0
1996-02-26 0.012293218306185 0
1996-02-27 0.00780897642715176 0
1996-02-28 0.00832408078746272 0
1996-02-29 0.00743654125187163 0
1996-03-01 0.00811224274805267 0
1996-03-04 0.00804715204672939 0
1996-03-05 0.0085846174924738 0
1996-03-06 0.00813851615137306 0
1996-03-07 0.0076490271917259 0
1996-03-08 0.0083970054159956 0
1996-03-11 0.00848978389695027 0
1996-03-12 0.00856404459129159 0
1996-03-13 0.00996181048037886 0
1996-03-14 0.0101468890646321 0
1996-03-15 0.0108755390872071 0
1996-03-18 0.00993535784593755 0
1996-03-19 0.0130522679946584 0
1996-03-20 0.0119075531123155 0
1996-03-21 0.00971613189186693 0
1996-03-22 0.00977246944675906 0
1996-03-25 0.00999267131258955 0
1996-03-26 0.00999937593279103 0
1996-03-27 0.00780179076730651 0
1996-03-28 0.00903796013441988 0
1996-03-29 0.00910343194350237 0
1996-04-01 0.00908370234074458 0
1996-04-02 0.0078669998037585 0
1996-04-03 0.00781238867073935 0
1996-04-04 0.00799911228234288 0
1996-04-05 0.00867076132341899 0
1996-04-08 0.00857150780599292 0
1996-04-09 0.00865340377400124 0
1996-04-10 0.0082367729098804 0
1996-04-11 0.00820181978337159 0
1996-04-12 0.00920719352624242 0
1996-04-15 0.00984938928055187 0
1996-04-16 0.0118191810655361 0
1996-04-17 0.0109645106780203 0
1996-04-18 0.0113857704577835 0
1996-04-19 0.00976034461594664 0
1996-04-22 0.00955540741588286 0
1996-04-23 0.009557926601689 0
1996-04-24 0.00935393032024734 0
1996-04-25 0.0105792641646221 0
1996-04-26 0.0108926545747939 0
1996-04-29 0.0125744621602384 0
1996-04-30 0.0128830094743396 0
1996-05-01 0.0112001640713483 0
1996-05-02 0.0115330703493386 0
1996-05-03 0.0115324431805078 0
1996-05-06 0.011212741162598 0
1996-05-07 0.0117234399549067 0
1996-05-08 0.011718180428187 0
1996-05-09 0.0116573606694365 0
1996-05-10 0.010668742895995 0
1996-05-13 0.0112042137344506 0
1996-05-14 0.0114401205791496 0
1996-05-15 0.0113965441284032 0
1996-05-16 0.0113641822630582 0
1996-05-17 0.0119233047156422 0
1996-05-20 0.0122197054019312 0
1996-05-21 0.0143620865464055 0
1996-05-22 0.0148787615177072 0
1996-05-23 0.0213730810165245 0
1996-05-24 0.0198502401108322 0
1996-05-27 0.0188456776777118 0
1996-05-28 0.018902796308731 0
1996-05-29 0.0200734282143804 0
1996-05-30 0.0173811462039019 0
1996-05-31 0.0196564523902759 0
1996-06-03 0.0193209985639702 0
1996-06-04 0.0189644721687438 0
1996-06-05 0.0166887958698598 0
1996-06-06 0.0191305816032173 0
1996-06-07 0.0172773557008709 0
1996-06-10 0.0163388749085532 0
1996-06-11 0.015438898748532 0
1996-06-12 0.0155941295192367 0
1996-06-13 0.0157175892325669 0
1996-06-14 0.0162694108665983 0
1996-06-17 0.0178137956839641 0
1996-06-18 0.0132595382317183 0
1996-06-19 0.0132539726320787 0
1996-06-20 0.0137108848364951 0
1996-06-21 0.0138393882675836 0
1996-06-24 0.0142005190104348 0
1996-06-25 0.0137571045650033 0
1996-06-26 0.0138457970400324 0
1996-06-27 0.0139132074695638 0
1996-06-28 0.0132610143072337 0
1996-07-01 0.0131070743068824 0
1996-07-02 0.0122289065441275 0
1996-07-03 0.0122121940935293 0
1996-07-04 0.0123504467167203 0
1996-07-05 0.0123724465499259 0
1996-07-08 0.012197543043708 0
1996-07-09 0.0126991203217883 0
1996-07-10 0.0124035887563932 0
1996-07-11 0.0125415758084018 0
1996-07-12 0.0120935468949704 0
1996-07-15 0.0120464023457962 0
1996-07-16 0.012428677944771 0
1996-07-17 0.0120722683276346 0
1996-07-18 0.0122572503491291 0
1996-07-19 0.0122649188297133 0
1996-07-22 0.0130511811894318 0
1996-07-23 0.0132921730525737 0
1996-07-24 0.0119578560709769 0
1996-07-25 0.00960397217673636 0
1996-07-26 0.00967630347125539 0
1996-07-29 0.0102041563239484 0
1996-07-30 0.0106094149378792 0
1996-07-31 0.0106860640828158 0
1996-08-01 0.0103710255542248 0
1996-08-02 0.0102919532459589 0
1996-08-05 0.0105008961558758 0
1996-08-06 0.0105312735506475 0
1996-08-07 0.0105004890198004 0
1996-08-08 0.0104443195016217 0
1996-08-09 0.0103637911133821 0
1996-08-12 0.0104934718706169 0
1996-08-13 0.0111140748378476 0
1996-08-14 0.0110300186542245 0
1996-08-15 0.0110850563981323 0
1996-08-16 0.0108927567459166 0
1996-08-19 0.0125745187615858 0
1996-08-20 0.0140556782901845 0
1996-08-21 0.0157309272395876 0
1996-08-22 0.0140105298852816 0
1996-08-23 0.0154757891733528 0
1996-08-26 0.0143671112530068 0
1996-08-27 0.0166743262891318 0
1996-08-28 0.0178550018355739 0
1996-08-29 0.0194203499074655 0
1996-08-30 0.0176338987305342 0
1996-09-02 0.0177033630286569 0
1996-09-03 0.01776600550836 0
1996-09-04 0.0140380640319546 0
1996-09-05 0.0143301221402911 0
1996-09-06 0.0150103538731035 0
1996-09-09 0.0159826939893266 0
1996-09-10 0.0155970877438515 0
1996-09-11 0.0150563673957068 0
1996-09-12 0.0171697875235083 0
1996-09-13 0.0167718262056585 0
1996-09-16 0.0167321229528399 0
1996-09-17 0.0161357533435621 0
1996-09-18 0.0165268039265474 0
1996-09-19 0.0158531869136912 0
1996-09-20 0.0161737321403218 0
1996-09-23 0.0161047163925416 0
1996-09-24 0.0161364557379032 0
1996-09-25 0.0189689519574814 0
1996-09-26 0.0188449052759925 0
1996-09-27 0.0209437161073584 0
1996-09-30 0.0203981644015585 0
1996-10-01 0.0204464141938559 0
1996-10-02 0.0205080756294059 0
1996-10-03 0.0193744989026872 0
1996-10-04 0.0205607968631894 0
1996-10-07 0.0207484363010617 0
1996-10-08 0.0191685422447241 0
1996-10-09 0.0194550239137064 0
1996-10-10 0.021515464718648 0
1996-10-11 0.0239129303972641 0
1996-10-14 0.0222372740815476 0
1996-10-15 0.0237356243277115 0
1996-10-16 0.0236976831219044 0
1996-10-17 0.0254637808429704 0
1996-10-18 0.0267713850055659 0
1996-10-21 0.0246779746142266 0
1996-10-22 0.0247576347304522 0
1996-10-23 0.0252880527712178 0
1996-10-24 0.0236599391929022 0
1996-10-25 0.024307783173212 0
1996-10-28 0.0234552748417481 0
1996-10-29 0.0233412110858933 0
1996-10-30 0.0198753717577192 0
1996-10-31 0.0188911275073759 0
1996-11-01 0.0135734079789415 0
1996-11-04 0.0139429663320522 0
1996-11-05 0.0131364287689849 0
1996-11-06 0.0127500058593113 0
1996-11-07 0.0125809955269421 0
1996-11-08 0.0126689962673765 0
1996-11-11 0.011868751958528 0
1996-11-12 0.0121670847483037 0
1996-11-13 0.0122132138452919 0
1996-11-14 0.012129070637705 0
1996-11-15 0.0120680626577135 0
1996-11-18 0.0121351183437659 0
1996-11-19 0.012174116330579 0
1996-11-20 0.0124143566770421 0
1996-11-21 0.0110230663134999 0
1996-11-22 0.0109551856939163 0
1996-11-25 0.0108870406573956 0
1996-11-26 0.0132085375107098 0
1996-11-27 0.0189196179058215 0
1996-11-28 0.0191063791275183 0
1996-11-29 0.0193004090491549 0
1996-12-02 0.0197108388877227 0
1996-12-03 0.0238950559123818 0
1996-12-04 0.023422507733905 0
1996-12-05 0.0228701051141916 0
1996-12-06 0.022494942653223 0
1996-12-09 0.0226097621722672 0
1996-12-10 0.0203400745787319 0
1996-12-11 0.0241547959480164 0
1996-12-12 0.0210474736130984 0
1996-12-13 0.0225493873330523 0
1996-12-16 0.0258306436673014 0
1996-12-17 0.0330865058273202 0
1996-12-18 0.0323856522271426 0
1996-12-19 0.0336744038291721 0
1996-12-20 0.0367056540741262 0
1996-12-23 0.0385954979633567 0
1996-12-24 0.040081034230069 0
1996-12-25 0.0383927689124513 0
1996-12-26 0.0387776394904559 0
1996-12-27 0.036846338949304 0
1996-12-30 0.0364830208054311 0
1996-12-31 0.0371997557441069 0
1997-01-01 0.0376549354183515 0
1997-01-02 0.03774147148247 0
1997-01-03 0.0358820829361758 0
1997-01-06 0.0361031871309708 0
1997-01-07 0.0332147902945868 0
1997-01-08 0.0332234490838575 0
1997-01-09 0.0320127608099422 0
1997-01-10 0.0332902980887883 0
1997-01-13 0.0341682614016141 0
1997-01-14 0.0292336202920886 0
1997-01-15 0.0293715052829472 0
1997-01-16 0.0304392296868787 0
1997-01-17 0.0317515809037235 0
1997-01-20 0.0320999125212946 0
1997-01-21 0.031427453648278 0
1997-01-22 0.0328305224524728 0
1997-01-23 0.0338513770926205 0
1997-01-24 0.0361408855735967 0
1997-01-27 0.0362718769856518 0
1997-01-28 0.0363105998290297 0
1997-01-29 0.0362365423565736 0
1997-01-30 0.0371452602387568 0
1997-01-31 0.0364784935060596 0
1997-02-03 0.0367713851687856 0
1997-02-04 0.0368574950587734 0
1997-02-05 0.0368286109254449 0
1997-02-06 0.036845688337056 0
1997-02-07 0.0365157194990937 0
1997-02-10 0.0362297483730415 0
1997-02-11 0.0363630042834687 0
1997-02-12 0.0363796119540573 0
1997-02-13 0.0361622898988748 0
1997-02-14 0.0363894040461251 0
1997-02-17 0.0351605860048569 0
1997-02-18 0.0350288403656418 0
1997-02-19 0.0343702801558883 0
1997-02-20 0.0343305779923483 0
1997-02-21 0.0370078205773745 0
1997-02-24 0.0361946531792494 0
1997-02-25 0.0395662655923062 0
1997-02-26 0.0400092993568221 0
1997-02-27 0.0404847493319336 0
1997-02-28 0.0421512241228669 0
1997-03-03 0.0448412408498947 0
1997-03-04 0.0452042371549625 0
1997-03-05 0.0481816959302011 0
1997-03-06 0.0495837132103518 0
1997-03-07 0.0502135675920054 0
1997-03-10 0.0484848998190034 0
1997-03-11 0.052766062627284 0
1997-03-12 0.0548282433788623 0
1997-03-13 0.0567585830279374 0
1997-03-14 0.0570591624745447 0
1997-03-17 0.0539434609938191 0
1997-03-18 0.0552859100749808 0
1997-03-19 0.0566242469009478 0
1997-03-20 0.0566580151153198 0
1997-03-21 0.0565483409363795 0
1997-03-24 0.0583732928216762 0
1997-03-25 0.0609116278208969 0
1997-03-26 0.0613138857025588 0
1997-03-27 0.0610648377705523 0
1997-03-28 0.0613480526444592 0
1997-03-31 0.0613885550473662 0
1997-04-01 0.0624940230152795 0
1997-04-02 0.0623436688817292 0
1997-04-03 0.0661322750591095 0
1997-04-04 0.0669249116923322 0
1997-04-07 0.0689795893977398 0
1997-04-08 0.0696023853277441 0
1997-04-09 0.0691110278740566 0
1997-04-10 0.0688361085784862 0
1997-04-11 0.0695573602258549 0
1997-04-14 0.0698678399188008 0
1997-04-15 0.0683660459722891 0
1997-04-16 0.0690129345953037 0
1997-04-17 0.0684298519787302 0
1997-04-18 0.0676618079814581 0
1997-04-21 0.0658524537076358 0
1997-04-22 0.0649576443675187 0
1997-04-23 0.0689593858630334 0
1997-04-24 0.068987109642414 0
1997-04-25 0.0700936794299356 0
1997-04-28 0.0699561259168693 0
1997-04-29 0.0697427168671454 0
1997-04-30 0.0668151192924428 0
1997-05-01 0.0670199737469982 0
1997-05-02 0.0669119095340887 0
1997-05-05 0.0684625211896985 0
1997-05-06 0.0688251316245536 0
1997-05-07 0.0685728083033161 0
1997-05-08 0.0678096392590414 0
1997-05-09 0.0635609343363344 0
1997-05-12 0.0641439343976461 0
1997-05-13 0.070427587862788 0
1997-05-14 0.068641763303412 0
1997-05-15 0.0673783863880145 0
1997-05-16 0.0668117842283876 0
1997-05-19 0.0630059276352474 0
1997-05-20 0.0651941921905558 0
1997-05-21 0.0631421338712028 0
1997-05-22 0.0659767702284521 0
1997-05-23 0.0654092640703192 0
1997-05-26 0.0654331846199887 0
1997-05-27 0.065516006833865 0
1997-05-28 0.0616522716545802 0
1997-05-29 0.0615829168624822 0
1997-05-30 0.0596476475067329 0
1997-06-02 0.0604001853264078 0
1997-06-03 0.0602586080978748 0
1997-06-04 0.0640322552002756 0
1997-06-05 0.0640336024533033 0
1997-06-06 0.0604534751949592 0
1997-06-09 0.0595414715889768 0
1997-06-10 0.0584575185125883 0
1997-06-11 0.0586877742958325 0
1997-06-12 0.0584355362183264 0
1997-06-13 0.0574779922331241 0
1997-06-16 0.0579857382310932 0
1997-06-17 0.0587830950407376 0
1997-06-18 0.0599033213244565 0
1997-06-19 0.0593081951013733 0
1997-06-20 0.0599628463266285 0
1997-06-23 0.0592256929143716 0
1997-06-24 0.0577562493578967 0
1997-06-25 0.0571811832108723 0
1997-06-26 0.0593058538032202 0
1997-06-27 0.0574010479179952 0
1997-06-30 0.0579571030747437 0
1997-07-01 0.058183418088306 0
1997-07-02 0.060187950324535 0
1997-07-03 0.0627234237996291 0
1997-07-04 0.0662355731347569 0
1997-07-07 0.0661850663776962 0
1997-07-08 0.0656221343045125 0
1997-07-09 0.0650644784110304 0
1997-07-10 0.0649081209593165 0
1997-07-11 0.0657499060286369 0
1997-07-14 0.0652831077135933 0
1997-07-15 0.0681077962927435 0
1997-07-16 0.0718100356720508 0
1997-07-17 0.0726565202782233 0
1997-07-18 0.0702965103752533 0
1997-07-21 0.0655123904019137 0
1997-07-22 0.0653973500581698 0
1997-07-23 0.0654149843745808 0
1997-07-24 0.0681512516066038 0
1997-07-25 0.068381421240358 0
1997-07-28 0.06857464567701 0
1997-07-29 0.0684708806186347 0
1997-07-30 0.0669512489259509 0
1997-07-31 0.0654041048536692 0
1997-08-01 0.0660397688156314 0
1997-08-04 0.0658279764252386 0
1997-08-05 0.0670231294400958 0
1997-08-06 0.066950524414907 0
1997-08-07 0.0684096793193368 0
1997-08-08 0.0701042055864638 0
1997-08-11 0.0667821138135326 0
1997-08-12 0.0680736881337459 0
1997-08-13 0.0698707569111091 0
1997-08-14 0.068853265347934 0
1997-08-15 0.067302583360733 0
1997-08-18 0.0676909122080602 0
1997-08-19 0.0675654352204602 0
1997-08-20 0.0671218582960138 0
1997-08-21 0.0671407631966593 0
1997-08-22 0.0683526403584026 0
1997-08-25 0.069232163244068 0
1997-08-26 0.0714614492106871 0
1997-08-27 0.0715211296942936 0
1997-08-28 0.0696618640934974 0
1997-08-29 0.0698673287834558 0
1997-09-01 0.069905812534089 0
1997-09-02 0.0699406836477817 0
1997-09-03 0.0696212902667621 0
1997-09-04 0.07020406577995 0
1997-09-05 0.0704804810076886 0
1997-09-08 0.0702027835889425 0
1997-09-09 0.0690098790515497 0
1997-09-10 0.0686799591381415 0
1997-09-11 0.0685767265676647 0
1997-09-12 0.0680367305167418 0
1997-09-15 0.0680205211704205 0
1997-09-16 0.0682685059327971 0
1997-09-17 0.0705733932662882 0
1997-09-18 0.0712670802829007 0
1997-09-19 0.0715685314812009 0
1997-09-22 0.0711996461148203 0
1997-09-23 0.0736122529639917 0
1997-09-24 0.0730663863597308 0
1997-09-25 0.0719244165622159 0
1997-09-26 0.073204102272225 0
1997-09-29 0.0765076860162046 0
1997-09-30 0.0741264400402622 0
1997-10-01 0.0743371410610756 0
1997-10-02 0.0743620766762942 0
1997-10-03 0.0747357680926707 0
1997-10-06 0.0735061653596025 0
1997-10-07 0.0756459349542367 0
1997-10-08 0.076099669240537 0
1997-10-09 0.0774668487099345 0
1997-10-10 0.0781984500158595 0
1997-10-13 0.078186898513273 0
1997-10-14 0.077210919845106 0
1997-10-15 0.0797179555028239 0
1997-10-16 0.0802759747968546 0
1997-10-17 0.0791845245452648 0
1997-10-20 0.0811896878204568 0
1997-10-21 0.0811946233998981 0
1997-10-22 0.081146637289595 0
1997-10-23 0.083008884009635 0
1997-10-24 0.0838240730532098 0
1997-10-27 0.0846294709577316 0
1997-10-28 0.0844809293045891 0
1997-10-29 0.0861129646413956 0
1997-10-30 0.0878643413066782 0
1997-10-31 0.086542486493849 0
1997-11-03 0.0867860876836933 0
1997-11-04 0.0873462331768245 0
1997-11-05 0.0886772722280856 0
1997-11-06 0.0876635622120735 0
1997-11-07 0.0875760293161044 0
1997-11-10 0.0889601817272262 0
1997-11-11 0.0893946491777712 0
1997-11-12 0.0898229658405057 0
1997-11-13 0.0899049415408312 0
1997-11-14 0.0887971194062707 0
1997-11-17 0.089585937703553 0
1997-11-18 0.0870174137102414 0
1997-11-19 0.0866735381779195 0
1997-11-20 0.085907594319523 0
1997-11-21 0.0825153914783852 0
1997-11-24 0.0847093022659457 0
1997-11-25 0.0847819752698205 0
1997-11-26 0.0851773887819257 0
1997-11-27 0.083578131839111 0
1997-11-28 0.0835530617171255 0
1997-12-01 0.0835317582741282 0
1997-12-02 0.0828359177909414 0
1997-12-03 0.0825357661372614 0
1997-12-04 0.0817225279108864 0
1997-12-05 0.0821049401537595 0
1997-12-08 0.0818315887795016 0
1997-12-09 0.0812451491903717 0
1997-12-10 0.0817680556948653 0
1997-12-11 0.0829177642867729 0
1997-12-12 0.083053411456206 0
1997-12-15 0.0829375029429975 0
1997-12-16 0.0832278705392815 0
1997-12-17 0.0832719167467808 0
1997-12-18 0.0831140226691792 0
1997-12-19 0.0820149343018198 0
1997-12-22 0.0823902468829034 0
1997-12-23 0.0828664503101082 0
1997-12-24 0.0830574088792882 0
1997-12-25 0.0833239668914531 0
1997-12-26 0.0834907717313641 0
1997-12-29 0.0830202265527537 0
1997-12-30 0.0813700016122231 0
1997-12-31 0.0816960893771396 0
1998-01-01 0.081731373416355 0
1998-01-02 0.0817948648319238 0
1998-01-05 0.0830063381597809 0
1998-01-06 0.0863855173804027 0
1998-01-07 0.0883893710352066 0
1998-01-08 0.0894346623252735 0
1998-01-09 0.0892883367126022 0
1998-01-12 0.0871239704197808 0
1998-01-13 0.0862016911032101 0
1998-01-14 0.0864715563995529 0
1998-01-15 0.0860847980189801 0
1998-01-16 0.085864097307282 0
1998-01-19 0.0860810383426621 0
1998-01-20 0.0861251026198616 0
1998-01-21 0.0860678564886906 0
1998-01-22 0.087387072246119 0
1998-01-23 0.0882821031328476 0
1998-01-26 0.0887167515981977 0
1998-01-27 0.0895731531612281 0
1998-01-28 0.0897012396639765 0
1998-01-29 0.0899470322905834 0
1998-01-30 0.0903804650487799 0
1998-02-02 0.0899921032508794 0
1998-02-03 0.0899711776519145 0
1998-02-04 0.0896386932903369 0
1998-02-05 0.0896984535901276 0
1998-02-06 0.0898954175952917 0
1998-02-09 0.0894813568307793 0
1998-02-10 0.0886392168602711 0
1998-02-11 0.0894188043357771 0
1998-02-12 0.088602676262321 0
1998-02-13 0.0885104492291106 0
1998-02-16 0.0888595476666202 0
1998-02-17 0.0889219193836043 0
1998-02-18 0.0870260430860815 0
1998-02-19 0.0857364131510523 0
1998-02-20 0.0852986114136797 0
1998-02-23 0.0854387493546618 0
1998-02-24 0.084599024456623 0
1998-02-25 0.0840109002067303 0
1998-02-26 0.0830963271751639 0
1998-02-27 0.0831775428515475 0
1998-03-02 0.0834363196274383 0
1998-03-03 0.0842818904161908 0
1998-03-04 0.0847378111970567 0
1998-03-05 0.084937277938641 0
1998-03-06 0.0850191144097467 0
1998-03-09 0.0834211610397945 0
1998-03-10 0.0830792220863788 0
1998-03-11 0.08289179881704 0
1998-03-12 0.0814716270583675 0
1998-03-13 0.081051818101456 0
1998-03-16 0.0818927770552044 0
1998-03-17 0.0886617122696054 0
1998-03-18 0.090202660005639 0
1998-03-19 0.0930843691388306 0
1998-03-20 0.093262530449879 0
1998-03-23 0.0927163418753847 0
1998-03-24 0.0764719125602766 0
1998-03-25 0.0753091557280402 0
1998-03-26 0.0770941764834577 0
1998-03-27 0.0761982627343405 0
1998-03-30 0.0767954159286642 0
1998-03-31 0.0749250725772673 0
1998-04-01 0.0786987936912305 0
1998-04-02 0.0792906716447661 0
1998-04-03 0.077312858431934 0
1998-04-06 0.0772664503837465 0
1998-04-07 0.0760567143739362 0
1998-04-08 0.0766561026159498 0
1998-04-09 0.0792370848652232 0
1998-04-10 0.0798916986054037 0
1998-04-13 0.0800361401042907 0
1998-04-14 0.0792973570993881 0
1998-04-15 0.080436628703814 0
1998-04-16 0.0824392120747121 0
1998-04-17 0.0847933535551372 0
1998-04-20 0.0839756810378315 0
1998-04-21 0.0838846530110792 0
1998-04-22 0.0837738602951044 0
1998-04-23 0.0816640183238575 0
1998-04-24 0.0714068051272551 0
1998-04-27 0.078047012367038 0
1998-04-28 0.0764840614657947 0
1998-04-29 0.0766834913243896 0
1998-04-30 0.079754259284959 0
1998-05-01 0.079696729432909 0
1998-05-04 0.0759600543027 0
1998-05-05 0.0758644972578045 0
1998-05-06 0.0747209569250777 0
1998-05-07 0.0746185823178801 0
1998-05-08 0.0755061651567106 0
1998-05-11 0.0754233628126264 0
1998-05-12 0.0756261820648492 0
1998-05-13 0.0760008412348074 0
1998-05-14 0.0757470619420449 0
1998-05-15 0.075571952717745 0
1998-05-18 0.076334610046318 0
1998-05-19 0.0751512178881125 0
1998-05-20 0.0717105321684203 0
1998-05-21 0.0695135231049484 0
1998-05-22 0.0641857936826082 0
1998-05-25 0.0598860842601806 0
1998-05-26 0.0599746391184109 0
1998-05-27 0.0595474146454209 0
1998-05-28 0.0596869155976161 0
1998-05-29 0.0604738936638902 0
1998-06-01 0.0593605330682615 0
1998-06-02 0.0590626128049544 0
1998-06-03 0.059968738861035 0
1998-06-04 0.0607574075508941 0
1998-06-05 0.060087687523784 0
1998-06-08 0.0598353536876648 0
1998-06-09 0.053965433054534 0
1998-06-10 0.05307916261787 0
1998-06-11 0.0513180659777182 0
1998-06-12 0.0563085439058448 0
1998-06-15 0.0560633640170212 0
1998-06-16 0.0476352978220498 0
1998-06-17 0.0469700662590603 0
1998-06-18 0.0457083923344847 0
1998-06-19 0.0519087123809322 0
1998-06-22 0.0517986038162676 0
1998-06-23 0.0548644527070235 0
1998-06-24 0.0520987195029695 0
1998-06-25 0.0512424941102406 0
1998-06-26 0.0526128236597711 0
1998-06-29 0.0554601668602806 0
1998-06-30 0.0563003055548573 0
1998-07-01 0.0565545876140079 0
1998-07-02 0.055316685877229 0
1998-07-03 0.0551315222861931 0
1998-07-06 0.0551431251727004 0
1998-07-07 0.0587492374944657 0
1998-07-08 0.0592224895678175 0
1998-07-09 0.0587148484226088 0
1998-07-10 0.0588494507054494 0
1998-07-13 0.0587895942958546 0
1998-07-14 0.0597335383820843 0
1998-07-15 0.0614345588865378 0
1998-07-16 0.0616481183702969 0
1998-07-17 0.0595636274125776 0
1998-07-20 0.0547378391543736 0
1998-07-21 0.0598642350644894 0
1998-07-22 0.0628360443194316 0
1998-07-23 0.0592596516464008 0
1998-07-24 0.0613407733401875 0
1998-07-27 0.0612283981602856 0
1998-07-28 0.0628578251591797 0
1998-07-29 0.0621588809716172 0
1998-07-30 0.0623990473311631 0
1998-07-31 0.0623267299244221 0
1998-08-03 0.0625162251043823 0
1998-08-04 0.0607099076670841 0
1998-08-05 0.0624770710616564 0
1998-08-06 0.0632822336640439 0
1998-08-07 0.0640894563730159 0
1998-08-10 0.0640747793424946 0
1998-08-11 0.0564493183525039 0
1998-08-12 0.0549784378203198 0
1998-08-13 0.0558656319362659 0
1998-08-14 0.0634005313460476 0
1998-08-17 0.0632747345659146 0
1998-08-18 0.0632076960527881 0
1998-08-19 0.0647477649418081 0
1998-08-20 0.064462314166568 0
1998-08-21 0.0605059966837671 0
1998-08-24 0.0609326369930117 0
1998-08-25 0.0609350764189903 0
1998-08-26 0.0643958741665759 0
1998-08-27 0.0626468880347898 0
1998-08-28 0.0600566115310721 0
1998-08-31 0.0584807354979833 0
1998-09-01 0.0571475368836071 0
1998-09-02 0.0587643965976556 0
1998-09-03 0.0581602546673269 0
1998-09-04 0.0515883619490501 0
1998-09-07 0.0525266710235226 0
1998-09-08 0.0524880982005405 0
1998-09-09 0.0544439932328263 0
1998-09-10 0.0543778522433099 0
1998-09-11 0.0533676374217582 0
1998-09-14 0.0558691296277635 0
1998-09-15 0.05620906829302 0
1998-09-16 0.0543389104431046 0
1998-09-17 0.0532771421743511 0
1998-09-18 0.0576602808793612 0
1998-09-21 0.0544768145523718 0
1998-09-22 0.0545233430792682 0
1998-09-23 0.0539661928026516 0
1998-09-24 0.0545703448645597 0
1998-09-25 0.0532346639231318 0
1998-09-28 0.0544629194525172 0
1998-09-29 0.0546475284242426 0
1998-09-30 0.0531245347681302 0
1998-10-01 0.0531001979589603 0
1998-10-02 0.0525387749029816 0
1998-10-05 0.0534120581316146 0
1998-10-06 0.050072870955681 0
1998-10-07 0.0512110991048603 0
1998-10-08 0.0551587890584499 0
1998-10-09 0.0579406310631883 0
1998-10-12 0.0576463977094933 0
1998-10-13 0.0572147185899482 0
1998-10-14 0.0566748965585982 0
1998-10-15 0.0579283896738821 0
1998-10-16 0.0578441159250234 0
1998-10-19 0.0582269661815177 0
1998-10-20 0.0562378294694959 0
1998-10-21 0.0569211538298315 0
1998-10-22 0.0535011148860529 0
1998-10-23 0.0537953264763445 0
1998-10-26 0.0541730650564781 0
1998-10-27 0.0525094020586815 0
1998-10-28 0.0538291168268267 0
1998-10-29 0.0547273003836146 0
1998-10-30 0.0548262147841198 0
1998-11-02 0.0542006515441128 0
1998-11-03 0.0545636774200671 0
1998-11-04 0.0542290542459887 0
1998-11-05 0.0553961737530337 0
1998-11-06 0.0563193344892975 0
1998-11-09 0.0564626190242518 0
1998-11-10 0.0583602609812821 0
1998-11-11 0.058624294641303 0
1998-11-12 0.0589509880268325 0
1998-11-13 0.0596763805751833 0
1998-11-16 0.0629230272228556 0
1998-11-17 0.060864046152019 0
1998-11-18 0.0594761011651898 0
1998-11-19 0.0587016374840474 0
1998-11-20 0.05858844827141 0
1998-11-23 0.0586283486698279 0
1998-11-24 0.0603724024529966 0
1998-11-25 0.057368946047586 0
1998-11-26 0.0527618736114757 0
1998-11-27 0.0528428162716178 0
1998-11-30 0.0529066244130394 0
1998-12-01 0.0574535410233376 0
1998-12-02 0.0577662581230981 0
1998-12-03 0.057970149152777 0
1998-12-04 0.0574991822621599 0
1998-12-07 0.0572313673757355 0
1998-12-08 0.0535024949917185 0
1998-12-09 0.0540580097059 0
1998-12-10 0.0526996489260735 0
1998-12-11 0.055446142197921 0
1998-12-14 0.0558391104039555 0
1998-12-15 0.057025023205868 0
1998-12-16 0.0598219913774766 0
1998-12-17 0.0731410862345157 0
1998-12-18 0.065213299850138 0
1998-12-21 0.0650608911548818 0
1998-12-22 0.066044748838693 0
1998-12-23 0.0671656010873001 0
1998-12-24 0.0677373015428935 0
1998-12-25 0.0682591071422309 0
1998-12-28 0.068262877884166 0
1998-12-29 0.0741433250095288 0
1998-12-30 0.0730518258391848 0
1998-12-31 0.0729345811906988 0
1999-01-01 0.0734862017168749 0
1999-01-04 0.0735124326776697 0
1999-01-05 0.0750618903133835 0
1999-01-06 0.0784466313441296 0
1999-01-07 0.0745503942007002 0
1999-01-08 0.0733714441613767 0
1999-01-11 0.0732609720450138 0
1999-01-12 0.0763052866147322 0
1999-01-13 0.0728283584459171 0
1999-01-14 0.0734476210461599 0
1999-01-15 0.0726867975438752 0
1999-01-18 0.0728942648623836 0
1999-01-19 0.0730423442786053 0
1999-01-20 0.0726153555314404 0
1999-01-21 0.0744469061960161 0
1999-01-22 0.0720465021909248 0
1999-01-25 0.0735211917241867 0
1999-01-26 0.0721765111890379 0
1999-01-27 0.0738127434595752 0
1999-01-28 0.0749150151777003 0
1999-01-29 0.075617377860661 0
1999-02-01 0.0782544785149569 0
1999-02-02 0.0804574672936299 0
1999-02-03 0.0793612418789749 0
1999-02-04 0.0813090033826264 0
1999-02-05 0.0760908645234986 0
1999-02-08 0.0753791182525095 0
1999-02-09 0.0774079947282479 0
1999-02-10 0.0774935730722693 0
1999-02-11 0.0778012156818837 0
1999-02-12 0.0779341652685117 0
1999-02-15 0.0779585780251972 0
1999-02-16 0.0780264000970366 0
1999-02-17 0.0775256702461509 0
1999-02-18 0.0777145256561557 0
1999-02-19 0.0783057581638254 0
1999-02-22 0.0781781851294531 0
1999-02-23 0.0784414020890432 0
1999-02-24 0.079014587125368 0
1999-02-25 0.0791381149943339 0
1999-02-26 0.0793536143366179 0
1999-03-01 0.0814637569103381 0
1999-03-02 0.0816673455016372 0
1999-03-03 0.0782528739744848 0
1999-03-04 0.0779771032648876 0
1999-03-05 0.0767886817096884 0
1999-03-08 0.0768370744792715 0
1999-03-09 0.0780053866716929 0
1999-03-10 0.07860235906153 0
1999-03-11 0.0722791997083482 0
1999-03-12 0.0752283369402783 0
1999-03-15 0.0743678001815133 0
1999-03-16 0.0745262429841371 0
1999-03-17 0.0751370986309687 0
1999-03-18 0.0774352456283677 0
1999-03-19 0.0781032882788208 0
1999-03-22 0.0780550413308646 0
1999-03-23 0.0786350166250309 0
1999-03-24 0.0783870718819322 0
1999-03-25 0.0772522721361185 0
1999-03-26 0.0758649483652312 0
1999-03-29 0.0733715462125417 0
1999-03-30 0.0751364192646101 0
1999-03-31 0.0750517244574232 0
1999-04-01 0.0745497189914628 0
1999-04-02 0.075440365823214 0
1999-04-05 0.0756247514412569 0
1999-04-06 0.0747481300073076 0
1999-04-07 0.0750819030830876 0
1999-04-08 0.0760462448508913 0
1999-04-09 0.0763439423726806 0
1999-04-12 0.0799795597334585 0
1999-04-13 0.0789969807558923 0
1999-04-14 0.0783959489948938 0
1999-04-15 0.0771701944080785 0
1999-04-16 0.078331939630499 0
1999-04-19 0.0804072385779313 0
1999-04-20 0.0776326673488539 0
1999-04-21 0.0773152700082251 0
1999-04-22 0.078490458915337 0
1999-04-23 0.0786174821684289 0
1999-04-26 0.0781352497252173 0
1999-04-27 0.0762244718165096 0
1999-04-28 0.0765182509777237 0
1999-04-29 0.0726075828868677 0
1999-04-30 0.0724548270535591 0
1999-05-03 0.0724542300456556 0
1999-05-04 0.0731669657307989 0
1999-05-05 0.0728917716946611 0
1999-05-06 0.0733058466590954 0
1999-05-07 0.0706324778877551 0
1999-05-10 0.070713295519895 0
1999-05-11 0.0684879540214663 0
1999-05-12 0.0712320481760208 0
1999-05-13 0.0690526461919851 0
1999-05-14 0.0743574225898591 0
1999-05-17 0.0745050674070226 0
1999-05-18 0.0735423802079943 0
1999-05-19 0.0779759397906811 0
1999-05-20 0.0808918907014108 0
1999-05-21 0.0794085683029831 0
1999-05-24 0.0783271212711832 0
1999-05-25 0.0754178116884147 0
1999-05-26 0.0720222788298477 0
1999-05-27 0.0718765181173524 0
1999-05-28 0.0714309864022375 0
1999-05-31 0.0720278371557684 0
1999-06-01 0.0721411713264074 0
1999-06-02 0.0677597878976148 0
1999-06-03 0.0699599683707516 0
1999-06-04 0.0687992440569043 0
1999-06-07 0.0659871614285242 0
1999-06-08 0.0636780513670134 0
1999-06-09 0.06528980515425 0
1999-06-10 0.0636322763701222 0
1999-06-11 0.0643173786923727 0
1999-06-14 0.0618529147110542 0
1999-06-15 0.0599490015392269 0
1999-06-16 0.0588168409403946 0
1999-06-17 0.0613547147198095 0
1999-06-18 0.0617868597372727 0
1999-06-21 0.063005169502557 0
1999-06-22 0.0645140495300656 0
1999-06-23 0.065506407560439 0
1999-06-24 0.0621062738411296 0
1999-06-25 0.0606705104872508 0
1999-06-28 0.0609238874170479 0
1999-06-29 0.0610960712366296 0
1999-06-30 0.0634336112488979 0
1999-07-01 0.0693551246032174 0
1999-07-02 0.0688304833249509 0
1999-07-05 0.0706651240813131 0
1999-07-06 0.0708588724266685 0
1999-07-07 0.0704439173483949 0
1999-07-08 0.0698466987172677 0
1999-07-09 0.0706191448931256 0
1999-07-12 0.071661499725398 0
1999-07-13 0.0716822447967241 0
1999-07-14 0.0700890252740465 0
1999-07-15 0.0686405030165133 0
1999-07-16 0.0709056818013564 0
1999-07-19 0.0737599077021479 0
1999-07-20 0.0750286081131791 0
1999-07-21 0.0795719736695606 0
1999-07-22 0.080597158634509 0
1999-07-23 0.0789413032762973 0
1999-07-26 0.0760950968828495 0
1999-07-27 0.0763862184576204 0
1999-07-28 0.0766995106012473 0
1999-07-29 0.0769561800000585 0
1999-07-30 0.075875114990184 0
1999-08-02 0.0787452884584077 0
1999-08-03 0.0791372497754865 0
1999-08-04 0.0804754343331106 0
1999-08-05 0.0799655051294869 0
1999-08-06 0.0804749319623368 0
1999-08-09 0.0816253330107248 0
1999-08-10 0.0839086410553589 0
1999-08-11 0.0843084559052418 0
1999-08-12 0.0850702232919699 0
1999-08-13 0.0850153576024293 0
1999-08-16 0.085841783563814 0
1999-08-17 0.0874535835192604 0
1999-08-18 0.0867147018696363 0
1999-08-19 0.0877145589054771 0
1999-08-20 0.0885936563361248 0
1999-08-23 0.0895601172191547 0
1999-08-24 0.0897561778390234 0
1999-08-25 0.0883958027293897 0
1999-08-26 0.09115168685212 0
1999-08-27 0.0920588062205689 0
1999-08-30 0.0930891401131617 0
1999-08-31 0.0913984314351529 0
1999-09-01 0.0926784189220849 0
1999-09-02 0.0940175958675325 0
1999-09-03 0.0925715791765863 0
1999-09-06 0.0954638110858195 0
1999-09-07 0.0955201896352636 0
1999-09-08 0.0937832795622491 0
1999-09-09 0.0936172262144065 0
1999-09-10 0.0959841202659247 0
1999-09-13 0.0951031857854425 0
1999-09-14 0.0943883596185597 0
1999-09-15 0.0934925752593091 0
1999-09-16 0.0945929495587736 0
1999-09-17 0.0941849751862864 0
1999-09-20 0.0949859377776671 0
1999-09-21 0.094041977574334 0
1999-09-22 0.0945521518161414 0
1999-09-23 0.0938311353797603 0
1999-09-24 0.0919613399973361 0
1999-09-27 0.0921477633663334 0
1999-09-28 0.0916863546903102 0
1999-09-29 0.0915132213763071 0
1999-09-30 0.0922342173975293 0
1999-10-01 0.0922082537943313 0
1999-10-04 0.0922599568220559 0
1999-10-05 0.0918856747973739 0
1999-10-06 0.0917643165174651 0
1999-10-07 0.0917598640170209 0
1999-10-08 0.0869138669915236 0
1999-10-11 0.0806894197991864 0
1999-10-12 0.0770994146716348 0
1999-10-13 0.0862820319390438 0
1999-10-14 0.0863783584908056 0
1999-10-15 0.0893900013978728 0
1999-10-18 0.0915029311069749 0
1999-10-19 0.0895435656767398 0
1999-10-20 0.0898650932186169 0
1999-10-21 0.0889116897273885 0
1999-10-22 0.0859743289061418 0
1999-10-25 0.0902253015265178 0
1999-10-26 0.0912576074796832 0
1999-10-27 0.0916913165473687 0
1999-10-28 0.0889038968613977 0
1999-10-29 0.085186584152305 0
1999-11-01 0.0860306115930625 0
1999-11-02 0.0876364579814507 0
1999-11-03 0.0878937423087971 0
1999-11-04 0.0883326087426409 0
1999-11-05 0.0881171752161745 0
1999-11-08 0.0888030668728742 0
1999-11-09 0.0897795350219723 0
1999-11-10 0.093685721817854 0
1999-11-11 0.094165722038786 0
1999-11-12 0.0943349870168869 0
1999-11-15 0.0939307670719088 0
1999-11-16 0.0958596318848675 0
1999-11-17 0.0924855494444706 0
1999-11-18 0.0907134650715549 0
1999-11-19 0.0874673872426729 0
1999-11-22 0.0889949163209645 0
1999-11-23 0.0878322531972816 0
1999-11-24 0.0843213796768508 0
1999-11-25 0.0853211182097847 0
1999-11-26 0.0853926335761887 0
1999-11-29 0.0854397978933542 0
1999-11-30 0.0844944458781793 0
1999-12-01 0.0881041482244387 0
1999-12-02 0.0885822112728436 0
1999-12-03 0.0879190322143175 0
1999-12-06 0.0874400691971274 0
1999-12-07 0.0868817709299367 0
1999-12-08 0.0864792964618833 0
1999-12-09 0.0874018949763985 0
1999-12-10 0.0898545035873714 0
1999-12-13 0.0870836642305537 0
1999-12-14 0.0868461272741708 0
1999-12-15 0.0849217852470153 0
1999-12-16 0.0865338753095982 0
1999-12-17 0.0883571122503645 0
1999-12-20 0.0884420526293416 0
1999-12-21 0.0874696483385692 0
1999-12-22 0.0870594092679001 0
1999-12-23 0.0835177648309642 0
1999-12-24 0.0849827042849333 0
1999-12-27 0.0850789122478855 0
1999-12-28 0.0844030355811079 0
1999-12-29 0.0832330782953039 0
1999-12-30 0.0846584967931025 0
1999-12-31 0.0849647214458002 0
2000-01-03 0.0850304611081192 0
2000-01-04 0.0851351926252528 0
2000-01-05 0.0856898656688144 0
2000-01-06 0.090070241379855 0
2000-01-07 0.0897732590143281 0
2000-01-10 0.0901563314847876 0
2000-01-11 0.0895163947878324 0
2000-01-12 0.0957720524000546 0
2000-01-13 0.0982046532417983 0
2000-01-14 0.0996236482736185 0
2000-01-17 0.0944197419574315 0
2000-01-18 0.0944115793920997 0
2000-01-19 0.0910226268579017 0
2000-01-20 0.0907366872974057 0
2000-01-21 0.0911852654133276 0
2000-01-24 0.0911546739846902 0
2000-01-25 0.0909260713489635 0
2000-01-26 0.0894742184745233 0
2000-01-27 0.0995227956064275 0
2000-01-28 0.101720854247115 0
2000-01-31 0.101793372189306 0
2000-02-01 0.102081642951856 0
2000-02-02 0.102509993379438 0
2000-02-03 0.102148524340138 0
2000-02-04 0.10263977984619 0
2000-02-07 0.102941527798987 0
2000-02-08 0.102859854413976 0
2000-02-09 0.102732620959211 0
2000-02-10 0.103180251507622 0
2000-02-11 0.103711890921048 0
2000-02-14 0.103739890189528 0
2000-02-15 0.104240209363689 0
2000-02-16 0.104841788904585 0
2000-02-17 0.10392819849678 0
2000-02-18 0.106316548652393 0
2000-02-21 0.106158299557844 0
2000-02-22 0.106131764834661 0
2000-02-23 0.106988159927224 0
2000-02-24 0.104322062528998 0
2000-02-25 0.104379769144656 0
2000-02-28 0.103967056510688 0
2000-02-29 0.104958421679866 0
2000-03-01 0.106554046211687 0
2000-03-02 0.103379283015726 0
2000-03-03 0.104298895515077 0
2000-03-06 0.103941298767053 0
2000-03-07 0.102192200012725 0
2000-03-08 0.095861821367786 0
2000-03-09 0.10056333822481 0
2000-03-10 0.102147677278829 0
2000-03-13 0.101615170953951 0
2000-03-14 0.103156065804954 0
2000-03-15 0.10303838541827 0
2000-03-16 0.0960376281455061 0
2000-03-17 0.09323567280089 0
2000-03-20 0.0945761904363693 0
2000-03-21 0.099295709176204 0
2000-03-22 0.102843625248529 0
2000-03-23 0.105751055829684 0
2000-03-24 0.106397409718431 0
2000-03-27 0.104662253698875 0
2000-03-28 0.105932807457249 0
2000-03-29 0.105443712927533 0
2000-03-30 0.108560537236108 0
2000-03-31 0.109381633629954 0
2000-04-03 0.109363563873134 0
2000-04-04 0.106262492224755 0
2000-04-05 0.108300460840733 0
2000-04-06 0.107147168342914 0
2000-04-07 0.108171109444778 0
2000-04-10 0.10938803457829 0
2000-04-11 0.107596390555126 0
2000-04-12 0.108553103438887 0
2000-04-13 0.102835230877682 0
2000-04-14 0.103168917659689 0
2000-04-17 0.104210548304435 0
2000-04-18 0.10191628244466 0
2000-04-19 0.102606851012875 0
2000-04-20 0.0969447775395309 0
2000-04-21 0.0968244158299199 0
2000-04-24 0.0968903132638413 0
2000-04-25 0.0971190528014595 0
2000-04-26 0.0965179354198446 0
2000-04-27 0.0886698421488678 0
2000-04-28 0.0855938620530621 0
2000-05-01 0.0855476274426503 0
2000-05-02 0.0856509406553421 0
2000-05-03 0.0860384931144141 0
2000-05-04 0.0860172178993596 0
2000-05-05 0.086235790759035 0
2000-05-08 0.0861505665684175 0
2000-05-09 0.0891963135339518 0
2000-05-10 0.0915142564413786 0
2000-05-11 0.0902426262407236 0
2000-05-12 0.0918638927299315 0
2000-05-15 0.0931457409021934 0
2000-05-16 0.0920311927698101 0
2000-05-17 0.0922595766361205 0
2000-05-18 0.0937557241429576 0
2000-05-19 0.0907652870775978 0
2000-05-22 0.091940814170507 0
2000-05-23 0.0951619242416959 0
2000-05-24 0.0953184847309979 0
2000-05-25 0.0916730137367409 0
2000-05-26 0.0919407336565216 0
2000-05-29 0.094113319849206 0
2000-05-30 0.0940749587519979 0
2000-05-31 0.0921764133631772 0
2000-06-01 0.095419056499471 0
2000-06-02 0.0921504746477588 0
2000-06-05 0.0925910693428043 0
2000-06-06 0.0940530559051709 0
2000-06-07 0.0944170371665021 0
2000-06-08 0.0934311024812044 0
2000-06-09 0.0953378925814031 0
2000-06-12 0.0943126276451688 0
2000-06-13 0.0901458957420401 0
2000-06-14 0.0914082435725747 0
2000-06-15 0.0915023228577694 0
2000-06-16 0.0914610829377074 0
2000-06-19 0.0908382537798115 0
2000-06-20 0.0885450006845598 0
2000-06-21 0.0839756263947631 0
2000-06-22 0.0836844184755198 0
2000-06-23 0.0810675622264636 0
2000-06-26 0.0811326158219646 0
2000-06-27 0.0779933440868054 0
2000-06-28 0.0774846837536753 0
2000-06-29 0.0772656912535247 0
2000-06-30 0.0786500792303926 0
2000-07-03 0.0776617477533024 0
2000-07-04 0.0776570395181156 0
2000-07-05 0.0777312358448996 0
2000-07-06 0.0758669103384096 0
2000-07-07 0.0771764724995917 0
2000-07-10 0.0771442891998381 0
2000-07-11 0.079423314732062 0
2000-07-12 0.0792525406231929 0
2000-07-13 0.0781727891401915 0
2000-07-14 0.076283283992301 0
2000-07-17 0.076231416552416 0
2000-07-18 0.0777283896617512 0
2000-07-19 0.0762757283094263 0
2000-07-20 0.075263348284017 0
2000-07-21 0.0755115737232182 0
2000-07-24 0.0729469786363029 0
2000-07-25 0.0740745176968504 0
2000-07-26 0.0744274424080979 0
2000-07-27 0.0745210165124722 0
2000-07-28 0.0744020365949478 0
2000-07-31 0.0744504149096066 0
2000-08-01 0.0755069989174356 0
2000-08-02 0.0752519841794551 0
2000-08-03 0.0747002639920444 0
2000-08-04 0.075665275737126 0
2000-08-07 0.0731826989030804 0
2000-08-08 0.0755646613968316 0
2000-08-09 0.0748633108485344 0
2000-08-10 0.0736172087872489 0
2000-08-11 0.0741673359787589 0
2000-08-14 0.0744084691672069 0
2000-08-15 0.0741607729665742 0
2000-08-16 0.0748545898791872 0
2000-08-17 0.0741671500708584 0
2000-08-18 0.0741897499567349 0
2000-08-21 0.0740158780167996 0
2000-08-22 0.0754998079606923 0
2000-08-23 0.0730155885084542 0
2000-08-24 0.0730807864765076 0
2000-08-25 0.0676007103521648 0
2000-08-28 0.066423040625361 0
2000-08-29 0.0674705084040775 0
2000-08-30 0.0669090089059764 0
2000-08-31 0.0690690604203174 0
2000-09-01 0.0688597513368858 0
2000-09-04 0.0683145681479672 0
2000-09-05 0.0682822996647878 0
2000-09-06 0.0701672898172349 0
2000-09-07 0.0676410504605564 0
2000-09-08 0.0674306970846135 0
2000-09-11 0.070838880700594 0
2000-09-12 0.0688788161078751 0
2000-09-13 0.0704759146125177 0
2000-09-14 0.0700695963144167 0
2000-09-15 0.07051825451582 0
2000-09-18 0.0751705860974292 0
2000-09-19 0.0783946905738403 0
2000-09-20 0.0778346640979777 0
2000-09-21 0.0783132356493658 0
2000-09-22 0.0719520642691373 0
2000-09-25 0.0697840831389272 0
2000-09-26 0.0722914296993582 0
2000-09-27 0.0718874656423264 0
2000-09-28 0.070317984270162 0
2000-09-29 0.0727611464008529 0
2000-10-02 0.0727310792977113 0
2000-10-03 0.0734832537966116 0
2000-10-04 0.0734122352640308 0
2000-10-05 0.072882348024493 0
2000-10-06 0.0727724776659137 0
2000-10-09 0.0726161816167457 0
2000-10-10 0.070555092680385 0
2000-10-11 0.0716057014771554 0
2000-10-12 0.0715862538193803 0
2000-10-13 0.0743841152852986 0
2000-10-16 0.0723300051393045 0
2000-10-17 0.0745839504914035 0
2000-10-18 0.0742454676702975 0
2000-10-19 0.074453522480426 0
2000-10-20 0.0755013346797982 0
2000-10-23 0.0728728088539808 0
2000-10-24 0.0732195810710063 0
2000-10-25 0.0742374004624183 0
2000-10-26 0.0731688468509091 0
2000-10-27 0.073290620042485 0
2000-10-30 0.0745718514072371 0
2000-10-31 0.0747273736182876 0
2000-11-01 0.0751923902139873 0
2000-11-02 0.0746369267242316 0
2000-11-03 0.0743857609969917 0
2000-11-06 0.0743996965724132 0
2000-11-07 0.0739712314669526 0
2000-11-08 0.0729912138767468 0
2000-11-09 0.0744557827545578 0
2000-11-10 0.0721868406174806 0
2000-11-13 0.0718678246322711 0
2000-11-14 0.0714168414108352 0
2000-11-15 0.0717070200802236 0
2000-11-16 0.0701421619122749 0
2000-11-17 0.0696697697309085 0
2000-11-20 0.0687024268954188 0
2000-11-21 0.0689447157853216 0
2000-11-22 0.0699878902663915 0
2000-11-23 0.0695203571916762 0
2000-11-24 0.0695082903814146 0
2000-11-27 0.0696067646425372 0
2000-11-28 0.0704078001799202 0
2000-11-29 0.0681055199457512 0
2000-11-30 0.0679342945862657 0
2000-12-01 0.0696366811496085 0
2000-12-04 0.0723129631081864 0
2000-12-05 0.0719243517205807 0
2000-12-06 0.0681016686909912 0
2000-12-07 0.0690251646473901 0
2000-12-08 0.0681911965801491 0
2000-12-11 0.0651143456136918 0
2000-12-12 0.0623299885933747 0
2000-12-13 0.0624007349244484 0
2000-12-14 0.0620374954890592 0
2000-12-15 0.0614878351344606 0
2000-12-18 0.0611124068840109 0
2000-12-19 0.0609576767794596 0
2000-12-20 0.0613917365393633 0
2000-12-21 0.0647393157261874 0
2000-12-22 0.0648835476276116 0
2000-12-25 0.0650263296742669 0
2000-12-26 0.0650820840115194 0
2000-12-27 0.0669954305089847 0
2000-12-28 0.0668452132968254 0
2000-12-29 0.0692237246332188 0
2001-01-01 0.0691363852135656 0
2001-01-02 0.0692049176856331 0
2001-01-03 0.0676671735243792 0
2001-01-04 0.0680631567447875 0
2001-01-05 0.0680861886189642 0
2001-01-08 0.0682841911492862 0
2001-01-09 0.0677809753551535 0
2001-01-10 0.0671441169238396 0
2001-01-11 0.0680407924778574 0
2001-01-12 0.0680814457901325 0
2001-01-15 0.0708402804255331 0
2001-01-16 0.0707703964820814 0
2001-01-17 0.0709659171015803 0
2001-01-18 0.0717461213871634 0
2001-01-19 0.0701298676445129 0
2001-01-22 0.0699561845983405 0
2001-01-23 0.0700549774698315 0
2001-01-24 0.0697322549169444 0
2001-01-25 0.0696392764914355 0
2001-01-26 0.0697786688460987 0
2001-01-29 0.068925932857667 0
2001-01-30 0.0686727794457512 0
2001-01-31 0.0687401239713328 0
2001-02-01 0.0685773514051191 0
2001-02-02 0.0691489426528217 0
2001-02-05 0.0751263052672541 0
2001-02-06 0.0740410239749625 0
2001-02-07 0.0735274821076484 0
2001-02-08 0.0777963800333373 0
2001-02-09 0.0770429362816804 0
2001-02-12 0.078009924792756 0
2001-02-13 0.0784220267517728 0
2001-02-14 0.0783045971089603 0
2001-02-15 0.0769423338910679 0
2001-02-16 0.0765709778529364 0
2001-02-19 0.0760111964307192 0
2001-02-20 0.0759926737206771 0
2001-02-21 0.0734188802964967 0
2001-02-22 0.0735091475977978 0
2001-02-23 0.0738056159448099 0
2001-02-26 0.0731129539860599 0
2001-02-27 0.0742886672924438 0
2001-02-28 0.0743240228059616 0
2001-03-01 0.0758897873832576 0
2001-03-02 0.0747289054200332 0
2001-03-05 0.0748165446749809 0
2001-03-06 0.0738165368963365 0
2001-03-07 0.0740114605573654 0
2001-03-08 0.072841636793719 0
2001-03-09 0.0744516006720876 0
2001-03-12 0.0747444887272636 0
2001-03-13 0.0746533792383088 0
2001-03-14 0.0760837027549966 0
2001-03-15 0.0775120333930496 0
2001-03-16 0.0776072017502578 0
2001-03-19 0.0772757907810649 0
2001-03-20 0.0786246906804501 0
2001-03-21 0.0792823168024585 0
2001-03-22 0.0781090238396626 0
2001-03-23 0.0770197856422467 0
2001-03-26 0.0743777064919921 0
2001-03-27 0.0742766317542156 0
2001-03-28 0.0743668859586284 0
2001-03-29 0.0735901494963034 0
2001-03-30 0.0735466591056878 0
2001-04-02 0.0739155448324756 0
2001-04-03 0.073491882361635 0
2001-04-04 0.0772171867113332 0
2001-04-05 0.0757280102542509 0
2001-04-06 0.075810813813021 0
2001-04-09 0.0762427103310186 0
2001-04-10 0.0753478328781052 0
2001-04-11 0.0742575753238003 0
2001-04-12 0.0743688638373449 0
2001-04-13 0.0736780959659622 0
2001-04-16 0.0737688366083511 0
2001-04-17 0.0737499501665818 0
2001-04-18 0.073427882144456 0
2001-04-19 0.0734993889815382 0
2001-04-20 0.0737562950298673 0
2001-04-23 0.0733845849686933 0
2001-04-24 0.07353379645707 0
2001-04-25 0.0659964534532003 0
2001-04-26 0.0671554098955572 0
2001-04-27 0.0620528879905443 0
2001-04-30 0.062158514879606 0
2001-05-01 0.0621627518935993 0
2001-05-02 0.0621529325576628 0
2001-05-03 0.0620998254564735 0
2001-05-04 0.0623328657390836 0
2001-05-07 0.0622436943879005 0
2001-05-08 0.0638419316814971 0
2001-05-09 0.0639176449640741 0
2001-05-10 0.0620449978125269 0
2001-05-11 0.0620096185370036 0
2001-05-14 0.0619396924329115 0
2001-05-15 0.0617367131401279 0
2001-05-16 0.0617154775327697 0
2001-05-17 0.0618945891875894 0
2001-05-18 0.0617457184039613 0
2001-05-21 0.0612838624161886 0
2001-05-22 0.0612645361075417 0
2001-05-23 0.061305993938318 0
2001-05-24 0.0611013571013749 0
2001-05-25 0.0623770815941467 0
2001-05-28 0.0623465239010063 0
2001-05-29 0.0623523903391785 0
2001-05-30 0.0625229382257555 0
2001-05-31 0.0625050757901638 0
2001-06-01 0.0624707769054161 0
2001-06-04 0.0625943053969453 0
2001-06-05 0.0625133544376719 0
2001-06-06 0.0625169245490929 0
2001-06-07 0.0628571114818943 0
2001-06-08 0.0623795628698368 0
2001-06-11 0.0618075289969463 0
2001-06-12 0.0616392603082138 0
2001-06-13 0.0615436305301133 0
2001-06-14 0.0609563750411829 0
2001-06-15 0.0608591781455604 0
2001-06-18 0.0597608274443212 0
2001-06-19 0.0599448486401743 0
2001-06-20 0.0600565146781468 0
2001-06-21 0.0598236551741861 0
2001-06-22 0.0595897550566286 0
2001-06-25 0.0596009779186588 0
2001-06-26 0.059610847608178 0
2001-06-27 0.0598534916012562 0
2001-06-28 0.0614636811488612 0
2001-06-29 0.0613323155024072 0
2001-07-02 0.0607019285137134 0
2001-07-03 0.0606587715550932 0
2001-07-04 0.0603246063507894 0
2001-07-05 0.0603240482737455 0
2001-07-06 0.0595764621703231 0
2001-07-09 0.05904876290704 0
2001-07-10 0.0598934389677735 0
2001-07-11 0.0592228086581534 0
2001-07-12 0.0593077562597569 0
2001-07-13 0.0594645851242329 0
2001-07-16 0.0593015428304956 0
2001-07-17 0.0599560891045263 0
2001-07-18 0.0602081527400817 0
2001-07-19 0.06081242880956 0
2001-07-20 0.0608346494402881 0
2001-07-23 0.0610084808954737 0
2001-07-24 0.061662604476006 0
2001-07-25 0.0624294289912873 0
2001-07-26 0.0635662021349422 0
2001-07-27 0.0637154751965961 0
2001-07-30 0.0648899620923811 0
2001-07-31 0.0638427313130924 0
2001-08-01 0.0635919670491601 0
2001-08-02 0.0638468546306946 0
2001-08-03 0.0631871949375979 0
2001-08-06 0.0617537570427437 0
2001-08-07 0.0612357669427557 0
2001-08-08 0.0615342251370001 0
2001-08-09 0.0624293670353146 0
2001-08-10 0.0623529924359567 0
2001-08-13 0.0622248574853551 0
2001-08-14 0.0617536151949318 0
2001-08-15 0.0613763201438393 0
2001-08-16 0.0596066316684147 0
2001-08-17 0.0596628247331076 0
2001-08-20 0.0613922708868119 0
2001-08-21 0.0608270859378494 0
2001-08-22 0.063486396082942 0
2001-08-23 0.0631410726219554 0
2001-08-24 0.0602092437171175 0
2001-08-27 0.0721357441808763 0
2001-08-28 0.0769823581706797 0
2001-08-29 0.0763942266985911 0
2001-08-30 0.0763208623966423 0
2001-08-31 0.076024536916684 0
2001-09-03 0.0760621587224442 0
2001-09-04 0.076089551629857 0
2001-09-05 0.0756587548339652 0
2001-09-06 0.0757710752474414 0
2001-09-07 0.0782480165413816 0
2001-09-10 0.0768822577149927 0
2001-09-11 0.0777830086332006 0
2001-09-12 0.0777873890129461 0
2001-09-13 0.0778182327505509 0
2001-09-14 0.0807768623208509 0
2001-09-17 0.0848104276999671 0
2001-09-18 0.086897990974415 0
2001-09-19 0.0895640581083787 0
2001-09-20 0.0888658111130684 0
2001-09-21 0.0886616483539195 0
2001-09-24 0.0863728994175178 0
2001-09-25 0.0845855260218421 0
2001-09-26 0.0853291124466177 0
2001-09-27 0.085791231501293 0
2001-09-28 0.0858900427766233 0
2001-10-01 0.0861353777612869 0
2001-10-02 0.0860726951351465 0
2001-10-03 0.0860281807762026 0
2001-10-04 0.0860226556704935 0
2001-10-05 0.0861302946712963 0
2001-10-08 0.0839689885364024 0
2001-10-09 0.084187542991205 0
2001-10-10 0.0859207302890809 0
2001-10-11 0.0859828750995314 0
2001-10-12 0.0836858081939158 0
2001-10-15 0.0837866856560365 0
2001-10-16 0.0833339520345312 0
2001-10-17 0.0829895097751421 0
2001-10-18 0.0826427500222827 0
2001-10-19 0.0804102931167341 0
2001-10-22 0.0833130917572848 0
2001-10-23 0.0834008313086164 0
2001-10-24 0.0843937108729041 0
2001-10-25 0.0883409035487677 0
2001-10-26 0.0886025659704728 0
2001-10-29 0.0878011094617051 0
2001-10-30 0.0878549996163086 0
2001-10-31 0.0884746954631607 0
2001-11-01 0.0907035085601138 0
2001-11-02 0.087920266014291 0
2001-11-05 0.0874054259233435 0
2001-11-06 0.0870875147188756 0
2001-11-07 0.0866919381001846 0
2001-11-08 0.0859949328554398 0
2001-11-09 0.0846046679438153 0
2001-11-12 0.0852557844542999 0
2001-11-13 0.0854112598267965 0
2001-11-14 0.0853802417898197 0
2001-11-15 0.0884648481357405 0
2001-11-16 0.0946631256228323 0
2001-11-19 0.0927575008074923 0
2001-11-20 0.0940821058230757 0
2001-11-21 0.091038553153238 0
2001-11-22 0.0925183556356215 0
2001-11-23 0.0925589356678132 0
2001-11-26 0.0926054468093909 0
2001-11-27 0.0911662778981629 0
2001-11-28 0.0872418718113751 0
2001-11-29 0.0872612566808099 0
2001-11-30 0.0912679761452929 0
2001-12-03 0.08706504633363 0
2001-12-04 0.0851926607306347 0
2001-12-05 0.0829423226192889 0
2001-12-06 0.0830822927014602 0
2001-12-07 0.083996601079329 0
2001-12-10 0.0839889746427334 0
2001-12-11 0.0823955283715257 0
2001-12-12 0.0822809838745383 0
2001-12-13 0.0832053581335245 0
2001-12-14 0.0831880502523636 0
2001-12-17 0.0830060546763949 0
2001-12-18 0.0830588813910862 0
2001-12-19 0.0832051639815372 0
2001-12-20 0.0831997629969874 0
2001-12-21 0.083276730472539 0
2001-12-24 0.0860276151282676 0
2001-12-25 0.0860393521915853 0
2001-12-26 0.0860993963794532 0
2001-12-27 0.0851862654153058 0
2001-12-28 0.0855876649904347 0
2001-12-31 0.0862591350856875 0
2002-01-01 0.0864316173697417 0
2002-01-02 0.0864620795134181 0
2002-01-03 0.0856126741262136 0
2002-01-04 0.0842024954309711 0
2002-01-07 0.088004575431609 0
2002-01-08 0.088058943437042 0
2002-01-09 0.0852308296839565 0
2002-01-10 0.0867143401393775 0
2002-01-11 0.0875543360546017 0
2002-01-14 0.0833631483451009 0
2002-01-15 0.0845908052719497 0
2002-01-16 0.0844650399734721 0
2002-01-17 0.0843332765293398 0
2002-01-18 0.0851408019349933 0
2002-01-21 0.0843380366555979 0
2002-01-22 0.0843346660419917 0
2002-01-23 0.0843060526567567 0
2002-01-24 0.0837768209141704 0
2002-01-25 0.0828142908846495 0
2002-01-28 0.0836622887501249 0
2002-01-29 0.0837127222263048 0
2002-01-30 0.0835767532916669 0
2002-01-31 0.0835760655584376 0
2002-02-01 0.0828353049056976 0
2002-02-04 0.0826589333921576 0
2002-02-05 0.0830486977031834 0
2002-02-06 0.0831608646866674 0
2002-02-07 0.0832767187225975 0
2002-02-08 0.0832946881423881 0
2002-02-11 0.0829241589677518 0
2002-02-12 0.0828444425041498 0
2002-02-13 0.0828062625420964 0
2002-02-14 0.082876790019644 0
2002-02-15 0.0829075551262252 0
2002-02-18 0.0830200375040369 0
2002-02-19 0.0830507976564432 0
2002-02-20 0.0829387643777567 0
2002-02-21 0.0831043133972064 0
2002-02-22 0.0829883732044909 0
2002-02-25 0.0828732077356996 0
2002-02-26 0.0833525669435992 0
2002-02-27 0.0817391389326646 0
2002-02-28 0.0817866635696662 0
2002-03-01 0.0829063038070454 0
2002-03-04 0.0823935500660715 0
2002-03-05 0.0822486365936132 0
2002-03-06 0.081701716593647 0
2002-03-07 0.0817121538310975 0
2002-03-08 0.0818655358065215 0
2002-03-11 0.082063902960622 0
2002-03-12 0.0826263846806969 0
2002-03-13 0.0828500586830756 0
2002-03-14 0.0830211463929406 0
2002-03-15 0.0840886649104013 0
2002-03-18 0.0840848336761386 0
2002-03-19 0.0837666468741884 0
2002-03-20 0.0837955360610683 0
2002-03-21 0.0838838440989919 0
2002-03-22 0.0847542216341687 0
2002-03-25 0.084895896164224 0
2002-03-26 0.0849501674629885 0
2002-03-27 0.0849925687834554 0
2002-03-28 0.0849793790209942 0
2002-03-29 0.086643435490602 0
2002-04-01 0.0866385694929924 0
2002-04-02 0.0885985947992604 0
2002-04-03 0.0869961737541246 0
2002-04-04 0.0872531192262258 0
2002-04-05 0.0875917914739052 0
2002-04-08 0.0878284741330155 0
2002-04-09 0.0878731654445565 0
2002-04-10 0.0892425839741446 0
2002-04-11 0.0916795013818532 0
2002-04-12 0.0942782371029309 0
2002-04-15 0.0895473797909584 0
2002-04-16 0.088636948358825 0
2002-04-17 0.0883890893591674 0
2002-04-18 0.0909317299788035 0
2002-04-19 0.0911104346786471 0
2002-04-22 0.0917336466206011 0
2002-04-23 0.0917475492154026 0
2002-04-24 0.0926172396615267 0
2002-04-25 0.0930080860902327 0
2002-04-26 0.0931437109910701 0
2002-04-29 0.0918446929585098 0
2002-04-30 0.091609524433956 0
2002-05-01 0.0917166253639815 0
2002-05-02 0.0916830669132409 0
2002-05-03 0.0917477702262801 0
2002-05-06 0.091776562532107 0
2002-05-07 0.0918692007918358 0
2002-05-08 0.093505770929873 0
2002-05-09 0.0935504610977179 0
2002-05-10 0.0936240007924787 0
2002-05-13 0.0940191841276172 0
2002-05-14 0.0950231077520275 0
2002-05-15 0.0967711469386771 0
2002-05-16 0.0921311527285014 0
2002-05-17 0.0925291544389822 0
2002-05-20 0.0932058906597988 0
2002-05-21 0.0930913068118921 0
2002-05-22 0.089486574266585 0
2002-05-23 0.0902080025867317 0
2002-05-24 0.0887215822458541 0
2002-05-27 0.0885926812738169 0
2002-05-28 0.0886572162896757 0
2002-05-29 0.0813851406241616 0
2002-05-30 0.0812552824537233 0
2002-05-31 0.080605022035877 0
2002-06-03 0.0830151662160655 0
2002-06-04 0.0835328107862621 0
2002-06-05 0.0844263454307981 0
2002-06-06 0.0851074689340866 0
2002-06-07 0.0858060319455907 0
2002-06-10 0.0854007974813261 0
2002-06-11 0.0871336347901381 0
2002-06-12 0.087126753039113 0
2002-06-13 0.0886762824094892 0
2002-06-14 0.0914040821766973 0
2002-06-17 0.0910158288036632 0
2002-06-18 0.090915893230376 0
2002-06-19 0.0887243906449582 0
2002-06-20 0.0882346990781924 0
2002-06-21 0.0882012325902895 0
2002-06-24 0.0886512396912894 0
2002-06-25 0.0878455771616745 0
2002-06-26 0.0883667480601824 0
2002-06-27 0.0868246014454416 0
2002-06-28 0.0866767094960127 0
2002-07-01 0.086727105440224 0
2002-07-02 0.0867451754032174 0
2002-07-03 0.0867544614484554 0
2002-07-04 0.0867278342866655 0
2002-07-05 0.0867523140957388 0
2002-07-08 0.086846642180847 0
2002-07-09 0.0868358443978457 0
2002-07-10 0.0869295248078424 0
2002-07-11 0.0873105253004412 0
2002-07-12 0.0871789537341843 0
2002-07-15 0.0879366476752216 0
2002-07-16 0.0882817998704166 0
2002-07-17 0.0872064782199755 0
2002-07-18 0.0870600636492189 0
2002-07-19 0.0880147257753142 0
2002-07-22 0.0893529525524799 0
2002-07-23 0.0880179290949004 0
2002-07-24 0.0880634599495579 0
2002-07-25 0.0882747138105166 0
2002-07-26 0.0881894063512875 0
2002-07-29 0.088497004551641 0
2002-07-30 0.0885753887730355 0
2002-07-31 0.0912560242744222 0
2002-08-01 0.0915898996541687 0
2002-08-02 0.0929364166508746 0
2002-08-05 0.0934739150473403 0
2002-08-06 0.0945470876892268 0
2002-08-07 0.0948573101970805 0
2002-08-08 0.0938866994212998 0
2002-08-09 0.0941651562706846 0
2002-08-12 0.0947311064620104 0
2002-08-13 0.0937339530098953 0
2002-08-14 0.0924830454446022 0
2002-08-15 0.0921348152160227 0
2002-08-16 0.0898988457554889 0
2002-08-19 0.0899999564300834 0
2002-08-20 0.0888821424284576 0
2002-08-21 0.0887702384103644 0
2002-08-22 0.0882248875540658 0
2002-08-23 0.0882415814153362 0
2002-08-26 0.0880555780916546 0
2002-08-27 0.089558695167823 0
2002-08-28 0.0896097397531844 0
2002-08-29 0.0890452531850877 0
2002-08-30 0.0889367235901683 0
2002-09-02 0.0888744254447138 0
2002-09-03 0.0889325701123203 0
2002-09-04 0.0876258258038377 0
2002-09-05 0.0891153419715207 0
2002-09-06 0.0902190183927168 0
2002-09-09 0.0908740382432614 0
2002-09-10 0.0906764978857034 0
2002-09-11 0.0906168684514072 0
2002-09-12 0.0905107086694075 0
2002-09-13 0.0910224603537735 0
2002-09-16 0.0938847129915491 0
2002-09-17 0.0944201194910746 0
2002-09-18 0.0943431479553061 0
2002-09-19 0.0935406666913778 0
2002-09-20 0.0933075926288866 0
2002-09-23 0.0933744440880421 0
2002-09-24 0.0944350605599479 0
2002-09-25 0.0945311175633968 0
2002-09-26 0.094385681529626 0
2002-09-27 0.0940471362809127 0
2002-09-30 0.0940881410081806 0
2002-10-01 0.0941408967562901 0
2002-10-02 0.0941961047713371 0
2002-10-03 0.094245867667821 0
2002-10-04 0.0943582025407524 0
2002-10-07 0.0944284650662224 0
2002-10-08 0.094444795206696 0
2002-10-09 0.0942079656467303 0
2002-10-10 0.09409506616433 0
2002-10-11 0.0938082419018054 0
2002-10-14 0.0930567452662372 0
2002-10-15 0.0938228976373243 0
2002-10-16 0.0947517114958979 0
2002-10-17 0.0930896575080323 0
2002-10-18 0.0925773301017807 0
2002-10-21 0.0927321015359205 0
2002-10-22 0.0954648013485447 0
2002-10-23 0.0958755831880738 0
2002-10-24 0.0965513152702285 0
2002-10-25 0.0956345138848397 0
2002-10-28 0.0930955849659822 0
2002-10-29 0.0927591028255128 0
2002-10-30 0.0928247723207984 0
2002-10-31 0.0928831900756012 0
2002-11-01 0.0925763126849156 0
2002-11-04 0.0929554517775489 0
2002-11-05 0.0934026276797769 0
2002-11-06 0.0926650688764818 0
2002-11-07 0.0930258977638858 0
2002-11-08 0.0913076338275099 0
2002-11-11 0.0930688887503341 0
2002-11-12 0.0938345650169913 0
2002-11-13 0.0936330398323049 0
2002-11-14 0.0894757028214178 0
2002-11-15 0.0893751598436428 0
2002-11-18 0.0896498688906629 0
2002-11-19 0.0865566184658153 0
2002-11-20 0.0851891042353886 0
2002-11-21 0.0878146634759375 0
2002-11-22 0.0877545550199383 0
2002-11-25 0.0874347369882545 0
2002-11-26 0.0847364717534149 0
2002-11-27 0.0853477893484012 0
2002-11-28 0.0848800026757061 0
2002-11-29 0.0850116671881907 0
2002-12-02 0.0849233476487068 0
2002-12-03 0.0840086607190973 0
2002-12-04 0.0839897892331226 0
2002-12-05 0.0834588102197112 0
2002-12-06 0.0833175702005823 0
2002-12-09 0.0835103709078534 0
2002-12-10 0.0839960718336719 0
2002-12-11 0.0838399785344021 0
2002-12-12 0.0840439619266121 0
2002-12-13 0.082810494352979 0
2002-12-16 0.0825875017232281 0
2002-12-17 0.0818085348940547 0
2002-12-18 0.0819838455339873 0
2002-12-19 0.082021792887486 0
2002-12-20 0.0819290757058975 0
2002-12-23 0.0819290833440794 0
2002-12-24 0.0819054055418396 0
2002-12-25 0.081912275910288 0
2002-12-26 0.0819336456400143 0
2002-12-27 0.0813521551044979 0
2002-12-30 0.0814424549170416 0
2002-12-31 0.0816865344912853 0
2003-01-01 0.0818466783436233 0
2003-01-02 0.081832714461187 0
2003-01-03 0.0809602058952153 0
2003-01-06 0.0802508185734967 0
2003-01-07 0.0817972587242242 0
2003-01-08 0.0822974677398759 0
2003-01-09 0.0828497557799031 0
2003-01-10 0.0837058411575733 0
2003-01-13 0.0835599280173218 0
2003-01-14 0.0828646139629745 0
2003-01-15 0.0827036549304767 0
2003-01-16 0.0823278205819053 0
2003-01-17 0.0820883319356772 0
2003-01-20 0.0822516345099558 0
2003-01-21 0.0822346617292659 0
2003-01-22 0.0825435498559618 0
2003-01-23 0.082605950091602 0
2003-01-24 0.0828419064539104 0
2003-01-27 0.0824305251201262 0
2003-01-28 0.0820243179363244 0
2003-01-29 0.081758879745271 0
2003-01-30 0.0811368986215443 0
2003-01-31 0.0809826019627973 0
2003-02-03 0.0811940072021265 0
2003-02-04 0.0817055758952611 0
2003-02-05 0.0811575526337059 0
2003-02-06 0.0809610890642275 0
2003-02-07 0.0806621627757828 0
2003-02-10 0.0815056244175726 0
2003-02-11 0.0822737648869021 0
2003-02-12 0.0814214817833145 0
2003-02-13 0.0812272518869952 0
2003-02-14 0.0810406846918456 0
2003-02-17 0.0810271336907887 0
2003-02-18 0.0810340950943856 0
2003-02-19 0.0808356960044214 0
2003-02-20 0.0807657271847946 0
2003-02-21 0.079431449765289 0
2003-02-24 0.0796569627851201 0
2003-02-25 0.0794303503323343 0
2003-02-26 0.0790506812997748 0
2003-02-27 0.0789360095974499 0
2003-02-28 0.0800850115654986 0
2003-03-03 0.0801376235863286 0
2003-03-04 0.08089137648043 0
2003-03-05 0.0802514517823967 0
2003-03-06 0.0801799949437199 0
2003-03-07 0.07986967493174 0
2003-03-10 0.080660640383066 0
2003-03-11 0.0806491820771201 0
2003-03-12 0.0807108713920903 0
2003-03-13 0.0809624987413397 0
2003-03-14 0.0814247093514888 0
2003-03-17 0.0819093745436929 0
2003-03-18 0.0815856588074209 0
2003-03-19 0.0878113794872526 0
2003-03-20 0.0868108347643096 0
2003-03-21 0.0901271097588337 0
2003-03-24 0.0921956246249439 0
2003-03-25 0.0993244949956918 0
2003-03-26 0.102582187969221 0
2003-03-27 0.112633223054501 0
2003-03-28 0.115367615238094 0
2003-03-31 0.115764942052955 0
2003-04-01 0.113216616447498 0
2003-04-02 0.112305484893162 0
2003-04-03 0.110131970770566 0
2003-04-04 0.108975048744869 0
2003-04-07 0.107954467812556 0
2003-04-08 0.109171616942719 0
2003-04-09 0.108606597863227 0
2003-04-10 0.106450413942808 0
2003-04-11 0.11331340352195 0
2003-04-14 0.108320368762399 0
2003-04-15 0.10811627224279 0
2003-04-16 0.112639336336932 0
2003-04-17 0.113240644357581 0
2003-04-18 0.115586450234635 0
2003-04-21 0.115674413687297 0
2003-04-22 0.116596462025725 0
2003-04-23 0.112901074758101 0
2003-04-24 0.103301180726667 0
2003-04-25 0.101599362966172 0
2003-04-28 0.109925930690106 0
2003-04-29 0.105852561188758 0
2003-04-30 0.10565257679622 0
2003-05-01 0.105552510444917 0
2003-05-02 0.105603875770712 0
2003-05-05 0.105520933618911 0
2003-05-06 0.105934356814991 0
2003-05-07 0.105618556440468 0
2003-05-08 0.105982870614569 0
2003-05-09 0.106398654760942 0
2003-05-12 0.104556473052224 0
2003-05-13 0.102807372776487 0
2003-05-14 0.0971079400031494 0
2003-05-15 0.0943343388283401 0
2003-05-16 0.0941683447619475 0
2003-05-19 0.0939735146895582 0
2003-05-20 0.093094184488061 0
2003-05-21 0.093580029481802 0
2003-05-22 0.0930618531453985 0
2003-05-23 0.094556514919314 0
2003-05-26 0.0932648815817502 0
2003-05-27 0.093325044768321 0
2003-05-28 0.0915981770485461 0
2003-05-29 0.0941777739170028 0
2003-05-30 0.0928201155392528 0
2003-06-02 0.0927959740031598 0
2003-06-03 0.0964263418453533 0
2003-06-04 0.0963387032529918 0
2003-06-05 0.0928356275576704 0
2003-06-06 0.0965252625195225 0
2003-06-09 0.0974771885329175 0
2003-06-10 0.0973566125791647 0
2003-06-11 0.0961456574952247 0
2003-06-12 0.0966170214262696 0
2003-06-13 0.0975294940592195 0
2003-06-16 0.0961917061308296 0
2003-06-17 0.0967079296553367 0
2003-06-18 0.0967057528983172 0
2003-06-19 0.0942586953799824 0
2003-06-20 0.0934528226990574 0
2003-06-23 0.0962472405045178 0
2003-06-24 0.0964663244414055 0
2003-06-25 0.0961040724080937 0
2003-06-26 0.0918496428613268 0
2003-06-27 0.0821837280267989 0
2003-06-30 0.0827659598454693 0
2003-07-01 0.0833745925656728 0
2003-07-02 0.0826682765952756 0
2003-07-03 0.0829647598099282 0
2003-07-04 0.0831001358047462 0
2003-07-07 0.0831679387298702 0
2003-07-08 0.0840206084808394 0
2003-07-09 0.0845530393214568 0
2003-07-10 0.0826757503497938 0
2003-07-11 0.0828384035056876 0
2003-07-14 0.083411754211873 0
2003-07-15 0.0836127228010529 0
2003-07-16 0.0832343304790268 0
2003-07-17 0.0842592090010414 0
2003-07-18 0.0854531930888083 0
2003-07-21 0.0867856713460851 0
2003-07-22 0.08707736055272 0
2003-07-23 0.0888324248114397 0
2003-07-24 0.088723315143946 0
2003-07-25 0.0906778667533321 0
2003-07-28 0.0900197703106644 0
2003-07-29 0.0907226812964458 0
2003-07-30 0.0906043227157138 0
2003-07-31 0.0910987317147172 0
2003-08-01 0.0912091336450681 0
2003-08-04 0.0863975514729699 0
2003-08-05 0.0866991689777517 0
2003-08-06 0.0876360045349406 0
2003-08-07 0.0881054462489969 0
2003-08-08 0.0900429566725045 0
2003-08-11 0.0903032720897275 0
2003-08-12 0.0909340896060081 0
2003-08-13 0.0909499046155275 0
2003-08-14 0.0888275948518401 0
2003-08-15 0.0888904833112278 0
2003-08-18 0.0891216513958298 0
2003-08-19 0.0895080566297496 0
2003-08-20 0.089454548412422 0
2003-08-21 0.0895505765425032 0
2003-08-22 0.0901818414793852 0
2003-08-25 0.0897694122314051 0
2003-08-26 0.0900734219814554 0
2003-08-27 0.0898031642128082 0
2003-08-28 0.0881023592820653 0
2003-08-29 0.0877087084024172 0
2003-09-01 0.08681318321634 0
2003-09-02 0.0868392724779357 0
2003-09-03 0.0891775490288765 0
2003-09-04 0.0892294624805003 0
2003-09-05 0.0874668884132161 0
2003-09-08 0.0876157489794963 0
2003-09-09 0.0875614934153281 0
2003-09-10 0.087019119635158 0
2003-09-11 0.0868948596960064 0
2003-09-12 0.0852935066837925 0
2003-09-15 0.0839481954411175 0
2003-09-16 0.0841834721303695 0
2003-09-17 0.0823916153540946 0
2003-09-18 0.0830575108589162 0
2003-09-19 0.0828139062558563 0
2003-09-22 0.0821316067944236 0
2003-09-23 0.082094483963449 0
2003-09-24 0.0821230034807806 0
2003-09-25 0.0863350140811402 0
2003-09-26 0.0865276723662857 0
2003-09-29 0.0863139677759117 0
2003-09-30 0.086016113627857 0
2003-10-01 0.0855051822591848 0
2003-10-02 0.0855665785326136 0
2003-10-03 0.0856572897064975 0
2003-10-06 0.0857494965125347 0
2003-10-07 0.0858076393643657 0
2003-10-08 0.0857377795814912 0
2003-10-09 0.0853457722147696 0
2003-10-10 0.0817853115082614 0
2003-10-13 0.0823718912163428 0
2003-10-14 0.082196689951633 0
2003-10-15 0.082047937182919 0
2003-10-16 0.0822641826879262 0
2003-10-17 0.0827327107633977 0
2003-10-20 0.0808984741646751 0
2003-10-21 0.0813984084454995 0
2003-10-22 0.0818726636083191 0
2003-10-23 0.0813634327475267 0
2003-10-24 0.0816620584267938 0
2003-10-27 0.080940768022827 0
2003-10-28 0.0809954467533851 0
2003-10-29 0.0804525787214839 0
2003-10-30 0.0785785533261608 0
2003-10-31 0.0790831134816423 0
2003-11-03 0.0780905495300243 0
2003-11-04 0.0789945681759893 0
2003-11-05 0.0790444977243476 0
2003-11-06 0.0849080389564718 0
2003-11-07 0.0849218830692643 0
2003-11-10 0.0840115119222546 0
2003-11-11 0.083594737300845 0
2003-11-12 0.0843482949647801 0
2003-11-13 0.084187414620872 0
2003-11-14 0.0830791115864428 0
2003-11-17 0.0833043324011261 0
2003-11-18 0.0821054475683018 0
2003-11-19 0.0799597565899239 0
2003-11-20 0.0807008969820195 0
2003-11-21 0.0806409390099528 0
2003-11-24 0.0820140720041521 0
2003-11-25 0.0864956917655791 0
2003-11-26 0.0865129013851794 0
2003-11-27 0.0875807946348663 0
2003-11-28 0.0875833783523278 0
2003-12-01 0.0876730835490397 0
2003-12-02 0.0886171372928961 0
2003-12-03 0.0869400316628213 0
2003-12-04 0.087228683721542 0
2003-12-05 0.0873035445903796 0
2003-12-08 0.0858866410410787 0
2003-12-09 0.0833031708553824 0
2003-12-10 0.0840379419466813 0
2003-12-11 0.0839166850483846 0
2003-12-12 0.0838870044578927 0
2003-12-15 0.0837631201809903 0
2003-12-16 0.0838789176953676 0
2003-12-17 0.0834275204458611 0
2003-12-18 0.0829377352137761 0
2003-12-19 0.0836670905076055 0
2003-12-22 0.0866292898610031 0
2003-12-23 0.0888133050691502 0
2003-12-24 0.088185572190727 0
2003-12-25 0.0886464401136233 0
2003-12-26 0.0887230621447129 0
2003-12-29 0.0887443813065188 0
2003-12-30 0.0899888644869737 0
2003-12-31 0.091437523069775 0
2004-01-01 0.0913604653688367 0
2004-01-02 0.0914578312437389 0
2004-01-05 0.0916738061514372 0
2004-01-06 0.0897245206862306 0
2004-01-07 0.0902325815813988 0
2004-01-08 0.090297973528553 0
2004-01-09 0.0929466994207824 0
2004-01-12 0.0925246755132194 0
2004-01-13 0.0931780199712473 0
2004-01-14 0.0911037332138573 0
2004-01-15 0.0917451726733092 0
2004-01-16 0.0942693581098837 0
2004-01-19 0.0940447849826225 0
2004-01-20 0.0941139998135964 0
2004-01-21 0.0945638330570037 0
2004-01-22 0.0943869933752371 0
2004-01-23 0.0943070818167804 0
2004-01-26 0.0943106597784237 0
2004-01-27 0.0941859481622225 0
2004-01-28 0.0941008191139237 0
2004-01-29 0.0954607866723811 0
2004-01-30 0.0918416185686954 0
2004-02-02 0.0906444351460977 0
2004-02-03 0.0860308778272557 0
2004-02-04 0.0881449949936433 0
2004-02-05 0.090641612446613 0
2004-02-06 0.0911737341534309 0
2004-02-09 0.0934076540285697 0
2004-02-10 0.0944430302775998 0
2004-02-11 0.0974415837926196 0
2004-02-12 0.0972629451147435 0
2004-02-13 0.0976151921377983 0
2004-02-16 0.0962278359641533 0
2004-02-17 0.0964066100490295 0
2004-02-18 0.0950456126863268 0
2004-02-19 0.0950690217692189 0
2004-02-20 0.0947262538285479 0
2004-02-23 0.0946811649302776 0
2004-02-24 0.0947561812052232 0
2004-02-25 0.0951778192316401 0
2004-02-26 0.0931754629235979 0
2004-02-27 0.0982307764816235 0
2004-03-01 0.0967948413134724 0
2004-03-02 0.0974728037965063 0
2004-03-03 0.0966572093046054 0
2004-03-04 0.0977493682643757 0
2004-03-05 0.0993583483620283 0
2004-03-08 0.10113231974413 0
2004-03-09 0.100834249813958 0
2004-03-10 0.101526415426137 0
2004-03-11 0.102209511399814 0
2004-03-12 0.101580137555843 0
2004-03-15 0.104602242206537 0
2004-03-16 0.102478598981131 0
2004-03-17 0.10249224094766 0
2004-03-18 0.105454619744252 0
2004-03-19 0.106704074564604 0
2004-03-22 0.106426790612737 0
2004-03-23 0.104168883334136 0
2004-03-24 0.104743284926516 0
2004-03-25 0.104082202568532 0
2004-03-26 0.103014970590006 0
2004-03-29 0.102913028454156 0
2004-03-30 0.103175567857187 0
2004-03-31 0.101280028005372 0
2004-04-01 0.102500273370491 0
2004-04-02 0.1051609621093 0
2004-04-05 0.105155959040509 0
2004-04-06 0.105450938525094 0
2004-04-07 0.106261419786694 0
2004-04-08 0.107647009046414 0
2004-04-09 0.111232042152027 0
2004-04-12 0.111365792921322 0
2004-04-13 0.112472187654222 0
2004-04-14 0.110593705303495 0
2004-04-15 0.109376906040287 0
2004-04-16 0.106847930196209 0
2004-04-19 0.106711855206568 0
2004-04-20 0.10644724058215 0
2004-04-21 0.106945061771945 0
2004-04-22 0.10820037589297 0
2004-04-23 0.111707278272944 0
2004-04-26 0.111570246332558 0
2004-04-27 0.110841472705833 0
2004-04-28 0.111627832624483 0
2004-04-29 0.110753786178354 0
2004-04-30 0.110096087940863 0
2004-05-03 0.110225451617436 0
2004-05-04 0.110647895011018 0
2004-05-05 0.110938967553902 0
2004-05-06 0.111268515673748 0
2004-05-07 0.111281349653851 0
2004-05-10 0.113425479357519 0
2004-05-11 0.114920399201012 0
2004-05-12 0.110299159760549 0
2004-05-13 0.110864044779341 0
2004-05-14 0.111541936274509 0
2004-05-17 0.113187555243641 0
2004-05-18 0.112963403477674 0
2004-05-19 0.114016891993364 0
2004-05-20 0.116284703279691 0
2004-05-21 0.117475320276486 0
2004-05-24 0.115782616824298 0
2004-05-25 0.123640363379371 0
2004-05-26 0.124300541131512 0
2004-05-27 0.127188140677224 0
2004-05-28 0.124880222569151 0
2004-05-31 0.124058943161321 0
2004-06-01 0.124208363563426 0
2004-06-02 0.129420728180327 0
2004-06-03 0.122401010267516 0
2004-06-04 0.122040682371957 0
2004-06-07 0.11922180125311 0
2004-06-08 0.120310652542179 0
2004-06-09 0.115033689946306 0
2004-06-10 0.115316208934061 0
2004-06-11 0.114618519909692 0
2004-06-14 0.114620647800606 0
2004-06-15 0.117246564630895 0
2004-06-16 0.118391146814468 0
2004-06-17 0.118930940479964 0
2004-06-18 0.122760547547708 0
2004-06-21 0.122592998195532 0
2004-06-22 0.125495096272081 0
2004-06-23 0.126396828717035 0
2004-06-24 0.125061631241361 0
2004-06-25 0.126092923004752 0
2004-06-28 0.124895806498387 0
2004-06-29 0.128619609933702 0
2004-06-30 0.127159730122673 0
2004-07-01 0.121886036866541 0
2004-07-02 0.121239921562957 0
2004-07-05 0.121495895580899 0
2004-07-06 0.121599253343621 0
2004-07-07 0.124486709548294 0
2004-07-08 0.124729864433035 0
2004-07-09 0.12684575403777 0
2004-07-12 0.125561115568259 0
2004-07-13 0.125930123213832 0
2004-07-14 0.125767956864635 0
2004-07-15 0.122009810918081 0
2004-07-16 0.123235633366063 0
2004-07-19 0.123122078301759 0
2004-07-20 0.124028194267812 0
2004-07-21 0.123849675962944 0
2004-07-22 0.122996223853945 0
2004-07-23 0.123571880931672 0
2004-07-26 0.12453271388073 0
2004-07-27 0.124238817508878 0
2004-07-28 0.123923447262424 0
2004-07-29 0.121456391457088 0
2004-07-30 0.121022450698531 0
2004-08-02 0.123500963132615 0
2004-08-03 0.123759892310382 0
2004-08-04 0.122838036852773 0
2004-08-05 0.118915961064801 0
2004-08-06 0.118300510463172 0
2004-08-09 0.118896039326556 0
2004-08-10 0.118041833101994 0
2004-08-11 0.117170525128262 0
2004-08-12 0.117824966196574 0
2004-08-13 0.117890049104952 0
2004-08-16 0.120431266975478 0
2004-08-17 0.121129109609865 0
2004-08-18 0.121686298480252 0
2004-08-19 0.123296991018657 0
2004-08-20 0.122992369439581 0
2004-08-23 0.120452958733238 0
2004-08-24 0.124443864070819 0
2004-08-25 0.124095842420304 0
2004-08-26 0.121763363161114 0
2004-08-27 0.119962081200283 0
2004-08-30 0.120082420723717 0
2004-08-31 0.122510881096861 0
2004-09-01 0.122121476564351 0
2004-09-02 0.120130727714469 0
2004-09-03 0.120269648943278 0
2004-09-06 0.120198390925296 0
2004-09-07 0.12027749969088 0
2004-09-08 0.118335825445558 0
2004-09-09 0.117153503756902 0
2004-09-10 0.116283645902246 0
2004-09-13 0.110704941575627 0
2004-09-14 0.107158513923466 0
2004-09-15 0.105049635918012 0
2004-09-16 0.10755121353694 0
2004-09-17 0.107118298756857 0
2004-09-20 0.102282664385687 0
2004-09-21 0.103745265306961 0
2004-09-22 0.106226053954843 0
2004-09-23 0.10218981334867 0
2004-09-24 0.101800583457436 0
2004-09-27 0.102655984260281 0
2004-09-28 0.101830808696837 0
2004-09-29 0.102270841446969 0
2004-09-30 0.101790426399754 0
2004-10-01 0.101893414566468 0
2004-10-04 0.102158366450317 0
2004-10-05 0.102131084181139 0
2004-10-06 0.102596034530703 0
2004-10-07 0.102952605250292 0
2004-10-08 0.101612259986662 0
2004-10-11 0.102869764088416 0
2004-10-12 0.103622760427821 0
2004-10-13 0.103739694709567 0
2004-10-14 0.104817508568314 0
2004-10-15 0.105622434301614 0
2004-10-18 0.105541337997603 0
2004-10-19 0.106268403030674 0
2004-10-20 0.105918549247893 0
2004-10-21 0.109882725112233 0
2004-10-22 0.110756696573254 0
2004-10-25 0.113643143617328 0
2004-10-26 0.114196389571808 0
2004-10-27 0.115127034385857 0
2004-10-28 0.114084461632443 0
2004-10-29 0.110250021911735 0
2004-11-01 0.112232454122752 0
2004-11-02 0.110748301540801 0
2004-11-03 0.112164166643755 0
2004-11-04 0.115518221805477 0
2004-11-05 0.115757981043656 0
2004-11-08 0.11625828579139 0
2004-11-09 0.116720404560963 0
2004-11-10 0.122039966992951 0
2004-11-11 0.123793693411375 0
2004-11-12 0.125036621286237 0
2004-11-15 0.12565794809633 0
2004-11-16 0.125855447972335 0
2004-11-17 0.123959774034715 0
2004-11-18 0.122685812074528 0
2004-11-19 0.123926246199519 0
2004-11-22 0.122203769033125 0
2004-11-23 0.121425333144561 0
2004-11-24 0.122048104370413 0
2004-11-25 0.122339134970288 0
2004-11-26 0.12240833369564 0
2004-11-29 0.122454001745579 0
2004-11-30 0.122168229013571 0
2004-12-01 0.121571587947015 0
2004-12-02 0.119011658964173 0
2004-12-03 0.121124271420273 0
2004-12-06 0.121688586203358 0
2004-12-07 0.122808418369378 0
2004-12-08 0.123810800126665 0
2004-12-09 0.122945771544162 0
2004-12-10 0.124306701962759 0
2004-12-13 0.121497889148377 0
2004-12-14 0.121869901081294 0
2004-12-15 0.121063309166311 0
2004-12-16 0.12538952082353 0
2004-12-17 0.12534945837692 0
2004-12-20 0.130879226605465 0
2004-12-21 0.130622121675954 0
2004-12-22 0.130149520325858 0
2004-12-23 0.124393519370171 0
2004-12-24 0.124386207951668 0
2004-12-27 0.12444089029127 0
2004-12-28 0.122618810819999 0
2004-12-29 0.123318038899181 0
2004-12-30 0.124339044337728 0
2004-12-31 0.123876098142436 0
2005-01-03 0.123954252393885 0
2005-01-04 0.120091757573489 0
2005-01-05 0.117099087274736 0
2005-01-06 0.115755687652527 0
2005-01-07 0.113479640158993 0
2005-01-10 0.113884299704301 0
2005-01-11 0.114011796625576 0
2005-01-12 0.114219084286586 0
2005-01-13 0.114663343924633 0
2005-01-14 0.118001001218995 0
2005-01-17 0.119034174273986 0
2005-01-18 0.119030818804559 0
2005-01-19 0.119125211515852 0
2005-01-20 0.117264646948924 0
2005-01-21 0.119072019850573 0
2005-01-24 0.115816738982656 0
2005-01-25 0.116026921149225 0
2005-01-26 0.117786111364484 0
2005-01-27 0.116351529606324 0
2005-01-28 0.11648084110309 0
2005-01-31 0.111848703219757 0
2005-02-01 0.112987685817223 0
2005-02-02 0.116642075294454 0
2005-02-03 0.115466120965344 0
2005-02-04 0.116242351875783 0
2005-02-07 0.116326630926771 0
2005-02-08 0.116024255200504 0
2005-02-09 0.116113865193479 0
2005-02-10 0.116203463343138 0
2005-02-11 0.11681896659703 0
2005-02-14 0.116925020262981 0
2005-02-15 0.117114895811584 0
2005-02-16 0.117564135763092 0
2005-02-17 0.118446008864983 0
2005-02-18 0.116366885026927 0
2005-02-21 0.113698850117319 0
2005-02-22 0.113996479673531 0
2005-02-23 0.113410012664148 0
2005-02-24 0.113350911016643 0
2005-02-25 0.113275882320398 0
2005-02-28 0.113511155839928 0
2005-03-01 0.113257262797354 0
2005-03-02 0.113130808152605 0
2005-03-03 0.111694928427085 0
2005-03-04 0.112460679588151 0
2005-03-07 0.112435691194099 0
2005-03-08 0.112106386287769 0
2005-03-09 0.112451220675539 0
2005-03-10 0.113042104988836 0
2005-03-11 0.113757490268426 0
2005-03-14 0.113264883991144 0
2005-03-15 0.114559285591619 0
2005-03-16 0.115018995600278 0
2005-03-17 0.117779309198883 0
2005-03-18 0.117684552814185 0
2005-03-21 0.117488502146294 0
2005-03-22 0.117243798789338 0
2005-03-23 0.116470526681294 0
2005-03-24 0.124166654873544 0
2005-03-25 0.124427598517976 0
2005-03-28 0.124493169950871 0
2005-03-29 0.129516676530136 0
2005-03-30 0.130095094354973 0
2005-03-31 0.130511157299969 0
2005-04-01 0.127062319105816 0
2005-04-04 0.131561478217466 0
2005-04-05 0.131022328653219 0
2005-04-06 0.133480184290628 0
2005-04-07 0.133620955055187 0
2005-04-08 0.137954040054494 0
2005-04-11 0.136969167794284 0
2005-04-12 0.137682904467285 0
2005-04-13 0.143366218768047 0
2005-04-14 0.140170451184235 0
2005-04-15 0.142436307851126 0
2005-04-18 0.141333659332211 0
2005-04-19 0.141436981836363 0
2005-04-20 0.145708045829653 0
2005-04-21 0.146074255871499 0
2005-04-22 0.146204829798099 0
2005-04-25 0.14948684627098 0
2005-04-26 0.150782895015116 0
2005-04-27 0.15347996163068 0
2005-04-28 0.16057976725614 0
2005-04-29 0.161535083290554 0
2005-05-02 0.160559016881363 0
2005-05-03 0.1612061813968 0
2005-05-04 0.16083750192454 0
2005-05-05 0.161115207170992 0
2005-05-06 0.161483196938934 0
2005-05-09 0.162042530636659 0
2005-05-10 0.161439306390483 0
2005-05-11 0.160876290203218 0
2005-05-12 0.157294948343726 0
2005-05-13 0.158502417624426 0
2005-05-16 0.158111688866203 0
2005-05-17 0.158182443327641 0
2005-05-18 0.158011161647296 0
2005-05-19 0.158652169144813 0
2005-05-20 0.158721941584898 0
2005-05-23 0.159606706634634 0
2005-05-24 0.158736358466286 0
2005-05-25 0.159134558251175 0
2005-05-26 0.16209511741316 0
2005-05-27 0.163002077296405 0
2005-05-30 0.161891200165541 0
2005-05-31 0.161980897070698 0
2005-06-01 0.163205487823815 0
2005-06-02 0.169741655715839 0
2005-06-03 0.169071530622656 0
2005-06-06 0.165128204662831 0
2005-06-07 0.164569675471018 0
2005-06-08 0.166351939391484 0
2005-06-09 0.170375137623856 0
2005-06-10 0.175302230968379 0
2005-06-13 0.174788938996678 0
2005-06-14 0.178880931705493 0
2005-06-15 0.177912041144209 0
2005-06-16 0.176943692813864 0
2005-06-17 0.17732640656452 0
2005-06-20 0.172531206061844 0
2005-06-21 0.174031111144705 0
2005-06-22 0.174157310892971 0
2005-06-23 0.173255176447471 0
2005-06-24 0.172072371335166 0
2005-06-27 0.171332872997885 0
2005-06-28 0.173150205097624 0
2005-06-29 0.171313628610251 0
2005-06-30 0.168565314831537 0
2005-07-01 0.167237513645412 0
2005-07-04 0.171367581613961 0
2005-07-05 0.171462110327354 0
2005-07-06 0.172259077730007 0
2005-07-07 0.170896492170778 0
2005-07-08 0.169763875194162 0
2005-07-11 0.168574333260118 0
2005-07-12 0.169828835560701 0
2005-07-13 0.171758284416984 0
2005-07-14 0.172133195304723 0
2005-07-15 0.16753015606067 0
2005-07-18 0.168787548022572 0
2005-07-19 0.169441238382464 0
2005-07-20 0.168931107087015 0
2005-07-21 0.168703345593207 0
2005-07-22 0.167359887866804 0
2005-07-25 0.167564311614409 0
2005-07-26 0.166663142979514 0
2005-07-27 0.164708688183429 0
2005-07-28 0.164664573010512 0
2005-07-29 0.165427089451601 0
2005-08-01 0.164672995731192 0
2005-08-02 0.16329737727693 0
2005-08-03 0.162821467649165 0
2005-08-04 0.160340570055611 0
2005-08-05 0.158385868536973 0
2005-08-08 0.157346875771022 0
2005-08-09 0.154997463668234 0
2005-08-10 0.156494863668358 0
2005-08-11 0.153411906370467 0
2005-08-12 0.154991180982525 0
2005-08-15 0.153073430463403 0
2005-08-16 0.152298791641833 0
2005-08-17 0.152522452220188 0
2005-08-18 0.145648150074972 0
2005-08-19 0.145638347903994 0
2005-08-22 0.143247009596214 0
2005-08-23 0.143187210653569 0
2005-08-24 0.142608517342876 0
2005-08-25 0.141605360692268 0
2005-08-26 0.141731515887231 0
2005-08-29 0.139381525588658 0
2005-08-30 0.141226857922378 0
2005-08-31 0.137040063237925 0
2005-09-01 0.139783688309218 0
2005-09-02 0.139309308866513 0
2005-09-05 0.14205285149213 0
2005-09-06 0.142026813413008 0
2005-09-07 0.144040998230518 0
2005-09-08 0.144381510411266 0
2005-09-09 0.14482299875143 0
2005-09-12 0.14460887014731 0
2005-09-13 0.146493925547278 0
2005-09-14 0.146847271889374 0
2005-09-15 0.146691874808678 0
2005-09-16 0.146303899241553 0
2005-09-19 0.148273246806275 0
2005-09-20 0.153634321360145 0
2005-09-21 0.151663104103319 0
2005-09-22 0.153492003829794 0
2005-09-23 0.153801268071635 0
2005-09-26 0.155129581271891 0
2005-09-27 0.157985358148786 0
2005-09-28 0.157536297667084 0
2005-09-29 0.154725411623038 0
2005-09-30 0.154724709344402 0
2005-10-03 0.154815245124406 0
2005-10-04 0.154688695784608 0
2005-10-05 0.154378124026092 0
2005-10-06 0.154169144410141 0
2005-10-07 0.153955501340796 0
2005-10-10 0.154889850515521 0
2005-10-11 0.157045817805002 0
2005-10-12 0.154493249613947 0
2005-10-13 0.154935686603588 0
2005-10-14 0.153080130634907 0
2005-10-17 0.15259850478661 0
2005-10-18 0.150438005282581 0
2005-10-19 0.148927384145921 0
2005-10-20 0.149288965596101 0
2005-10-21 0.150374586403351 0
2005-10-24 0.150445722478866 0
2005-10-25 0.149542762971062 0
2005-10-26 0.154929532957541 0
2005-10-27 0.155273073585448 0
2005-10-28 0.155685052584912 0
2005-10-31 0.155263975281842 0
2005-11-01 0.154285428961022 0
2005-11-02 0.154287556886346 0
2005-11-03 0.154077375640477 0
2005-11-04 0.152524487695165 0
2005-11-07 0.152887456427346 0
2005-11-08 0.154705532912495 0
2005-11-09 0.154925022074322 0
2005-11-10 0.154855905912689 0
2005-11-11 0.155608694884227 0
2005-11-14 0.155486890869421 0
2005-11-15 0.155629719454875 0
2005-11-16 0.156520033742983 0
2005-11-17 0.156870319398334 0
2005-11-18 0.160881793453161 0
2005-11-21 0.160952149438111 0
2005-11-22 0.164591588087746 0
2005-11-23 0.163980346774176 0
2005-11-24 0.164118014112847 0
2005-11-25 0.16421596564578 0
2005-11-28 0.164272332244954 0
2005-11-29 0.162407307828521 0
2005-11-30 0.162924127501803 0
2005-12-01 0.163312509749878 0
2005-12-02 0.164522092258733 0
2005-12-05 0.166358956533595 0
2005-12-06 0.165594207467378 0
2005-12-07 0.165673816142639 0
2005-12-08 0.165376016839785 0
2005-12-09 0.162739730444321 0
2005-12-12 0.16373358432742 0
2005-12-13 0.163001492938986 0
2005-12-14 0.163111622505603 0
2005-12-15 0.16288415830899 0
2005-12-16 0.163600754482499 0
2005-12-19 0.165431848943739 0
2005-12-20 0.166198595524933 0
2005-12-21 0.166813216241484 0
2005-12-22 0.166273053309692 0
2005-12-23 0.167135878561922 0
2005-12-26 0.16709401412466 0
2005-12-27 0.167134487398598 0
2005-12-28 0.167241079118953 0
2005-12-29 0.16444966845308 0
2005-12-30 0.165100476180534 0
2006-01-02 0.16541230308773 0
2006-01-03 0.165485706025169 0
2006-01-04 0.161465485446013 0
2006-01-05 0.161149149170681 0
2006-01-06 0.162313797527639 0
2006-01-09 0.161053395661834 0
2006-01-10 0.161718270321994 0
2006-01-11 0.161522370713584 0
2006-01-12 0.160716296165563 0
2006-01-13 0.160772005526077 0
2006-01-16 0.160639859670125 0
2006-01-17 0.160682538583198 0
2006-01-18 0.155693694740537 0
2006-01-19 0.157082823379136 0
2006-01-20 0.156471779708095 0
2006-01-23 0.1563146417177 0
2006-01-24 0.15630503980762 0
2006-01-25 0.157434573152377 0
2006-01-26 0.157626187156373 0
2006-01-27 0.15774272199198 0
2006-01-30 0.158246640082144 0
2006-01-31 0.158436844873321 0
2006-02-01 0.158403943722459 0
2006-02-02 0.158210362652475 0
2006-02-03 0.157874186296857 0
2006-02-06 0.156493008326196 0
2006-02-07 0.156217070190721 0
2006-02-08 0.15859128874581 0
2006-02-09 0.157510252256798 0
2006-02-10 0.157293528463049 0
2006-02-13 0.156906296038248 0
2006-02-14 0.157733528166946 0
2006-02-15 0.160560220553617 0
2006-02-16 0.155377901490318 0
2006-02-17 0.156338962268604 0
2006-02-20 0.156304706838424 0
2006-02-21 0.15642573519716 0
2006-02-22 0.157597920789729 0
2006-02-23 0.159325236478585 0
2006-02-24 0.160701943296391 0
2006-02-27 0.16007894063549 0
2006-02-28 0.160354175841042 0
2006-03-01 0.160065449506697 0
2006-03-02 0.161429417508471 0
2006-03-03 0.16008246689403 0
2006-03-06 0.160317455424161 0
2006-03-07 0.157652122704444 0
2006-03-08 0.15646794919819 0
2006-03-09 0.155143606500574 0
2006-03-10 0.155132661249991 0
2006-03-13 0.156291585851775 0
2006-03-14 0.156913711071976 0
2006-03-15 0.154898884713965 0
2006-03-16 0.154697237255084 0
2006-03-17 0.155955110278925 0
2006-03-20 0.157275984123009 0
2006-03-21 0.158565718086547 0
2006-03-22 0.158569582272556 0
2006-03-23 0.159049527495775 0
2006-03-24 0.16163012107231 0
2006-03-27 0.161176312763747 0
2006-03-28 0.161343410068593 0
2006-03-29 0.159571948207805 0
2006-03-30 0.160099879513713 0
2006-03-31 0.159797159539079 0
2006-04-03 0.160791687922546 0
2006-04-04 0.161223714354844 0
2006-04-05 0.161775320673921 0
2006-04-06 0.162116465757739 0
2006-04-07 0.161963288232944 0
2006-04-10 0.162416147611052 0
2006-04-11 0.161814058242956 0
2006-04-12 0.162253185138799 0
2006-04-13 0.161237165039207 0
2006-04-14 0.159272320226754 0
2006-04-17 0.159547383862833 0
2006-04-18 0.159001511190288 0
2006-04-19 0.157940798559882 0
2006-04-20 0.158961663944551 0
2006-04-21 0.159227709871128 0
2006-04-24 0.160733803838105 0
2006-04-25 0.156615572619826 0
2006-04-26 0.161012762109591 0
2006-04-27 0.162225681486833 0
2006-04-28 0.164027774093256 0
2006-05-01 0.163958221290314 0
2006-05-02 0.164461757017268 0
2006-05-03 0.164725111131826 0
2006-05-04 0.164279685814713 0
2006-05-05 0.163844402637546 0
2006-05-08 0.163741122432479 0
2006-05-09 0.164906757860244 0
2006-05-10 0.163806260994504 0
2006-05-11 0.165244261873835 0
2006-05-12 0.163597923458825 0
2006-05-15 0.166416934407989 0
2006-05-16 0.160316384179494 0
2006-05-17 0.160126192770868 0
2006-05-18 0.159461561758019 0
2006-05-19 0.157496360895673 0
2006-05-22 0.157082327812704 0
2006-05-23 0.15889881048639 0
2006-05-24 0.16128965242642 0
2006-05-25 0.161516630865714 0
2006-05-26 0.159214393125153 0
2006-05-29 0.158628950578268 0
2006-05-30 0.158827143748171 0
2006-05-31 0.159564331868953 0
2006-06-01 0.160465819938066 0
2006-06-02 0.158480552972254 0
2006-06-05 0.1553768108639 0
2006-06-06 0.155254098531821 0
2006-06-07 0.155163499406894 0
2006-06-08 0.155391654008922 0
2006-06-09 0.153976965643771 0
2006-06-12 0.153817187790067 0
2006-06-13 0.15301743524039 0
2006-06-14 0.150183267917031 0
2006-06-15 0.150021180478395 0
2006-06-16 0.148766846393762 0
2006-06-19 0.149063347345559 0
2006-06-20 0.149577551748252 0
2006-06-21 0.149621615923288 0
2006-06-22 0.150033687035372 0
2006-06-23 0.14960824927224 0
2006-06-26 0.149999916332452 0
2006-06-27 0.149299978622981 0
2006-06-28 0.149460126474926 0
2006-06-29 0.14939477004457 0
2006-06-30 0.149169082576933 0
2006-07-03 0.148573223995087 0
2006-07-04 0.148390462472324 0
2006-07-05 0.148431939354747 0
2006-07-06 0.14654382660696 0
2006-07-07 0.146323635012939 0
2006-07-10 0.146923247718949 0
2006-07-11 0.147294847338194 0
2006-07-12 0.147701760394642 0
2006-07-13 0.149717464346962 0
2006-07-14 0.148429502201403 0
2006-07-17 0.14844655044207 0
2006-07-18 0.148855781638736 0
2006-07-19 0.145160209253064 0
2006-07-20 0.146052023807036 0
2006-07-21 0.144981608212587 0
2006-07-24 0.145166374721957 0
2006-07-25 0.144159649138879 0
2006-07-26 0.144461791673631 0
2006-07-27 0.144906089616438 0
2006-07-28 0.145843065199443 0
2006-07-31 0.143431764074427 0
2006-08-01 0.145168243003545 0
2006-08-02 0.145222303090325 0
2006-08-03 0.145226088551539 0
2006-08-04 0.144189331776657 0
2006-08-07 0.143033850269606 0
2006-08-08 0.13898491689827 0
2006-08-09 0.138769895653134 0
2006-08-10 0.138897778896854 0
2006-08-11 0.139218445431116 0
2006-08-14 0.139667984202856 0
2006-08-15 0.141319837987274 0
2006-08-16 0.142163808054602 0
2006-08-17 0.140381301240137 0
2006-08-18 0.139345096558433 0
2006-08-21 0.139101942635199 0
2006-08-22 0.137470641009676 0
2006-08-23 0.137560982734657 0
2006-08-24 0.138771344761723 0
2006-08-25 0.138815042095843 0
2006-08-28 0.13874323078318 0
2006-08-29 0.139190181909296 0
2006-08-30 0.139644172605889 0
2006-08-31 0.139529775174788 0
2006-09-01 0.139863334978785 0
2006-09-04 0.14164527847267 0
2006-09-05 0.14178552329763 0
2006-09-06 0.142370015809277 0
2006-09-07 0.141264392144396 0
2006-09-08 0.141623358044133 0
2006-09-11 0.142596601993192 0
2006-09-12 0.144223191978159 0
2006-09-13 0.142937361253247 0
2006-09-14 0.142994386475835 0
2006-09-15 0.14477889106581 0
2006-09-18 0.144943778407433 0
2006-09-19 0.144829207047812 0
2006-09-20 0.143742010977931 0
2006-09-21 0.145491766306241 0
2006-09-22 0.148181051102308 0
2006-09-25 0.147121730896144 0
2006-09-26 0.148294250442208 0
2006-09-27 0.148508452303166 0
2006-09-28 0.145657000056171 0
2006-09-29 0.146541560690071 0
2006-10-02 0.146588462811287 0
2006-10-03 0.14619679022393 0
2006-10-04 0.145705914694941 0
2006-10-05 0.145996885828046 0
2006-10-06 0.146189477682673 0
2006-10-09 0.14706013376278 0
2006-10-10 0.147177036031526 0
2006-10-11 0.148195427004806 0
2006-10-12 0.14691376636339 0
2006-10-13 0.146468524353226 0
2006-10-16 0.14719621364958 0
2006-10-17 0.148502474596344 0
2006-10-18 0.150452037701824 0
2006-10-19 0.151475571075259 0
2006-10-20 0.151967133116725 0
2006-10-23 0.149193379584837 0
2006-10-24 0.150695796523588 0
2006-10-25 0.150465887993772 0
2006-10-26 0.149715675950092 0
2006-10-27 0.150530967946126 0
2006-10-30 0.150441824902358 0
2006-10-31 0.155416585369329 0
2006-11-01 0.155103859663485 0
2006-11-02 0.155085296391373 0
2006-11-03 0.156271681939705 0
2006-11-06 0.15423893605871 0
2006-11-07 0.15388190583594 0
2006-11-08 0.151575217846421 0
2006-11-09 0.149597233507136 0
2006-11-10 0.151321805322651 0
2006-11-13 0.148697493449576 0
2006-11-14 0.150749034122788 0
2006-11-15 0.151685619599231 0
2006-11-16 0.151052319742565 0
2006-11-17 0.156887631604972 0
2006-11-20 0.157988269316422 0
2006-11-21 0.157305590495791 0
2006-11-22 0.156548773440347 0
2006-11-23 0.157925507426842 0
2006-11-24 0.157933513525676 0
2006-11-27 0.158450285268449 0
2006-11-28 0.160926369636338 0
2006-11-29 0.160131758836511 0
2006-11-30 0.15699490663834 0
2006-12-01 0.156891372913926 0
2006-12-04 0.155957314561768 0
2006-12-05 0.157398643551749 0
2006-12-06 0.157430700257991 0
2006-12-07 0.157461485550838 0
2006-12-08 0.158330635367371 0
2006-12-11 0.159312619241758 0
2006-12-12 0.161554746282932 0
2006-12-13 0.161796386574017 0
2006-12-14 0.161441244173712 0
2006-12-15 0.159690961692154 0
2006-12-18 0.15780624571421 0
2006-12-19 0.160450627472941 0
2006-12-20 0.160009565316706 0
2006-12-21 0.160424003159884 0
2006-12-22 0.160627893173208 0
2006-12-25 0.161330771523784 0
2006-12-26 0.161792750123033 0
2006-12-27 0.16379025266952 0
2006-12-28 0.16551188191668 0
2006-12-29 0.165560821829512 0
2007-01-01 0.165557867654654 0
2007-01-02 0.165631270422706 0
2007-01-03 0.165683949481315 0
2007-01-04 0.170808264656662 0
2007-01-05 0.163485789333678 0
2007-01-08 0.161730628554093 0
2007-01-09 0.162647888405019 0
2007-01-10 0.163587876668861 0
2007-01-11 0.159173076449247 0
2007-01-12 0.153466661027817 0
2007-01-15 0.150264153223162 0
2007-01-16 0.150695424188267 0
2007-01-17 0.146392811617629 0
2007-01-18 0.148459223395956 0
2007-01-19 0.153684867123808 0
2007-01-22 0.149809574736117 0
2007-01-23 0.151374370447097 0
2007-01-24 0.147240577252078 0
2007-01-25 0.148977111479531 0
2007-01-26 0.149943374234337 0
2007-01-29 0.145307604944172 0
2007-01-30 0.143572435961517 0
2007-01-31 0.152038546335093 0
2007-02-01 0.15285607406671 0
2007-02-02 0.150696831534861 0
2007-02-05 0.155241382428763 0
2007-02-06 0.155929270766281 0
2007-02-07 0.1557706279989 0
2007-02-08 0.15774572240699 0
2007-02-09 0.159376692644859 0
2007-02-12 0.15923196236102 0
2007-02-13 0.162958239240815 0
2007-02-14 0.160137035431605 0
2007-02-15 0.162987808259701 0
2007-02-16 0.163203982952297 0
2007-02-19 0.163186785036602 0
2007-02-20 0.163260178145665 0
2007-02-21 0.163039239862972 0
2007-02-22 0.163412497639373 0
2007-02-23 0.163728231104588 0
2007-02-26 0.163846827663205 0
2007-02-27 0.166597678825039 0
2007-02-28 0.165721140601597 0
2007-03-01 0.166164256894318 0
2007-03-02 0.165764311861595 0
2007-03-05 0.164839479970341 0
2007-03-06 0.168179904450426 0
2007-03-07 0.167072845282766 0
2007-03-08 0.165203779042653 0
2007-03-09 0.165500904718223 0
2007-03-12 0.167344633599502 0
2007-03-13 0.168355892228647 0
2007-03-14 0.166153889382337 0
2007-03-15 0.165865986606711 0
2007-03-16 0.16489159506945 0
2007-03-19 0.166139347760842 0
2007-03-20 0.166970084882673 0
2007-03-21 0.167479465433472 0
2007-03-22 0.167031675871931 0
2007-03-23 0.165988017135255 0
2007-03-26 0.164346491521271 0
2007-03-27 0.163752638698208 0
2007-03-28 0.161900326048184 0
2007-03-29 0.160529401756386 0
2007-03-30 0.162419990372649 0
2007-04-02 0.162845236132511 0
2007-04-03 0.162963116631857 0
2007-04-04 0.163283128479284 0
2007-04-05 0.163646528807533 0
2007-04-06 0.163798592479788 0
2007-04-09 0.16393740756281 0
2007-04-10 0.16955892647473 0
2007-04-11 0.16895629611609 0
2007-04-12 0.169067651424472 0
2007-04-13 0.170722816073993 0
2007-04-16 0.171341626577705 0
2007-04-17 0.171526717376178 0
2007-04-18 0.171664359748856 0
2007-04-19 0.171690444426849 0
2007-04-20 0.17453572256898 0
2007-04-23 0.170889138132705 0
2007-04-24 0.169786356145318 0
2007-04-25 0.171301894987933 0
2007-04-26 0.169493781291786 0
2007-04-27 0.169190792735497 0
2007-04-30 0.166354195445869 0
2007-05-01 0.166558284102522 0
2007-05-02 0.166288284141675 0
2007-05-03 0.166195172749017 0
2007-05-04 0.166127092802819 0
2007-05-07 0.165853306379315 0
2007-05-08 0.166965441187067 0
2007-05-09 0.16567750894854 0
2007-05-10 0.167010632871748 0
2007-05-11 0.167443482214811 0
2007-05-14 0.166975426955817 0
2007-05-15 0.167435617111421 0
2007-05-16 0.165911785116431 0
2007-05-17 0.167412725264558 0
2007-05-18 0.169585920882997 0
2007-05-21 0.169515478106779 0
2007-05-22 0.167746204544015 0
2007-05-23 0.170492947357929 0
2007-05-24 0.170687412451217 0
2007-05-25 0.1724609366639 0
2007-05-28 0.170540733463781 0
2007-05-29 0.170837735324814 0
2007-05-30 0.167343045784997 0
2007-05-31 0.166579451799588 0
2007-06-01 0.167798301091903 0
2007-06-04 0.170647852172514 0
2007-06-05 0.167771385431386 0
2007-06-06 0.168306499771882 0
2007-06-07 0.167694261203061 0
2007-06-08 0.166834101558117 0
2007-06-11 0.171555221581905 0
2007-06-12 0.169464703745648 0
2007-06-13 0.171059425755581 0
2007-06-14 0.17246977606022 0
2007-06-15 0.171485053115056 0
2007-06-18 0.17073784321944 0
2007-06-19 0.17009058296688 0
2007-06-20 0.170274153885146 0
2007-06-21 0.171222683661474 0
2007-06-22 0.170795158633739 0
2007-06-25 0.172279398597495 0
2007-06-26 0.172226390612773 0
2007-06-27 0.174709504415996 0
2007-06-28 0.17718137838661 0
2007-06-29 0.178912681876771 0
2007-07-02 0.178391690174681 0
2007-07-03 0.177391887320035 0
2007-07-04 0.177887433600067 0
2007-07-05 0.178130482828761 0
2007-07-06 0.176917524105401 0
2007-07-09 0.175448248594725 0
2007-07-10 0.174482222679543 0
2007-07-11 0.174179962709208 0
2007-07-12 0.174671804422368 0
2007-07-13 0.174720191406022 0
2007-07-16 0.177520478182953 0
2007-07-17 0.177053725376115 0
2007-07-18 0.177380714499248 0
2007-07-19 0.178227065462596 0
2007-07-20 0.176610174486739 0
2007-07-23 0.177810040305853 0
2007-07-24 0.177659008348825 0
2007-07-25 0.180316528914685 0
2007-07-26 0.178317295913217 0
2007-07-27 0.178185241892534 0
2007-07-30 0.174521907588313 0
2007-07-31 0.174973086597487 0
2007-08-01 0.177683938872531 0
2007-08-02 0.180590875845863 0
2007-08-03 0.180279662234528 0
2007-08-06 0.183079477408538 0
2007-08-07 0.18616591838536 0
2007-08-08 0.186154130376146 0
2007-08-09 0.18633893769068 0
2007-08-10 0.186156439264201 0
2007-08-13 0.186489441816421 0
2007-08-14 0.186542025327381 0
2007-08-15 0.186848227637447 0
2007-08-16 0.1888360064226 0
2007-08-17 0.18420673399486 0
2007-08-20 0.182232725904017 0
2007-08-21 0.183954500801222 0
2007-08-22 0.185582863145137 0
2007-08-23 0.18601296503764 0
2007-08-24 0.185213461077538 0
2007-08-27 0.183732040536153 0
2007-08-28 0.182868968084431 0
2007-08-29 0.182469846350933 0
2007-08-30 0.180096742897624 0
2007-08-31 0.180486357253338 0
2007-09-03 0.179570490089274 0
2007-09-04 0.179540937946015 0
2007-09-05 0.179016471513214 0
2007-09-06 0.178054829951391 0
2007-09-07 0.17910524194529 0
2007-09-10 0.178517167666973 0
2007-09-11 0.1800617162035 0
2007-09-12 0.179140333373016 0
2007-09-13 0.176458058049045 0
2007-09-14 0.176457428874052 0
2007-09-17 0.178234524056271 0
2007-09-18 0.177973894766788 0
2007-09-19 0.178876899002521 0
2007-09-20 0.178275862265952 0
2007-09-21 0.179350748671022 0
2007-09-24 0.179799327593101 0
2007-09-25 0.178627137693982 0
2007-09-26 0.176693802613725 0
2007-09-27 0.177931019648736 0
2007-09-28 0.173569529292149 0
2007-10-01 0.173895384938519 0
2007-10-02 0.173712964934589 0
2007-10-03 0.173726765915998 0
2007-10-04 0.173794737945181 0
2007-10-05 0.174159617084945 0
2007-10-08 0.174784791132481 0
2007-10-09 0.176579883849182 0
2007-10-10 0.175188125710984 0
2007-10-11 0.173518134544482 0
2007-10-12 0.174224087190862 0
2007-10-15 0.173242856965699 0
2007-10-16 0.170417288552124 0
2007-10-17 0.172059515670971 0
2007-10-18 0.171489055455779 0
2007-10-19 0.172665676185796 0
2007-10-22 0.171146190110153 0
2007-10-23 0.172474468953069 0
2007-10-24 0.174217703901873 0
2007-10-25 0.177388837649455 0
2007-10-26 0.175583933837612 0
2007-10-29 0.176335753334375 0
2007-10-30 0.17404865898838 0
2007-10-31 0.177854983460197 0
2007-11-01 0.181276766796762 0
2007-11-02 0.180379473740609 0
2007-11-05 0.184189429089845 0
2007-11-06 0.182011530898248 0
2007-11-07 0.179186122583577 0
2007-11-08 0.178793223866734 0
2007-11-09 0.178467294612361 0
2007-11-12 0.179859735092749 0
2007-11-13 0.178485255621714 0
2007-11-14 0.183635497960122 0
2007-11-15 0.186668324287343 0
2007-11-16 0.186068013270883 0
2007-11-19 0.187667934108455 0
2007-11-20 0.187197592671928 0
2007-11-21 0.19170749242559 0
2007-11-22 0.190963524174833 0
2007-11-23 0.190834831228772 0
2007-11-26 0.19035843158559 0
2007-11-27 0.189684316844136 0
2007-11-28 0.185938542831578 0
2007-11-29 0.191833555060227 0
2007-11-30 0.191913385464278 0
2007-12-03 0.19124516958975 0
2007-12-04 0.190602699286315 0
2007-12-05 0.192421376361531 0
2007-12-06 0.1921520792154 0
2007-12-07 0.188908808559557 0
2007-12-10 0.191873166039982 0
2007-12-11 0.192240895280493 0
2007-12-12 0.19573260095491 0
2007-12-13 0.203099024574021 0
2007-12-14 0.205037218701253 0
2007-12-17 0.203213789195288 0
2007-12-18 0.202781500193705 0
2007-12-19 0.2040019620195 0
2007-12-20 0.202509529963738 0
2007-12-21 0.203058888903456 0
2007-12-24 0.199593088739313 0
2007-12-25 0.20020094704282 0
2007-12-26 0.200275048206304 0
2007-12-27 0.19802063975911 0
2007-12-28 0.198752034295483 0
2007-12-31 0.198718642608189 0
2008-01-01 0.198779752199153 0
2008-01-02 0.198869459982891 0
2008-01-03 0.195592938544036 0
2008-01-04 0.19616059919204 0
2008-01-07 0.197209563406813 0
2008-01-08 0.196418840688335 0
2008-01-09 0.195253362766117 0
2008-01-10 0.195801171492939 0
2008-01-11 0.197085119186916 0
2008-01-14 0.197632018727481 0
2008-01-15 0.199393687426676 0
2008-01-16 0.195589549504676 0
2008-01-17 0.194119445639747 0
2008-01-18 0.194560288600264 0
2008-01-21 0.195285925473594 0
2008-01-22 0.195840410674393 0
2008-01-23 0.196744426630943 0
2008-01-24 0.198101562039854 0
2008-01-25 0.195785368230203 0
2008-01-28 0.196389847491843 0
2008-01-29 0.195738602231347 0
2008-01-30 0.196472694393344 0
2008-01-31 0.197244319910805 0
2008-02-01 0.196427055164828 0
2008-02-04 0.200725917295273 0
2008-02-05 0.201690749518943 0
2008-02-06 0.201419362057139 0
2008-02-07 0.20129496209736 0
2008-02-08 0.201524803331898 0
2008-02-11 0.202225046216573 0
2008-02-12 0.202597934689087 0
2008-02-13 0.201423342767098 0
2008-02-14 0.200810492344444 0
2008-02-15 0.203522732155046 0
2008-02-18 0.203355719486799 0
2008-02-19 0.203621908525142 0
2008-02-20 0.210165630120568 0
2008-02-21 0.211196324916029 0
2008-02-22 0.207757216000835 0
2008-02-25 0.20885716487001 0
2008-02-26 0.208389174348334 0
2008-02-27 0.206590433309732 0
2008-02-28 0.20528013112577 0
2008-02-29 0.202277731036141 0
2008-03-03 0.203617918556212 0
2008-03-04 0.204397307060711 0
2008-03-05 0.20178707622975 0
2008-03-06 0.196067072978963 0
2008-03-07 0.197247612250005 0
2008-03-10 0.196840673102456 0
2008-03-11 0.195649973051561 0
2008-03-12 0.196795160443863 0
2008-03-13 0.198584757863741 0
2008-03-14 0.198871019259897 0
2008-03-17 0.198666571359339 0
2008-03-18 0.192904176292615 0
2008-03-19 0.18762330685764 0
2008-03-20 0.194390254201881 0
2008-03-21 0.194192439052043 0
2008-03-24 0.194239364754877 0
2008-03-25 0.194369089342049 0
2008-03-26 0.194479156456738 0
2008-03-27 0.200615496537286 0
2008-03-28 0.197830244030878 0
2008-03-31 0.194506715184779 0
2008-04-01 0.188778958992042 0
2008-04-02 0.189062342725558 0
2008-04-03 0.183646654482807 0
2008-04-04 0.183894988304322 0
2008-04-07 0.181042012152639 0
2008-04-08 0.179693472489519 0
2008-04-09 0.179157993739056 0
2008-04-10 0.176376574867249 0
2008-04-11 0.177141376212573 0
2008-04-14 0.17720559904461 0
2008-04-15 0.175256763890269 0
2008-04-16 0.177630228310075 0
2008-04-17 0.179099633196726 0
2008-04-18 0.17933746182932 0
2008-04-21 0.17827893214658 0
2008-04-22 0.177654066551582 0
2008-04-23 0.175842497414356 0
2008-04-24 0.176209255477896 0
2008-04-25 0.174087178533474 0
2008-04-28 0.177374747669084 0
2008-04-29 0.178129314623982 0
2008-04-30 0.182227970250479 0
2008-05-01 0.182765217381084 0
2008-05-02 0.182697014130978 0
2008-05-05 0.178565474951651 0
2008-05-06 0.181244554506444 0
2008-05-07 0.183765222069018 0
2008-05-08 0.181654074714918 0
2008-05-09 0.181730154881769 0
2008-05-12 0.180998560554221 0
2008-05-13 0.178852566125556 0
2008-05-14 0.176726049900246 0
2008-05-15 0.175727260730924 0
2008-05-16 0.175825726709381 0
2008-05-19 0.177184288785149 0
2008-05-20 0.1780631670764 0
2008-05-21 0.175750755128904 0
2008-05-22 0.179745169308913 0
2008-05-23 0.178597549933162 0
2008-05-26 0.180490545324223 0
2008-05-27 0.180511779590897 0
2008-05-28 0.183640070975766 0
2008-05-29 0.185760780967768 0
2008-05-30 0.188665813032355 0
2008-06-02 0.188395250030651 0
2008-06-03 0.188666249456049 0
2008-06-04 0.184870473194709 0
2008-06-05 0.183835180103027 0
2008-06-06 0.187476388001249 0
2008-06-09 0.188718801627055 0
2008-06-10 0.184110841250236 0
2008-06-11 0.181955260245441 0
2008-06-12 0.18764292003381 0
2008-06-13 0.188439873551648 0
2008-06-16 0.18882573213215 0
2008-06-17 0.188464635940597 0
2008-06-18 0.188906703993449 0
2008-06-19 0.191353587860507 0
2008-06-20 0.195935475258598 0
2008-06-23 0.199046108503137 0
2008-06-24 0.197924001865697 0
2008-06-25 0.197648179458747 0
2008-06-26 0.197260278364424 0
2008-06-27 0.202996446306978 0
2008-06-30 0.203674516806146 0
2008-07-01 0.204047563549811 0
2008-07-02 0.204330204624404 0
2008-07-03 0.201967082147123 0
2008-07-04 0.203190545282921 0
2008-07-07 0.20320027724496 0
2008-07-08 0.206239091655395 0
2008-07-09 0.212058575721215 0
2008-07-10 0.211586462167855 0
2008-07-11 0.214931412939614 0
2008-07-14 0.213030776785973 0
2008-07-15 0.213196600880882 0
2008-07-16 0.206606910830494 0
2008-07-17 0.204119729336523 0
2008-07-18 0.209962991763584 0
2008-07-21 0.210974809362785 0
2008-07-22 0.212216479547608 0
2008-07-23 0.210659397080739 0
2008-07-24 0.214806050700772 0
2008-07-25 0.215576905817277 0
2008-07-28 0.217424636672488 0
2008-07-29 0.219739669582497 0
2008-07-30 0.218479622660078 0
2008-07-31 0.223869897720969 0
2008-08-01 0.225639864151036 0
2008-08-04 0.226608950001242 0
2008-08-05 0.222780948342908 0
2008-08-06 0.22498475785287 0
2008-08-07 0.225163928441677 0
2008-08-08 0.226814463474502 0
2008-08-11 0.221470006520068 0
2008-08-12 0.221156819096034 0
2008-08-13 0.220469301019398 0
2008-08-14 0.221991107964031 0
2008-08-15 0.222586797739919 0
2008-08-18 0.220402331648554 0
2008-08-19 0.220449562919441 0
2008-08-20 0.219060387886382 0
2008-08-21 0.219822095740393 0
2008-08-22 0.225265812506623 0
2008-08-25 0.227768673889907 0
2008-08-26 0.2282630424205 0
2008-08-27 0.229210623632314 0
2008-08-28 0.228564661043201 0
2008-08-29 0.231725990792262 0
2008-09-01 0.231514099294076 0
2008-09-02 0.231755846264037 0
2008-09-03 0.22554962956933 0
2008-09-04 0.225645366739301 0
2008-09-05 0.223688604682714 0
2008-09-08 0.221892419349259 0
2008-09-09 0.221967201634708 0
2008-09-10 0.223130198773856 0
2008-09-11 0.222277046851943 0
2008-09-12 0.22207553343876 0
2008-09-15 0.222150709162614 0
2008-09-16 0.21325608526267 0
2008-09-17 0.207083271265403 0
2008-09-18 0.215682894163124 0
2008-09-19 0.2154795226805 0
2008-09-22 0.206879027376118 0
2008-09-23 0.22924613370211 0
2008-09-24 0.238568740194628 0
2008-09-25 0.24014104737551 0
2008-09-26 0.241404452493057 0
2008-09-29 0.240820781890514 0
2008-09-30 0.239402886126228 0
2008-10-01 0.240113047849855 0
2008-10-02 0.239837696184293 0
2008-10-03 0.239274360757221 0
2008-10-06 0.239368159748717 0
2008-10-07 0.234133104717944 0
2008-10-08 0.237794143466781 0
2008-10-09 0.236660773429928 0
2008-10-10 0.23242429640351 0
2008-10-13 0.248392500776704 0
2008-10-14 0.255385959784375 0
2008-10-15 0.252085592312006 0
2008-10-16 0.243457725901092 0
2008-10-17 0.248903185978645 0
2008-10-20 0.24496988704195 0
2008-10-21 0.247781650369207 0
2008-10-22 0.241853437578563 0
2008-10-23 0.235358983238772 0
2008-10-24 0.23601377567016 0
2008-10-27 0.227120744896333 0
2008-10-28 0.229630187264551 0
2008-10-29 0.231391687473958 0
2008-10-30 0.221163933961817 0
2008-10-31 0.217222153079343 0
2008-11-03 0.219875410516508 0
2008-11-04 0.214198985234379 0
2008-11-05 0.200226541531511 0
2008-11-06 0.188572724308434 0
2008-11-07 0.197848238347718 0
2008-11-10 0.197444844132085 0
2008-11-11 0.199475597611833 0
2008-11-12 0.20331775149385 0
2008-11-13 0.211869715624876 0
2008-11-14 0.20648222467169 0
2008-11-17 0.209509897029068 0
2008-11-18 0.203690001417165 0
2008-11-19 0.205136541132376 0
2008-11-20 0.202500595077292 0
2008-11-21 0.194455118232101 0
2008-11-24 0.19568655947791 0
2008-11-25 0.201910892982914 0
2008-11-26 0.206136672685379 0
2008-11-27 0.197931108049284 0
2008-11-28 0.197856917412482 0
2008-12-01 0.195830086330122 0
2008-12-02 0.190931340999274 0
2008-12-03 0.198023927565796 0
2008-12-04 0.199244618348794 0
2008-12-05 0.205690329467242 0
2008-12-08 0.215607402537358 0
2008-12-09 0.225077362100991 0
2008-12-10 0.23023273470679 0
2008-12-11 0.233995008773586 0
2008-12-12 0.25021654071165 0
2008-12-15 0.251876827201251 0
2008-12-16 0.254550186994399 0
2008-12-17 0.254989241360676 0
2008-12-18 0.266974663052638 0
2008-12-19 0.269788709493772 0.0173935230763993
2008-12-22 0.253118636407424 0.0304132198850756
2008-12-23 0.247090315240343 0.0399632947266734
2008-12-24 0.244028696238345 0.0429156798428145
2008-12-25 0.250743044505718 0.0304918926623913
2008-12-26 0.250824333574738 0.0300358267664529
2008-12-29 0.253959997192335 0.0375087453216638
2008-12-30 0.260397515802961 0.0351428638662898
2008-12-31 0.258458628352256 0.0336615018576534
2009-01-01 0.261330117314624 0.0563157462958634
2009-01-02 0.261404207617087 0.0562037887361779
2009-01-05 0.25640468978058 0.0518298777028592
2009-01-06 0.249221075598963 0.0533291861594119
2009-01-07 0.249009426049454 0.0535136556811421
2009-01-08 0.229836040817941 0.081104931612023
2009-01-09 0.232746046044664 0.0774609935024619
2009-01-12 0.231747235456927 0.076641107200316
2009-01-13 0.220767784234745 0.0936560510786829
2009-01-14 0.220234983286611 0.0948178818282543
2009-01-15 0.219606139462986 0.09484661489984
2009-01-16 0.227024735823612 0.0839325990827621
2009-01-19 0.22741224345341 0.0823322190376434
2009-01-20 0.227570821433711 0.0817286386889657
2009-01-21 0.233550342284654 0.0806224346793597
2009-01-22 0.223895821113102 0.0902276251893208
2009-01-23 0.223404435079826 0.09054950800339
2009-01-26 0.224887913208928 0.0955811098357017
2009-01-27 0.225524385088094 0.0977213808942015
2009-01-28 0.223588737082874 0.0880156775185333
2009-01-29 0.223820783514684 0.0882700522226579
2009-01-30 0.223698259430226 0.0869039066756964
2009-02-02 0.22344609579672 0.0868089751946682
2009-02-03 0.225012816293539 0.0850465567405008
2009-02-04 0.227040873812988 0.0833826304250399
2009-02-05 0.226041464994861 0.0831192954140779
2009-02-06 0.222902761342759 0.0845202186075733
2009-02-09 0.22652956825049 0.0822782949835242
2009-02-10 0.229064240920746 0.0810535098699422
2009-02-11 0.227008071802029 0.0780318970375454
2009-02-12 0.22376437209427 0.0792329330560784
2009-02-13 0.231944431503678 0.0756641446666647
2009-02-16 0.217392652043456 0.0811302064719158
2009-02-17 0.217132577763137 0.0826086028517561
2009-02-18 0.206178725617552 0.100873574254627
2009-02-19 0.206661676701262 0.100863992713657
2009-02-20 0.190079594582853 0.132116362752796
2009-02-23 0.191210830055583 0.128405512902268
2009-02-24 0.184320442845789 0.144036515619129
2009-02-25 0.183536614581452 0.14652748605255
2009-02-26 0.194122421451644 0.123625143154405
2009-02-27 0.199434492921669 0.110968309739425
2009-03-02 0.198141053801589 0.113818543131218
2009-03-03 0.187184198442642 0.13734176439387
2009-03-04 0.18174518702231 0.147759520638662
2009-03-05 0.172631935505016 0.162817041893343
2009-03-06 0.167786866228534 0.174068421407469
2009-03-09 0.174473209338189 0.158479877463569
2009-03-10 0.169936509208353 0.170228238536568
2009-03-11 0.166827295608644 0.178150815572745
2009-03-12 0.16338843027985 0.184574192536074
2009-03-13 0.167909378509111 0.174643918828987
2009-03-16 0.169585557080219 0.170533054469496
2009-03-17 0.166304605257608 0.176015554961918
2009-03-18 0.164925338943198 0.177599067668679
2009-03-19 0.167414747511455 0.171271068677259
2009-03-20 0.162157974040062 0.180961666037704
2009-03-23 0.16210341818133 0.179954778239248
2009-03-24 0.160242765981752 0.18278516708113
2009-03-25 0.161064933600823 0.180919339983132
2009-03-26 0.164150845418009 0.174974903258081
2009-03-27 0.162109974954417 0.177835563480349
2009-03-30 0.159738016361437 0.1827726943563
2009-03-31 0.165362764019877 0.169910474907918
2009-04-01 0.162605280087669 0.17482083925938
2009-04-02 0.164872127525621 0.16886150105545
2009-04-03 0.168345845505038 0.161615256115604
2009-04-06 0.168392283316936 0.16092106475404
2009-04-07 0.170824260926679 0.155030910187332
2009-04-08 0.164741327091323 0.168265852866729
2009-04-09 0.164050212207445 0.17107608280083
2009-04-10 0.155907683549619 0.186565017012089
2009-04-13 0.156292626226843 0.183325611491367
2009-04-14 0.159514471098516 0.175258842448349
2009-04-15 0.160329121851596 0.172674320703478
2009-04-16 0.16025022975091 0.172216831597065
2009-04-17 0.161998422002506 0.167936751466522
2009-04-20 0.1609536040272 0.170314227069999
2009-04-21 0.151600847503531 0.194213157377745
2009-04-22 0.15447534145315 0.187075442703973
2009-04-23 0.154353408977089 0.187212697182455
2009-04-24 0.15616430933722 0.183023930101463
2009-04-27 0.162241931236081 0.168656727232346
2009-04-28 0.161215644675162 0.169783118036119
2009-04-29 0.162172773996876 0.167124396176438
2009-04-30 0.160968545675289 0.168340890876846
2009-05-01 0.161036641196859 0.167554571281252
2009-05-04 0.15587758151154 0.177789101471936
2009-05-05 0.153854580753058 0.180517593940369
2009-05-06 0.155133702118478 0.177053417127186
2009-05-07 0.153800799267463 0.179296884801208
2009-05-08 0.15323118732882 0.179751287273526
2009-05-11 0.157767425540525 0.170131969499544
2009-05-12 0.159364642016092 0.166781085824149
2009-05-13 0.157322678048597 0.16961914888376
2009-05-14 0.155852470905917 0.173612343670286
2009-05-15 0.155640914466351 0.173700904481599
2009-05-18 0.157126752351012 0.16926495824074
2009-05-19 0.153233729975035 0.176580013866052
2009-05-20 0.154153513667418 0.174472423731387
2009-05-21 0.158386932778426 0.164298958367334
2009-05-22 0.157411127531889 0.165331633370561
2009-05-25 0.156852084226649 0.166020842345692
2009-05-26 0.156868529731958 0.165721980665645
2009-05-27 0.154176718200792 0.171464768960895
2009-05-28 0.154101396169018 0.170426686790578
2009-05-29 0.154613833151356 0.168910954297863
2009-06-01 0.151994538081372 0.173774802014282
2009-06-02 0.151176262580856 0.17425102151726
2009-06-03 0.151330658220094 0.173123029417385
2009-06-04 0.149177483531638 0.177540111608464
2009-06-05 0.151998589482552 0.171056235345694
2009-06-08 0.152414107614993 0.169623884179301
2009-06-09 0.153002439527929 0.167575828962611
2009-06-10 0.150303886077234 0.17225106002108
2009-06-11 0.15190358206603 0.168508931375078
2009-06-12 0.154525272093677 0.161762887382975
2009-06-15 0.155454871054021 0.160080204399972
2009-06-16 0.153973039739017 0.163075259293098
2009-06-17 0.154178387563344 0.162175233303729
2009-06-18 0.153318882258964 0.162619512541069
2009-06-19 0.15305106318861 0.161864264998123
2009-06-22 0.154972935660468 0.156880173940723
2009-06-23 0.153905930994267 0.158543477893787
2009-06-24 0.151482379492695 0.163033236827119
2009-06-25 0.151797675094879 0.161726181132828
2009-06-26 0.151389875551618 0.16189391866803
2009-06-29 0.15248681493384 0.15867681221286
2009-06-30 0.154871581719863 0.153291049417863
2009-07-01 0.157859763466267 0.146238622692044
2009-07-02 0.159059451327878 0.141983238856693
2009-07-03 0.163047946492703 0.132280530907883
2009-07-06 0.163228478255893 0.130788336138998
2009-07-07 0.158558056185131 0.141693455332975
2009-07-08 0.15769016790846 0.142688683820649
2009-07-09 0.162924935277465 0.130574646928523
2009-07-10 0.163114156218669 0.129934349481425
2009-07-13 0.162377544405053 0.130885808585558
2009-07-14 0.162955701987853 0.129540178240396
2009-07-15 0.16338242923381 0.126870976806889
2009-07-16 0.164486845411636 0.124349482491843
2009-07-17 0.164306906297325 0.124248176825101
2009-07-20 0.161086718643628 0.130583801674473
2009-07-21 0.16169647771639 0.13026367195832
2009-07-22 0.159769838931894 0.134996020390126
2009-07-23 0.160427507699662 0.131844503232012
2009-07-24 0.157897883980461 0.136030694386407
2009-07-27 0.156399963985828 0.137767571851486
2009-07-28 0.156064908179883 0.13766932111116
2009-07-29 0.153588826662146 0.142559926807139
2009-07-30 0.160326685488632 0.129000578936617
2009-07-31 0.153762086142356 0.143484960629962
2009-08-03 0.149586731370016 0.149714844904886
2009-08-04 0.148243795539218 0.151556826529872
2009-08-05 0.147953851658799 0.151915482028335
2009-08-06 0.149230998742608 0.147835841333829
2009-08-07 0.149443505985274 0.145550110973373
2009-08-10 0.148779197777265 0.145698661083477
2009-08-11 0.149191905858933 0.144294994086869
2009-08-12 0.146725974355814 0.149465750734584
2009-08-13 0.145895197460505 0.152029420943004
2009-08-14 0.14688926422362 0.150059864027141
2009-08-17 0.140498325900369 0.161390587392008
2009-08-18 0.141476686331079 0.161485245682729
2009-08-19 0.146934458083399 0.150232841964256
2009-08-20 0.141344097166534 0.167876158095081
2009-08-21 0.142059358619803 0.163199831319689
2009-08-24 0.141178553477101 0.163474274697901
2009-08-25 0.142247920013211 0.16147701962476
2009-08-26 0.145811419428264 0.154403756854648
2009-08-27 0.145507646493422 0.155425992886312
2009-08-28 0.147931119389304 0.149326760252267
2009-08-31 0.148722038334944 0.14526543718194
2009-09-01 0.150700016111302 0.141959143578409
2009-09-02 0.153898076029325 0.134533166512336
2009-09-03 0.15422293169249 0.132165938494237
2009-09-04 0.154779525419797 0.128814242464972
2009-09-07 0.154852873763297 0.127805483391019
2009-09-08 0.155027340241312 0.126321253844771
2009-09-09 0.151956423216789 0.131275597283134
2009-09-10 0.152197752663422 0.130456316779264
2009-09-11 0.151125121314079 0.133027916712421
2009-09-14 0.155818913470469 0.121804440161603
2009-09-15 0.156236673183065 0.120139246106021
2009-09-16 0.159371244519374 0.112800454104783
2009-09-17 0.156628644202224 0.119913647797806
2009-09-18 0.156417521577698 0.121255056124198
2009-09-21 0.156596257821291 0.120545936892167
2009-09-22 0.152013025486844 0.130280086337428
2009-09-23 0.155617009218877 0.120534904456387
2009-09-24 0.157469466866727 0.116215673342942
2009-09-25 0.154566701538244 0.122105518908924
2009-09-28 0.155029662363552 0.12035375688709
2009-09-29 0.155828027381012 0.117278767184719
2009-09-30 0.156099834387094 0.116178322014958
2009-10-01 0.155522998835502 0.113792369903763
2009-10-02 0.155632267729376 0.112990453302748
2009-10-05 0.155540549978517 0.112647135208556
2009-10-06 0.155696501609107 0.111736776093744
2009-10-07 0.155850389052121 0.110833034387766
2009-10-08 0.155714016630512 0.110595512760717
2009-10-09 0.152711343529013 0.119079501530617
2009-10-12 0.15260452856442 0.121589596462451
2009-10-13 0.150153369858315 0.126422516384321
2009-10-14 0.149046013237527 0.127321180540465
2009-10-15 0.148399402776743 0.127679572372182
2009-10-16 0.149284073143993 0.125175550939474
2009-10-19 0.147909664232064 0.128148894655544
2009-10-20 0.146715371836112 0.128839738082941
2009-10-21 0.146271240112579 0.129701924112687
2009-10-22 0.148390540115309 0.124441543149946
2009-10-23 0.148774508696667 0.123188174625333
2009-10-26 0.149077206472509 0.122046807868183
2009-10-27 0.146256944126448 0.127701215514143
2009-10-28 0.145853479800597 0.128619990251023
2009-10-29 0.141985268051535 0.136902526031712
2009-10-30 0.138586838642279 0.14394834300012
2009-11-02 0.142523773073215 0.130535509497151
2009-11-03 0.141238284339361 0.13110623767636
2009-11-04 0.140130029899762 0.132307905147195
2009-11-05 0.139410110473513 0.132856701712113
2009-11-06 0.139904320179138 0.131028734936128
2009-11-09 0.141511131778294 0.127012739584918
2009-11-10 0.141029137535936 0.127137421552871
2009-11-11 0.140946159437568 0.126787003437699
2009-11-12 0.141059155178411 0.125987138854375
2009-11-13 0.142686957641368 0.122196520312097
2009-11-16 0.14407622290644 0.117021584068042
2009-11-17 0.142616365837872 0.118337842829811
2009-11-18 0.142564459396855 0.117702185711161
2009-11-19 0.142278503466616 0.117431524815265
2009-11-20 0.140976140039599 0.120115797565113
2009-11-23 0.141883499404123 0.117743934738433
2009-11-24 0.141154157320966 0.119497651232276
2009-11-25 0.143621869543095 0.114810433371018
2009-11-26 0.148164014213184 0.106017236801278
2009-11-27 0.148531983941383 0.102346318730172
2009-11-30 0.150434978819382 0.0979678654975056
2009-12-01 0.148829409329755 0.0989428276998667
2009-12-02 0.147345003797946 0.100678256597771
2009-12-03 0.146665787607609 0.101752667246197
2009-12-04 0.147104488740287 0.100184643277974
2009-12-07 0.148129813489561 0.0970767288754972
2009-12-08 0.145917393728958 0.101887296129423
2009-12-09 0.143677718890296 0.105689533836183
2009-12-10 0.145176679123038 0.10215590023386
2009-12-11 0.145157582043284 0.101740678192323
2009-12-14 0.146521138359744 0.0981979691559755
2009-12-15 0.145920493504876 0.0998996493475051
2009-12-16 0.147216650363174 0.0963717752586281
2009-12-17 0.151407391751134 0.086661754778701
2009-12-18 0.151534652385143 0.0846742236884801
2009-12-21 0.151236921565018 0.0851731303222635
2009-12-22 0.150033863623018 0.0872171906808583
2009-12-23 0.149197048054888 0.088838436178414
2009-12-24 0.145389472668973 0.0980234092829212
2009-12-25 0.145905110825636 0.0969749886425653
2009-12-28 0.145991378494963 0.0963135734949308
2009-12-29 0.144100910326459 0.0988923524311797
2009-12-30 0.143948620862553 0.0981205226079459
2009-12-31 0.143715522098833 0.0975345996533482
2010-01-01 0.143791701643771 0.0968687990819484
2010-01-04 0.143831980469136 0.096344222658104
2010-01-05 0.140972206952431 0.102015247886048
2010-01-06 0.141197621607757 0.101578991530586
2010-01-07 0.143576177912279 0.0958073115362164
2010-01-08 0.143747729368758 0.0950273127967707
2010-01-11 0.143734178653725 0.0943911788311902
2010-01-12 0.144207037995086 0.0923022500180804
2010-01-13 0.140800372856091 0.099750157155224
2010-01-14 0.142271374633628 0.0974685019361258
2010-01-15 0.142577964611338 0.0960347582597058
2010-01-18 0.143661908091167 0.0931743351651541
2010-01-19 0.143764237323685 0.0922855350261563
2010-01-20 0.145722573197552 0.0881818978953599
2010-01-21 0.14631725007824 0.0867267688708222
2010-01-22 0.144256705673769 0.0910183353386161
2010-01-25 0.142070396674569 0.0947294892380287
2010-01-26 0.143491809152031 0.090789859913097
2010-01-27 0.143376130551105 0.0894835013125467
2010-01-28 0.143927933158676 0.0878541335612355
2010-01-29 0.143976893602228 0.0872796651764463
2010-02-01 0.142664385356868 0.0896453954771322
2010-02-02 0.143721824640602 0.0866883126362397
2010-02-03 0.139686397694586 0.0976259288549088
2010-02-04 0.139536875618529 0.0979599968174197
2010-02-05 0.132704448165404 0.111529662354325
2010-02-08 0.131798157711251 0.112603465796425
2010-02-09 0.13125627548191 0.113027148227824
2010-02-10 0.128624409111862 0.117571380164119
2010-02-11 0.128461004341389 0.117100923688598
2010-02-12 0.127509712020292 0.118343128323132
2010-02-15 0.127773505397204 0.118263645693217
2010-02-16 0.12784345076312 0.117565138070467
2010-02-17 0.128391655463925 0.115562585457172
2010-02-18 0.128509540377502 0.114736323225933
2010-02-19 0.128859651393103 0.113314841214355
2010-02-22 0.129570143322722 0.111248312998671
2010-02-23 0.129920858324407 0.109847080458141
2010-02-24 0.132076875602019 0.104926892870846
2010-02-25 0.130574538757678 0.106609183028364
2010-02-26 0.129615873650601 0.108755759089117
2010-03-01 0.127297319053135 0.113000507492051
2010-03-02 0.126519222441763 0.114583023539477
2010-03-03 0.12561878093397 0.115889894765931
2010-03-04 0.127934412826356 0.111318454236277
2010-03-05 0.128250818197995 0.110362281071444
2010-03-08 0.127012630826368 0.111986500144307
2010-03-09 0.126846359418421 0.111470411729802
2010-03-10 0.126530951350774 0.111898306714865
2010-03-11 0.126473214294721 0.111374743186157
2010-03-12 0.126545102867803 0.110830325112368
2010-03-15 0.125536338881572 0.112003418013021
2010-03-16 0.126781789589083 0.109181549406524
2010-03-17 0.124047086647589 0.115012294365798
2010-03-18 0.12445841568915 0.11367758573456
2010-03-19 0.125315293347904 0.111383556504887
2010-03-22 0.126186251083925 0.109108969485907
2010-03-23 0.126910754371996 0.107110842142015
2010-03-24 0.126867861781364 0.106666772737798
2010-03-25 0.124939216926838 0.11064492047446
2010-03-26 0.125017092066876 0.110423071573938
2010-03-29 0.125932138513806 0.106458953765433
2010-03-30 0.125103051076774 0.107058094867503
2010-03-31 0.125346604426637 0.106094415723273
2010-04-01 0.123628567687043 0.109266583406029
2010-04-02 0.123084406240685 0.109464255188373
2010-04-05 0.123162886016954 0.108806733269789
2010-04-06 0.122993359620981 0.108322373325077
2010-04-07 0.12318466012073 0.107393622396574
2010-04-08 0.122148380145916 0.109104784215098
2010-04-09 0.122682673558117 0.107717966086245
2010-04-12 0.122263398745832 0.108513213584588
2010-04-13 0.122968298845447 0.106659294851879
2010-04-14 0.123177730012079 0.105548351863809
2010-04-15 0.123599827815583 0.103986322610018
2010-04-16 0.123179208285884 0.104500261066794
2010-04-19 0.119246801994103 0.111214888067185
2010-04-20 0.118923820088411 0.110752629077431
2010-04-21 0.1168668600288 0.11494909689862
2010-04-22 0.116511706794317 0.116401387159542
2010-04-23 0.116785509998947 0.114956108726535
2010-04-26 0.117895403049547 0.111803731599421
2010-04-27 0.117631370406622 0.111633493694312
2010-04-28 0.116747076457626 0.112728553833563
2010-04-29 0.117819544202522 0.109711358691052
2010-04-30 0.117464326107024 0.109650212697776
2010-05-03 0.117495747238864 0.108678958317883
2010-05-04 0.117689891536563 0.107831369679165
2010-05-05 0.121082546073169 0.101770666386223
2010-05-06 0.116009846511711 0.111616956143108
2010-05-07 0.111705167921079 0.117474057724971
2010-05-10 0.112976429112641 0.114792217118905
2010-05-11 0.116166981407775 0.10837423933403
2010-05-12 0.116470717714197 0.107536694753418
2010-05-13 0.117708096978265 0.103821335322095
2010-05-14 0.11657103698851 0.106420119192507
2010-05-17 0.110971448321502 0.116581166065522
2010-05-18 0.113088119289225 0.114093272868439
2010-05-19 0.112666072739761 0.114629211498802
2010-05-20 0.113585678530171 0.112140736913059
2010-05-21 0.116060794007314 0.10761695763173
2010-05-24 0.11662492677202 0.104888790095585
2010-05-25 0.116754110260565 0.106144145076665
2010-05-26 0.117922352251108 0.102672006101004
2010-05-27 0.107178428712772 0.122848425882775
2010-05-28 0.10693929085897 0.120673140853653
2010-05-31 0.105860445725798 0.12261937492448
2010-06-01 0.106052393188958 0.120764840831704
2010-06-02 0.106504861925299 0.119263295767888
2010-06-03 0.106747571260993 0.118274105764842
2010-06-04 0.106557437887805 0.117909808687409
2010-06-07 0.10103109933957 0.130061426211093
2010-06-08 0.101061653034401 0.129510397029904
2010-06-09 0.100698480946039 0.129903481101452
2010-06-10 0.103735283727053 0.122508475843615
2010-06-11 0.103177773010718 0.123166636533298
2010-06-14 0.103413112471442 0.123103727922067
2010-06-15 0.103680786820542 0.1219481170255
2010-06-16 0.104081230050157 0.120522909890658
2010-06-17 0.104724243338159 0.118604263256262
2010-06-18 0.103315240456532 0.121107037533487
2010-06-21 0.102812843036837 0.123184862795938
2010-06-22 0.102707062909774 0.122446236169174
2010-06-23 0.10201803933302 0.123586682056218
2010-06-24 0.101596790273796 0.12387590687283
2010-06-25 0.101707337842254 0.123090863088831
2010-06-28 0.104322349844863 0.116735629126904
2010-06-29 0.104051266854452 0.116456245269868
2010-06-30 0.101173946068425 0.119728308453153
2010-07-01 0.100830966287662 0.119452648511684
2010-07-02 0.102639170125498 0.115654773474141
2010-07-05 0.101568486241169 0.11757961482963
2010-07-06 0.101620814394243 0.117253262850819
2010-07-07 0.101908731664152 0.115789524195982
2010-07-08 0.10312528088118 0.113411977594245
2010-07-09 0.101143504201073 0.118065378150951
2010-07-12 0.100615895641486 0.117601255411014
2010-07-13 0.0985973379995533 0.121775069422288
2010-07-14 0.0961165352788004 0.126200223543121
2010-07-15 0.0958243383343901 0.126911514853647
2010-07-16 0.0958224096689083 0.12619556005158
2010-07-19 0.0969846540098264 0.122386312378919
2010-07-20 0.0964220326399388 0.121987656755966
2010-07-21 0.0960744395739926 0.121558971823468
2010-07-22 0.0976594139095879 0.117858523799723
2010-07-23 0.095822501277583 0.120309901935808
2010-07-26 0.0962706225807236 0.118697920378365
2010-07-27 0.0965023532990227 0.117883883536894
2010-07-28 0.0987046540626782 0.111680499703301
2010-07-29 0.0993258429353163 0.109620447054491
2010-07-30 0.100238593543067 0.107597674090032
2010-08-02 0.0994852383365246 0.108466706550059
2010-08-03 0.103304351727746 0.101742471945216
2010-08-04 0.102471036805979 0.102041250153792
2010-08-05 0.102467767340717 0.101762325873939
2010-08-06 0.103260159604891 0.100219238052132
2010-08-09 0.104607560186308 0.0985022663785694
2010-08-10 0.106032395724534 0.0964343098658056
2010-08-11 0.10681632951626 0.0959696546524982
2010-08-12 0.103745455456969 0.100392615279228
2010-08-13 0.107217163577582 0.0966077006541744
2010-08-16 0.107853732509335 0.0947688100459357
2010-08-17 0.108200141331176 0.0945326427400714
2010-08-18 0.108547745005604 0.0943502437517911
2010-08-19 0.109072153150404 0.0938479157847138
2010-08-20 0.107402543527572 0.0959630516423563
2010-08-23 0.107080222812228 0.095083527319057
2010-08-24 0.107734131830049 0.095001918423942
2010-08-25 0.10486962121604 0.0985520230388092
2010-08-26 0.10450156137733 0.0979828123615127
2010-08-27 0.103850346472489 0.0973663416539647
2010-08-30 0.100920529581872 0.100174187388829
2010-08-31 0.100485796748186 0.100409840900702
2010-09-01 0.0978456239322821 0.103733793078759
2010-09-02 0.0947511367046819 0.108603269607432
2010-09-03 0.0948688975298558 0.107849758537513
2010-09-06 0.0957938606998333 0.10562471786486
2010-09-07 0.0959000183238146 0.104658049694771
2010-09-08 0.0957634408383065 0.104254335746611
2010-09-09 0.0968850313495397 0.101535578589884
2010-09-10 0.0971259321711541 0.10081382915595
2010-09-13 0.094472214762966 0.104428853620047
2010-09-14 0.0944503492723325 0.104012107174759
2010-09-15 0.0938959727363765 0.10481514921053
2010-09-16 0.0925417297894062 0.106430367846713
2010-09-17 0.0919840765048891 0.106549996564585
2010-09-20 0.0913463918972106 0.107433965842773
2010-09-21 0.0910889564187174 0.107577394966545
2010-09-22 0.0913394902065122 0.107395925692802
2010-09-23 0.0914124085261041 0.106703565022525
2010-09-24 0.0915605050595348 0.105906872086241
2010-09-27 0.0896419944276116 0.109040963946508
2010-09-28 0.091489261394195 0.104958075186458
2010-09-29 0.0914675177596767 0.104366557768456
2010-09-30 0.0888127809578206 0.109444834755935
2010-10-01 0.0885298750162549 0.108225925501846
2010-10-04 0.0888763039175691 0.107216154550222
2010-10-05 0.0889215241982049 0.106571605697896
2010-10-06 0.089228691018229 0.105835883857546
2010-10-07 0.0893621090754801 0.10520987759619
2010-10-08 0.0918363672305505 0.0982779936963739
2010-10-11 0.0904754920550798 0.0994696802425812
2010-10-12 0.0914743975489271 0.0967772674007579
2010-10-13 0.0921719201824913 0.0956455130257725
2010-10-14 0.0910098844975567 0.0958171958648132
2010-10-15 0.0915635630847564 0.0939479579556975
2010-10-18 0.0903115643050527 0.0961682815091546
2010-10-19 0.087516147573567 0.100651871263874
2010-10-20 0.0886743536286915 0.0981662713305986
2010-10-21 0.0910110319307187 0.0948751489167042
2010-10-22 0.0899723288745565 0.0948529292143464
2010-10-25 0.0885789543859959 0.0976602543150358
2010-10-26 0.0890242666346929 0.0970189283426803
2010-10-27 0.0899558981218165 0.0950416089588183
2010-10-28 0.0897367488884301 0.0945268596828532
2010-10-29 0.090020403770828 0.0938406969280492
2010-11-01 0.0910767102129802 0.0913919934711936
2010-11-02 0.0918643955840996 0.0909141795284178
2010-11-03 0.0926454380220614 0.0900208543527838
2010-11-04 0.0919372554680191 0.0908513614239864
2010-11-05 0.0892068865291808 0.0930364684398457
2010-11-08 0.0889771137201888 0.0925380040302318
2010-11-09 0.0891910487554419 0.0921745400989483
2010-11-10 0.0892515918489819 0.0916598048811819
2010-11-11 0.0884805762111532 0.0921230508301726
2010-11-12 0.0884049851332821 0.0924296375173553
2010-11-15 0.0909568568922489 0.0907848531077855
2010-11-16 0.0908702908861675 0.0910734131991384
2010-11-17 0.0871868197426699 0.0946546802371101
2010-11-18 0.0893372765996722 0.092719649286276
2010-11-19 0.0878390469331061 0.0932818972666327
2010-11-22 0.0878033716472552 0.0926649746602684
2010-11-23 0.0871627889909368 0.0932885888581571
2010-11-24 0.0876997654970792 0.0927304038871246
2010-11-25 0.084458051054216 0.0959594305194496
2010-11-26 0.0844122400050059 0.0961281461829197
2010-11-29 0.0847621841391905 0.0956712484054441
2010-11-30 0.0875202829887179 0.0912273060996512
2010-12-01 0.088031100196775 0.0908756236134784
2010-12-02 0.0855511544678401 0.0921227834422124
2010-12-03 0.0858314420165048 0.0922691066507486
2010-12-06 0.0850136327359067 0.0921901124136682
2010-12-07 0.0850040315821649 0.0916973781170682
2010-12-08 0.0843001468263283 0.0925459883734552
2010-12-09 0.083897838351162 0.0925087636376656
2010-12-10 0.0838650937409324 0.0923955900928361
2010-12-13 0.0846628352548291 0.0897749082672745
2010-12-14 0.0844888543516644 0.089292374718049
2010-12-15 0.084309018189517 0.0890841005468948
2010-12-16 0.0846131629427415 0.0884334205222415
2010-12-17 0.084320374783169 0.0878045412003538
2010-12-20 0.0847883078774946 0.0867998863034662
2010-12-21 0.0838583125306181 0.0883009957428141
2010-12-22 0.084469639810711 0.0876243126393542
2010-12-23 0.085090746348554 0.0863934830924325
2010-12-24 0.0860953090903314 0.0849534571729775
2010-12-27 0.0861852389583951 0.0842873637657482
2010-12-28 0.0865907087876612 0.0827324539048685
2010-12-29 0.0861990737013671 0.0826582752899571
2010-12-30 0.0864836235491336 0.0822926366533892
2010-12-31 0.0883526147422416 0.0792329130157514
2011-01-03 0.0882048160341817 0.0794784024702665
2011-01-04 0.0880265594779285 0.0792809940999677
2011-01-05 0.0865197589831963 0.0799773518031814
2011-01-06 0.0872508479312876 0.0791392950632345
2011-01-07 0.0887438348368049 0.0786125545145929
2011-01-10 0.08828882200379 0.0791408664923049
2011-01-11 0.0875858648019684 0.0784782433226387
2011-01-12 0.0861431387860003 0.078531320990795
2011-01-13 0.0859322703532088 0.0779791679217756
2011-01-14 0.0853662416991156 0.0785481735779328
2011-01-17 0.0857426984339786 0.0772771373133179
2011-01-18 0.085792998803927 0.0769859482692889
2011-01-19 0.0861182236024248 0.0761077198317272
2011-01-20 0.0851006369089626 0.0779903311354675
2011-01-21 0.0879567718001086 0.0752181202131041
2011-01-24 0.0876141403701694 0.0755546402464438
2011-01-25 0.0863697014297555 0.0761423793257976
2011-01-26 0.0885543251810708 0.074239855455764
2011-01-27 0.0871594929502169 0.0748897984807309
2011-01-28 0.0878316692585918 0.0748292868329108
2011-01-31 0.0827108879884841 0.0800478725700441
2011-02-01 0.0812969896837123 0.0791988739571595
2011-02-02 0.0814890732141057 0.0777264867164259
2011-02-03 0.0815949457447094 0.077405502900933
2011-02-04 0.0816091547906412 0.0766948089451598
2011-02-07 0.08144067936131 0.0752236606717171
2011-02-08 0.0812676701398385 0.0738370425908964
2011-02-09 0.0808103709665297 0.0741667453496276
2011-02-10 0.0812421202403921 0.0734749521934234
2011-02-11 0.081477727447664 0.0730157177218433
2011-02-14 0.0829610100406512 0.0696276053730804
2011-02-15 0.0832204773833102 0.0691875676832569
2011-02-16 0.0838982885769478 0.0682772305256306
2011-02-17 0.0837989811941414 0.0677832177680194
2011-02-18 0.0852603437953977 0.0656370684338976
2011-02-21 0.0853313846889875 0.0653991889361376
2011-02-22 0.0852480266798637 0.065592515806658
2011-02-23 0.0826315838752903 0.0646418750502189
2011-02-24 0.0802026466616925 0.0661533290902392
2011-02-25 0.0802947486067462 0.0655325112068425
2011-02-28 0.0797128356209334 0.0658115445930639
2011-03-01 0.0794637490171019 0.0654786602762981
2011-03-02 0.0804268685091603 0.0644090361018407
2011-03-03 0.0819580099739313 0.0625239437728149
2011-03-04 0.082448289507317 0.061623799049908
2011-03-07 0.0797080917661634 0.064805221619554
2011-03-08 0.0795601884301926 0.0643479593583583
2011-03-09 0.079701748772857 0.0639704424123796
2011-03-10 0.0789368200126806 0.0648590049399892
2011-03-11 0.0776359763607383 0.0659361467839564
2011-03-14 0.0780704482118681 0.0654712634801971
2011-03-15 0.0781659705481875 0.0651000736830832
2011-03-16 0.0825355248183547 0.0602488860008153
2011-03-17 0.0833451439491482 0.0592912066050456
2011-03-18 0.0818731646573409 0.0590775304599782
2011-03-21 0.0820387747730987 0.0586973480642367
2011-03-22 0.0815305343138062 0.0584933910893314
2011-03-23 0.0795105453399469 0.0602915311827068
2011-03-24 0.0797043811542921 0.0598366809280944
2011-03-25 0.0799751605524235 0.0590317656613083
2011-03-28 0.0801396242148064 0.0584748178837632
2011-03-29 0.0789698846751784 0.0601559446705568
2011-03-30 0.0792427966567758 0.059706903711389
2011-03-31 0.078772563674798 0.0601530735557947
2011-04-01 0.0761914332163117 0.0638873594287464
2011-04-04 0.0761580577172304 0.0636167499233803
2011-04-05 0.0763092050696642 0.063249943642241
2011-04-06 0.0767429152018231 0.0622218111051078
2011-04-07 0.0766666587548681 0.0617619561179075
2011-04-08 0.075680887471154 0.0623924005642171
2011-04-11 0.0766421615671573 0.0612395370394263
2011-04-12 0.076169062873891 0.0605165173327713
2011-04-13 0.0796221006219187 0.0564227804126174
2011-04-14 0.0799917620649187 0.0559859303860592
2011-04-15 0.0796860806244722 0.0559151079798973
2011-04-18 0.0793376434980048 0.0559514360076719
2011-04-19 0.0762157395717593 0.058999866873097
2011-04-20 0.0761125001808497 0.0589188441698965
2011-04-21 0.0736463977967031 0.0603024669933714
2011-04-22 0.0742156744421293 0.0592877050254
2011-04-25 0.0742916274879433 0.0586967978599192
2011-04-26 0.0743932529834816 0.0578397764854651
2011-04-27 0.0745047734859253 0.0572637102676668
2011-04-28 0.0751891429463274 0.0558614833316728
2011-04-29 0.0751651668977633 0.0556628547720805
2011-05-02 0.0752019437072962 0.0554986685572397
2011-05-03 0.0755561940895659 0.0548893629840873
2011-05-04 0.0723556885388359 0.0590956438063236
2011-05-05 0.0728248646406956 0.0583202672124311
2011-05-06 0.0687262791399126 0.0622825636831306
2011-05-09 0.0700290247692734 0.0601570027344781
2011-05-10 0.0674681111035464 0.0632150630550621
2011-05-11 0.0687580820618527 0.061256423147934
2011-05-12 0.0624426644097283 0.0726042387091633
2011-05-13 0.0618538830966823 0.0735980887507031
2011-05-16 0.0624345086752588 0.0722636805793188
2011-05-17 0.0630407986915567 0.0713890235140312
2011-05-18 0.063568286055076 0.0700322584919929
2011-05-19 0.0655724680481598 0.0667854367341324
2011-05-20 0.0653102471671874 0.0660985771575918
2011-05-23 0.0670947782894671 0.0629335065133256
2011-05-24 0.0662171698907848 0.0633994206480234
2011-05-25 0.0682983188642905 0.0593935849681397
2011-05-26 0.0690120536991258 0.058343066051219
2011-05-27 0.06847243750049 0.0588810606891561
2011-05-30 0.0686962613537107 0.0582801144162843
2011-05-31 0.0688002963997876 0.0576767830546197
2011-06-01 0.0686253352682688 0.0567715296516214
2011-06-02 0.0658297253522137 0.0613958816764265
2011-06-03 0.0657601833215704 0.0613292110581981
2011-06-06 0.0658468511010405 0.0606775431247059
2011-06-07 0.0667931155308603 0.0591058804640466
2011-06-08 0.0668533680301748 0.0585609787556475
2011-06-09 0.06893161789097 0.0550983459347881
2011-06-10 0.0688500450772433 0.0544675931917505
2011-06-13 0.0679921839459617 0.0541743845457695
2011-06-14 0.0703473959504197 0.0510578339536683
2011-06-15 0.0724405511264298 0.0482010190392154
2011-06-16 0.0667896819702987 0.0558117802449468
2011-06-17 0.0670351160883568 0.0548421162776686
2011-06-20 0.0653010263166981 0.0567576905209859
2011-06-21 0.0651386314982972 0.0566723212608033
2011-06-22 0.0651206008970076 0.0561741017081606
2011-06-23 0.063577678591423 0.0579412702416427
2011-06-24 0.0694230614080005 0.0475163551618304
2011-06-27 0.069475422979064 0.0472458492921366
2011-06-28 0.069587897392588 0.0467899975217122
2011-06-29 0.0723382424726886 0.0436101153496503
2011-06-30 0.0700686623437628 0.0446648596354237
2011-07-01 0.0702404109359743 0.0443718216332973
2011-07-04 0.0710558333616891 0.0435081859508452
2011-07-05 0.071176117710277 0.043137030753121
2011-07-06 0.0721275187593505 0.0438438058693043
2011-07-07 0.0719964053323543 0.0436595767426722
2011-07-08 0.0716545776815933 0.044080876394158
2011-07-11 0.0724346710558766 0.043343030313654
2011-07-12 0.0710191630197367 0.0444444481618571
2011-07-13 0.0682093747762523 0.0460415506328386
2011-07-14 0.0679388814898026 0.0456879428677113
2011-07-15 0.0691708359611993 0.0462130016598215
2011-07-18 0.0697101746864396 0.0466530984100874
2011-07-19 0.0686245576371641 0.0471729123050282
2011-07-20 0.069204863500126 0.0478723210787883
2011-07-21 0.0699202310642289 0.0470002540949933
2011-07-22 0.0697858464988968 0.0466457125061871
2011-07-25 0.0706650102391621 0.0458398257443085
2011-07-26 0.0709752185909405 0.0454951046257634
2011-07-27 0.0705686246030597 0.0452244925074012
2011-07-28 0.0689809252991922 0.0455215302197291
2011-07-29 0.0690983563179539 0.045263555744568
2011-08-01 0.0694288034292402 0.0445423328986529
2011-08-02 0.0687471755928521 0.0450215596805813
2011-08-03 0.0685212235286606 0.0439009407123832
2011-08-04 0.0692543940615842 0.0439004426238125
2011-08-05 0.0610116405858307 0.0516948077726081
2011-08-08 0.0614892764413699 0.0501272764214753
2011-08-09 0.0598858037798798 0.0465302527913534
2011-08-10 0.0623047270492946 0.0440708271321362
2011-08-11 0.0570753703080094 0.0496602874539967
2011-08-12 0.0554307302675482 0.0507472561953006
2011-08-15 0.055977529765211 0.0492413153826785
2011-08-16 0.0585443612828913 0.0450915966724134
2011-08-17 0.0579780673693128 0.0451674547813142
2011-08-18 0.059393657330787 0.0424308587046833
2011-08-19 0.0534168167254609 0.0506472924997313
2011-08-22 0.0534667890813919 0.0499809073982693
2011-08-23 0.0504286459932771 0.054860490256437
2011-08-24 0.0511444094029035 0.053758105213434
2011-08-25 0.0517376244272632 0.0522955248452399
2011-08-26 0.0518053873632525 0.0518458623351526
2011-08-29 0.0521536517413999 0.0509278808484813
2011-08-30 0.0535234330311397 0.0486422725550435
2011-08-31 0.0534767742414272 0.0476268503824883
2011-09-01 0.0535022262248506 0.0472248181858506
2011-09-02 0.0538783671002546 0.0461693013380977
2011-09-05 0.0499486717382229 0.0510472817128191
2011-09-06 0.0500792874283702 0.0502262502244174
2011-09-07 0.0503557420610196 0.0494019960558194
2011-09-08 0.0530516133430585 0.0451335194819784
2011-09-09 0.0530612884721888 0.0446163057274446
2011-09-12 0.0527788196831564 0.0432587817197207
2011-09-13 0.0539805995033197 0.0411331657078857
2011-09-14 0.0526458721978213 0.0424685836533186
2011-09-15 0.0519911789913518 0.0425449500545192
2011-09-16 0.0519352474248794 0.0419549350079451
2011-09-19 0.0497599552359765 0.0450186585558972
2011-09-20 0.0504083847504654 0.0440300893096522
2011-09-21 0.0505683588373611 0.0430361059580842
2011-09-22 0.0486543502640964 0.0467014039695238
2011-09-23 0.0445026500192442 0.0516725859004503
2011-09-26 0.0437582337525564 0.0526869156663424
2011-09-27 0.0434834589008507 0.053220309006946
2011-09-28 0.0485770002093761 0.0433239000876109
2011-09-29 0.044565607594814 0.0493115776524587
2011-09-30 0.0452004862567837 0.0479703091654878
2011-10-03 0.0446942256106878 0.0477541836709194
2011-10-04 0.0444568980234674 0.0478880796154744
2011-10-05 0.0441636865912706 0.048236990310346
2011-10-06 0.0450033042207987 0.0455521254507654
2011-10-07 0.0456280378601561 0.0453368497909455
2011-10-10 0.0458834505621053 0.0446091628138611
2011-10-11 0.0451968957945699 0.044057216860583
2011-10-12 0.0447777566510979 0.0442539682131764
2011-10-13 0.0452996383150198 0.0422035982894802
2011-10-14 0.044585914348249 0.0425997162475267
2011-10-17 0.0430158036191507 0.0453681171579339
2011-10-18 0.0421423526490492 0.0467989688280161
2011-10-19 0.0432249018550793 0.043273647797836
2011-10-20 0.0398673931120832 0.0497834688740034
2011-10-21 0.0399525200766355 0.0484769567005439
2011-10-24 0.0381839452292754 0.0524433358257107
2011-10-25 0.0328367556155112 0.0617089068594674
2011-10-26 0.031184104615403 0.0638195672245369
2011-10-27 0.0327167005273828 0.0597893818072863
2011-10-28 0.0282269329672722 0.0695616315636279
2011-10-31 0.0280189021578172 0.0698130741175913
2011-11-01 0.0281111316940624 0.0690398379076056
2011-11-02 0.0292740755473844 0.0650999964868886
2011-11-03 0.0292602484803067 0.0643058650213556
2011-11-04 0.0279308122751762 0.0662752057020834
2011-11-07 0.0281342478061904 0.065617472831168
2011-11-08 0.0287653621016355 0.0634163405584057
2011-11-09 0.0277060740567862 0.0650755119419897
2011-11-10 0.0263348254621413 0.0682969923531442
2011-11-11 0.0261373302682228 0.0680178949012831
2011-11-14 0.0247628267291908 0.0707606639036192
2011-11-15 0.0250786103469977 0.0696424659412486
2011-11-16 0.0268957812305711 0.0650941345123161
2011-11-17 0.028164721362943 0.0608398004535548
2011-11-18 0.0234804605414263 0.0711014466304113
2011-11-21 0.0233057162009542 0.0708453393699915
2011-11-22 0.0231445528653865 0.0707782446024727
2011-11-23 0.0239448318447397 0.0682750958016019
2011-11-24 0.0244892163229112 0.0668152213643896
2011-11-25 0.0252929684359773 0.064450429528774
2011-11-28 0.0254020684095561 0.0636998767704417
2011-11-29 0.0234673320304759 0.0679610301420036
2011-11-30 0.0247003469532814 0.0654015792373519
2011-12-01 0.0242449348488811 0.0688913994244098
2011-12-02 0.024157510242491 0.0699124290903767
2011-12-05 0.0248780349908083 0.067131698073191
2011-12-06 0.0249368421274646 0.0661672761687764
2011-12-07 0.024835896606272 0.0657159376164077
2011-12-08 0.0247713413071091 0.0655983283692397
2011-12-09 0.0235533671334287 0.0684536938697195
2011-12-12 0.0245139680879402 0.0651342806554207
2011-12-13 0.0226956735638808 0.0687897620366108
2011-12-14 0.0247156026726328 0.0624072086273711
2011-12-15 0.018227793790117 0.0783045387112871
2011-12-16 0.0188381259904631 0.0755832088411798
2011-12-19 0.0187588194591094 0.0758500191549215
2011-12-20 0.0188429693253726 0.0748964909537223
2011-12-21 0.0221725757205895 0.066088673064436
2011-12-22 0.0227094794301068 0.0639415859040741
2011-12-23 0.0220736825251809 0.0647864690015883
2011-12-26 0.0222874462998177 0.0640757091093996
2011-12-27 0.0223598190605738 0.0631381958777294
2011-12-28 0.0219036155570144 0.0633468772553188
2011-12-29 0.0225825374708443 0.0616617541749128
2011-12-30 0.0224751510622449 0.0612223007445095
2012-01-02 0.0227161873443337 0.0607820005560806
2012-01-03 0.0227722916431791 0.0600879436280827
2012-01-04 0.0273030149309486 0.0505150960943711
2012-01-05 0.0276815326208893 0.0491644721508592
2012-01-06 0.0287787419057817 0.0474223153040422
2012-01-09 0.0292704868712362 0.0455215520093692
2012-01-10 0.0299707469941631 0.0421242174807877
2012-01-11 0.0304538715284911 0.0414885773389763
2012-01-12 0.0302196124733886 0.0408011217071522
2012-01-13 0.0280903250151326 0.0441085889667375
2012-01-16 0.0277885782040645 0.0436842804105741
2012-01-17 0.0266224896558078 0.0467063172498278
2012-01-18 0.0275243419292173 0.0464992295943157
2012-01-19 0.0276179005849878 0.046309888829208
2012-01-20 0.0281019976116313 0.0446281247209966
2012-01-23 0.0285025615184268 0.0434628284807464
2012-01-24 0.0286820121932528 0.0431785743870902
2012-01-25 0.0286836388142296 0.0424846609057504
2012-01-26 0.0287858946009474 0.0420056944954973
2012-01-27 0.0289026714046146 0.0415566475767211
2012-01-30 0.02858701760813 0.0417562365079
2012-01-31 0.0289482485819475 0.0410850757111035
2012-02-01 0.0286618125944751 0.0412797759923264
2012-02-02 0.0296675197776857 0.039232830586338
2012-02-03 0.0311100878354904 0.0365837896163336
2012-02-06 0.0309853410256434 0.0355463460477973
2012-02-07 0.0298158232788538 0.0370565883756833
2012-02-08 0.0281036803187671 0.041774949705906
2012-02-09 0.0281276474609584 0.041380878259886
2012-02-10 0.0279556840848009 0.0405794660132836
2012-02-13 0.0279036361612207 0.0398283498718992
2012-02-14 0.0287062154302108 0.0383136040995188
2012-02-15 0.0283631459639924 0.0383223259775486
2012-02-16 0.028886942612704 0.0374067983704305
2012-02-17 0.0289058796488947 0.0367195580495555
2012-02-20 0.0285934624004805 0.0363399799393169
2012-02-21 0.0287079492018294 0.0356625405059044
2012-02-22 0.0263440689749211 0.0380487934156225
2012-02-23 0.0264058245638139 0.0375047012379964
2012-02-24 0.0253874592160778 0.0390146194567887
2012-02-27 0.0244947354185133 0.0389358414382322
2012-02-28 0.0248940827882658 0.0384425441440733
2012-02-29 0.0233586015545987 0.0407768868185171
2012-03-01 0.0234978659469403 0.0401896581810159
2012-03-02 0.0224376265391841 0.0426014219704264
2012-03-05 0.0212547841849273 0.0448772431521097
2012-03-06 0.0213325906583582 0.0440486497945029
2012-03-07 0.020330568818817 0.0453745352012776
2012-03-08 0.0195817389622689 0.0474688481457046
2012-03-09 0.0194102090941698 0.0469284524596448
2012-03-12 0.0195227058378871 0.0460166172401932
2012-03-13 0.020188909494307 0.0438108365824203
2012-03-14 0.0205560900048377 0.0431342345093285
2012-03-15 0.0199846924535471 0.0431577941521249
2012-03-16 0.0201766600778415 0.042239289601654
2012-03-19 0.0192867216577972 0.0420760074192864
2012-03-20 0.0203016051021039 0.0395947030329473
2012-03-21 0.0209965654975068 0.0396307217416303
2012-03-22 0.0211535154302809 0.0390954201667632
2012-03-23 0.0196265843393118 0.0417235537218899
2012-03-26 0.0192827651694588 0.0407863314565918
2012-03-27 0.0194201270294613 0.0401661509918278
2012-03-28 0.0197485048449087 0.0391102472395357
2012-03-29 0.0181522271872932 0.0406590174548626
2012-03-30 0.0200613055905349 0.0387351085305371
2012-04-02 0.0200556792804526 0.0381779661389285
2012-04-03 0.0199905665033016 0.0381383252041078
2012-04-04 0.0200883982352908 0.0372526031724308
2012-04-05 0.0221157364537999 0.0311139394329192
2012-04-06 0.0214458714033032 0.0307328480142695
2012-04-09 0.0214678217631664 0.0303765890064274
2012-04-10 0.0221974501941681 0.0290199756340728
2012-04-11 0.0227410984901922 0.0286318905059486
2012-04-12 0.0214348341313839 0.0311582414739112
2012-04-13 0.020925552999924 0.0308350058109347
2012-04-16 0.0208811228157995 0.0302490215818034
2012-04-17 0.0209755499732752 0.0296690566334496
2012-04-18 0.020065482439626 0.0326321419607912
2012-04-19 0.0200784326912588 0.0318990595047885
2012-04-20 0.0202979479192035 0.0309023310352587
2012-04-23 0.0210445127596531 0.0294494399879714
2012-04-24 0.0212377156379486 0.0293576894990981
2012-04-25 0.0209947181542122 0.0292054289306543
2012-04-26 0.021064988580426 0.0287093419920578
2012-04-27 0.0213739991834933 0.0278095893354204
2012-04-30 0.0214194780477217 0.0273830933810285
2012-05-01 0.0214709543369075 0.0269649986954269
2012-05-02 0.0207857651490211 0.0287874875094473
2012-05-03 0.0212724766842454 0.0293137197905883
2012-05-04 0.023496615838144 0.0286859374802011
2012-05-07 0.0248217438131574 0.0294774334149695
2012-05-08 0.0248374166481131 0.0295879672765514
2012-05-09 0.0241250821927995 0.0300350078151073
2012-05-10 0.0242705367966459 0.0298040391399274
2012-05-11 0.0244304723324339 0.0296196316523741
2012-05-14 0.0239920794298187 0.0292720162656834
2012-05-15 0.0238188323438743 0.0293585840868323
2012-05-16 0.023161072086 0.0296136053598047
2012-05-17 0.0236983103384861 0.0280089702619723
2012-05-18 0.0233671480299227 0.0284110208501913
2012-05-21 0.0239437552303915 0.0288030153758778
2012-05-22 0.0233832266081393 0.0294326938343326
2012-05-23 0.0230892444460203 0.0296720619284267
2012-05-24 0.0223585466095407 0.0300615484537523
2012-05-25 0.0229140136475911 0.0295698849220596
2012-05-28 0.0228187027752562 0.0298349820418282
2012-05-29 0.0228804542721577 0.0293700267101775
2012-05-30 0.0229084456163168 0.0294898725282441
2012-05-31 0.0218326253461469 0.0312589102357585
2012-06-01 0.0226322339393967 0.0328758332889594
2012-06-04 0.0188901349013067 0.0345143915106484
2012-06-05 0.0180940340276057 0.0336149218861613
2012-06-06 0.017998120021366 0.0330892081152301
2012-06-07 0.0182298568800823 0.0321108906639862
2012-06-08 0.0182120089703879 0.0318684277352255
2012-06-11 0.018374442967908 0.0306124696730633
2012-06-12 0.0178401980979422 0.0318879832959196
2012-06-13 0.0178637248340727 0.0331840990793926
2012-06-14 0.017394373026751 0.0347880250654667
2012-06-15 0.0164989076076991 0.035609231041092
2012-06-18 0.016462805942194 0.0348852218238201
2012-06-19 0.0162897448723009 0.0360775885316747
2012-06-20 0.0162279872664194 0.0343405315605531
2012-06-21 0.0142584753020875 0.0426017850332324
2012-06-22 0.0161960117257575 0.0435238492699698
2012-06-25 0.0172081051252551 0.0380126297974029
2012-06-26 0.0174524578310527 0.0376171763047977
2012-06-27 0.0172673898057708 0.0362240562451745
2012-06-28 0.0176211012061553 0.0332824620430958
2012-06-29 0.0173024062805803 0.0268762109938726
2012-07-02 0.0117817309097248 0.0255157477934349
2012-07-03 0.0126744817635063 0.0241061209417485
2012-07-04 0.0125445746121724 0.0206700005140951
2012-07-05 0.0125596381989063 0.0201681240989181
2012-07-06 0.0130141820095631 0.019045024556201
2012-07-09 0.00927438029262079 0.0280531619499723
2012-07-10 0.00977341041789279 0.0248008149772974
2012-07-11 0.011882405917085 0.0230695594174899
2012-07-12 0.0100413249398973 0.0233753729172088
2012-07-13 0.010044403045251 0.0228563792117157
2012-07-16 0.0113877892081772 0.0198580809015364
2012-07-17 0.0100637249728747 0.0203896857877243
2012-07-18 0.00964198963459892 0.0200422990726385
2012-07-19 0.00903955180385112 0.0201982587160253
2012-07-20 0.0110678017595294 0.0165220037570269
2012-07-23 0.00990079496933531 0.017844945700769
2012-07-24 0.0122390575343748 0.0190677574771393
2012-07-25 0.0124978619801526 0.0188183234685815
2012-07-26 0.012779855391475 0.0186788233853033
2012-07-27 0.0125061318249521 0.0177837074132284
2012-07-30 0.0130976597087221 0.0173240717977422
2012-07-31 0.0130514129143425 0.0170463150733419
2012-08-01 0.014510573082361 0.017006417455283
2012-08-02 0.0151721626048327 0.017633741836699
2012-08-03 0.0173589136188271 0.0193496733194849
2012-08-06 0.0131679524864666 0.0177854797055083
2012-08-07 0.0127534698394406 0.0170976341272179
2012-08-08 0.0120969424493733 0.0155778079180578
2012-08-09 0.0124674647871989 0.0157553725296644
2012-08-10 0.0124906295238949 0.0156427799312948
2012-08-13 0.0120303411403114 0.0155778286274187
2012-08-14 0.0121423375885596 0.0153732021649538
2012-08-15 0.0127056144173762 0.015860081667767
2012-08-16 0.013066471301403 0.0168703824340614
2012-08-17 0.0126415745147793 0.0159370168829873
2012-08-20 0.0128734819503966 0.0163804631560476
2012-08-21 0.012929800915106 0.0165227694249877
2012-08-22 0.0133120014308531 0.017124044883816
2012-08-23 0.0133846032748296 0.0173010841787832
2012-08-24 0.012683447262931 0.0162543665844409
2012-08-27 0.0126611708894008 0.0165674362358735
2012-08-28 0.0128643845447445 0.0165960824884576
2012-08-29 0.013633172728562 0.0175430249733284
2012-08-30 0.0135275174176356 0.0177088808671417
2012-08-31 0.0131909509107326 0.0172684840801426
2012-09-03 0.0120075785613479 0.0142650235853215
2012-09-04 0.0125240921594821 0.0150774592456519
2012-09-05 0.0117408933161442 0.0141876013414792
2012-09-06 0.0117998229758203 0.0143997847500544
2012-09-07 0.0117195364213953 0.0146752917979575
2012-09-10 0.011463183508886 0.0152305561471363
2012-09-11 0.0115817961906031 0.0154582049390562
2012-09-12 0.0114473035861615 0.0149696104147404
2012-09-13 0.0114663633135476 0.0150680928759874
2012-09-14 0.0105901662053503 0.0128810353100471
2012-09-17 0.0114388785281039 0.0140990781076578
2012-09-18 0.00923931836228894 0.0119346256048912
2012-09-19 0.00992345314537603 0.0141208266852837
2012-09-20 0.00538259121810834 0.0106465705776049
2012-09-21 0.00527606287465514 0.0100498563373993
2012-09-24 0.00507759997668748 0.00953394939621894
2012-09-25 0.00487372326014305 0.00903767057429018
2012-09-26 0.00443963139502924 0.0088803438540028
2012-09-27 0.00523504378178245 0.00790744608936466
2012-09-28 0.00430331330569047 0.00842322779512739
2012-10-01 0.00422966576708917 0.00839988261127552
2012-10-02 0.00419132901989328 0.00833803475306143
2012-10-03 0.00430021437408946 0.00863582378176414
2012-10-04 0.00558139623453466 0.0102033195125065
2012-10-05 0.00435264290227477 0.00892045710104384
2012-10-08 0.00392621050191856 0.00717472029742743
2012-10-09 0.00387752444630903 0.00697983288102755
2012-10-10 0.00130166641155074 0.00305203115847854
2012-10-11 0.000869826280236075 0.00186196576041224
2012-10-12 0 0


==> plot/power150.txt <==
tau	A	B	C
0	0.049	0.045	0.0385
0.025	0.049	0.0455	0.042
0.05	0.051	0.052	0.041
0.075	0.0555	0.066	0.038
0.1	0.0665	0.071	0.0385
0.125	0.074	0.081	0.0405
0.15	0.0935	0.102	0.0405
0.175	0.103	0.1235	0.042
0.2	0.127	0.1515	0.038
0.225	0.152	0.1835	0.0355
0.25	0.1815	0.226	0.0355
0.275	0.218	0.2695	0.0345
0.3	0.2415	0.3215	0.0355


==> plot/power150B.txt <==
tau	A	B	C
0	0.053	0.055	0.0385
0.025	0.0555	0.0575	0.042
0.05	0.059	0.0635	0.046
0.075	0.067	0.079	0.0535
0.1	0.081	0.0935	0.066
0.125	0.0975	0.117	0.076
0.15	0.129	0.148	0.089
0.175	0.158	0.189	0.11
0.2	0.202	0.252	0.126
0.225	0.245	0.312	0.1445
0.25	0.297	0.3665	0.1775
0.275	0.3415	0.422	0.206
0.3	0.391	0.484	0.2435

==> plot/power150C.txt <==
tau	A	B	C
0	0.053	0.055	0.0385
0.025	0.0605	0.0655	0.049
0.05	0.0765	0.088	0.0665
0.075	0.1195	0.136	0.09
0.1	0.1755	0.2035	0.128
0.125	0.241	0.2925	0.187
0.15	0.325	0.405	0.2625
0.175	0.4185	0.512	0.344
0.2	0.5155	0.6235	0.4355
0.225	0.6165	0.7195	0.541
0.25	0.7005	0.8035	0.636
0.275	0.778	0.872	0.72
0.3	0.85	0.923	0.794

==> plot/power300.txt <==
tau	A	B	C
0	0.0425	0.0415	0.0315
0.025	0.0415	0.0445	0.035
0.05	0.0495	0.0525	0.038
0.075	0.06	0.0705	0.039
0.1	0.0835	0.0975	0.0375
0.125	0.111	0.133	0.0395
0.15	0.144	0.1825	0.036
0.175	0.1945	0.2515	0.0325
0.2	0.2415	0.3435	0.0365
0.225	0.305	0.4395	0.033
0.25	0.361	0.5485	0.037
0.275	0.44	0.6505	0.038
0.3	0.5135	0.7575	0.0375


==> plot/power300B.txt <==
tau	A	B	C
0	0.0425	0.0415	0.0315
0.025	0.0515	0.0525	0.0375
0.05	0.067	0.072	0.0525
0.075	0.088	0.105	0.071
0.1	0.128	0.1545	0.1005
0.125	0.177	0.222	0.126
0.15	0.2385	0.2925	0.1675
0.175	0.313	0.389	0.203
0.2	0.3955	0.4825	0.262
0.225	0.4815	0.5825	0.3175
0.25	0.5675	0.663	0.378
0.275	0.6475	0.743	0.4385
0.3	0.727	0.8175	0.5155

==> plot/power300C.txt <==
tau	A	B	C
0	0.0425	0.0415	0.0315
0.025	0.066	0.068	0.045
0.05	0.1165	0.1345	0.0885
0.075	0.198	0.248	0.164
0.1	0.3205	0.396	0.2645
0.125	0.4615	0.549	0.396
0.15	0.6055	0.6985	0.5365
0.175	0.7245	0.814	0.6745
0.2	0.824	0.9035	0.793
0.225	0.907	0.955	0.88
0.25	0.952	0.9785	0.933
0.275	0.981	0.994	0.974
0.3	0.992	0.998	0.99

==> plot/power500.txt <==
tau	A	B	C
0	0.055	0.0505	0.039
0.025	0.062	0.0585	0.0405
0.05	0.079	0.0835	0.0395
0.075	0.1	0.1175	0.042
0.1	0.137	0.1645	0.039
0.125	0.179	0.246	0.0385
0.15	0.2585	0.3575	0.0365
0.175	0.3405	0.4825	0.0395
0.2	0.431	0.617	0.0405
0.225	0.546	0.752	0.0395
0.25	0.628	0.8575	0.0365
0.275	0.734	0.936	0.0375
0.3	0.8125	0.973	0.038


==> plot/power500B.txt <==
tau	A	B	C
0	0.055	0.0505	0.039
0.025	0.0635	0.066	0.0445
0.05	0.088	0.0955	0.0625
0.075	0.1315	0.1465	0.0855
0.1	0.189	0.2255	0.13
0.125	0.2705	0.3275	0.1745
0.15	0.364	0.449	0.2395
0.175	0.4845	0.5675	0.3095
0.2	0.5935	0.6935	0.3995
0.225	0.7105	0.8	0.4805
0.25	0.7985	0.8705	0.5625
0.275	0.8655	0.9255	0.6525
0.3	0.9115	0.958	0.7255

==> plot/power500C.txt <==
tau	A	B	C
0	0.055	0.0505	0.039
0.025	0.0765	0.0935	0.058
0.05	0.1585	0.193	0.118
0.075	0.294	0.353	0.232
0.1	0.464	0.5565	0.393
0.125	0.648	0.7405	0.579
0.15	0.7945	0.886	0.7505
0.175	0.902	0.957	0.8775
0.2	0.9645	0.984	0.9535
0.225	0.986	0.9985	0.9845
0.25	0.996	0.9995	0.9955
0.275	0.9995	1	0.9995
0.3	1	1	1

==> plot/sizeT_1000HOMO_0_ADL_2.txt <==
"" "tau" "GCa" "LMa" "GCb" "LMb" "W1" "W2" "W3" "seGCa" "seLMa" "seGCb" "seLMb" "seW1" "seW2" "seW3"
"1" 0.05 0.055 0.05525 0.05775 0.06225 0.1175 0.0965 0.063 0.0036051351222683 0.00361284133759464 0.00368878518743499 0.00382065226380657 0.00509214296539237 0.00466930274206163 0.00384206199326482
"2" 0.06 0.0485 0.052 0.05325 0.05525 0.103 0.08875 0.06025 0.00339703141810815 0.00351099441333116 0.0035506000993165 0.00361284133759464 0.00480661272430704 0.00449704516641841 0.00376278141884451
"3" 0.07 0.0535 0.05725 0.05375 0.05625 0.09025 0.08125 0.0615 0.00355845516352078 0.00367375604740897 0.00356628854391994 0.00364346031620614 0.00453115517465516 0.00432050645978191 0.00379908485841529
"4" 0.08 0.05 0.05825 0.05575 0.06 0.0865 0.0755 0.063 0.0034464430203288 0.00370373646348491 0.00362819174229115 0.00375546613371368 0.00444515211711996 0.00417783449591637 0.00384206199326482
"5" 0.09 0.05275 0.05575 0.05525 0.05925 0.0805 0.07225 0.059 0.0035348243408662 0.00362819174229115 0.00361284133759464 0.00373340916067209 0.00430227438585951 0.00409410244054767 0.00372601943167253
"6" 0.1 0.052 0.058 0.0555 0.06075 0.074 0.0665 0.0635 0.00351099441333116 0.00369627049928722 0.00362052683371335 0.00377735707626647 0.00413947868951577 0.003939964254861 0.00385624884619638
"7" 0.11 0.05 0.0565 0.059 0.06075 0.072 0.06825 0.062 0.0034464430203288 0.0036510642376596 0.00372601943167253 0.00377735707626647 0.00408756370522357 0.00398772615220331 0.00381348077993252
"8" 0.12 0.052 0.0565 0.05575 0.0595 0.06825 0.0655 0.06125 0.00351099441333116 0.0036510642376596 0.00362819174229115 0.00374078011368815 0.00398772615220331 0.00391232208106854 0.0037918602197314
"9" 0.13 0.0515 0.055 0.05225 0.0565 0.06475 0.06075 0.0595 0.00349499517135746 0.0036051351222683 0.00351896009426595 0.0036510642376596 0.00389141942757271 0.00377735707626647 0.00374078011368815
"10" 0.14 0.052 0.0515 0.052 0.05575 0.059 0.0585 0.0555 0.00351099441333116 0.00349499517135746 0.00351099441333116 0.00362819174229115 0.00372601943167253 0.00371118319679587 0.00362052683371335
"11" 0.15 0.051 0.05325 0.0535 0.05525 0.05925 0.0585 0.0555 0.00347890438125618 0.0035506000993165 0.00355845516352078 0.00361284133759464 0.00373340916067209 0.00371118319679587 0.00362052683371335
"12" 0.16 0.0485 0.051 0.052 0.05175 0.0555 0.05775 0.055 0.00339703141810815 0.00347890438125618 0.00351099441333116 0.00350300615729326 0.00362052683371335 0.00368878518743499 0.0036051351222683
"13" 0.17 0.0465 0.05025 0.04975 0.05325 0.05475 0.055 0.05375 0.00332974613181329 0.00345459374304452 0.00343826843010393 0.0035506000993165 0.00359740805458288 0.0036051351222683 0.00356628854391994
"14" 0.18 0.04875 0.053 0.05325 0.05575 0.0505 0.05175 0.0515 0.0034053279489074 0.00354272320707256 0.0035506000993165 0.00362819174229115 0.00346272076679267 0.00350300615729326 0.00349499517135746
"15" 0.19 0.04475 0.04675 0.04975 0.051 0.04925 0.05025 0.05425 0.00326948493771412 0.0033382473468629 0.00343826843010393 0.00347890438125618 0.00342184696241058 0.00345459374304452 0.00358189082196333
"16" 0.2 0.047 0.05075 0.05125 0.0515 0.04675 0.04575 0.05325 0.00334672229764204 0.00347082425804845 0.00348696129886395 0.00349499517135746 0.0033382473468629 0.00330408287061689 0.0035506000993165
"17" 0.21 0.051 0.04925 0.04875 0.04775 0.0445 0.0445 0.05075 0.00347890438125618 0.00342184696241058 0.0034053279489074 0.00337199154161738 0.0032607661138009 0.0032607661138009 0.00347082425804845
"18" 0.22 0.049 0.04775 0.04475 0.0475 0.04525 0.0445 0.05375 0.003413599737197 0.00337199154161738 0.00326948493771412 0.00336359419988282 0.00328683893772583 0.0032607661138009 0.00356628854391994
"19" 0.23 0.0485 0.05175 0.04575 0.048 0.0415 0.04225 0.05225 0.00339703141810815 0.00350300615729326 0.00330408287061689 0.00338036339972177 0.00315387447928065 0.00318100048192648 0.00351896009426595
"20" 0.24 0.05125 0.0525 0.0475 0.04975 0.0405 0.04125 0.0565 0.00348696129886395 0.00352690335305852 0.00336359419988282 0.00343826843010393 0.00311726913206262 0.0031447705433692 0.0036510642376596
"21" 0.25 0.05125 0.05375 0.0495 0.053 0.04075 0.0415 0.0575 0.00348696129886395 0.00356628854391994 0.00343006980172579 0.00354272320707256 0.00312646814725002 0.00315387447928065 0.00368128040990687
"22" 0.26 0.04775 0.05225 0.04675 0.051 0.041 0.04075 0.057 0.00337199154161738 0.00351896009426595 0.0033382473468629 0.00347890438125618 0.00313563519115553 0.00312646814725002 0.00366621197935545
"23" 0.27 0.04925 0.0485 0.0505 0.0535 0.03975 0.0395 0.05475 0.00342184696241058 0.00339703141810815 0.00346272076679267 0.00355845516352078 0.00308947739798306 0.003080147614536 0.00359740805458288
"24" 0.28 0.05025 0.05025 0.052 0.05225 0.03725 0.03875 0.05575 0.00345459374304452 0.00345459374304452 0.00351099441333116 0.00351896009426595 0.00299463709618285 0.00305195641916724 0.00362819174229115
"25" 0.29 0.05275 0.0515 0.054 0.0515 0.036 0.03625 0.05675 0.0035348243408662 0.00349499517135746 0.00357410038308762 0.00349499517135746 0.00294587330725298 0.00295570100265644 0.00365864808384878
"26" 0.3 0.0505 0.056 0.052 0.055 0.03475 0.0335 0.05725 0.00346272076679267 0.00363583619353328 0.00351099441333116 0.0036051351222683 0.00289615370820946 0.00284542819543981 0.00367375604740897
"27" 0.31 0.049 0.0545 0.04675 0.054 0.0345 0.03525 0.0545 0.003413599737197 0.00358965999987864 0.0033382473468629 0.00357410038308762 0.00288609076086841 0.002916159352872 0.00358965999987864
"28" 0.32 0.0545 0.0575 0.05175 0.05525 0.0335 0.03275 0.053 0.00358965999987864 0.00368128040990687 0.00350300615729326 0.00361284133759464 0.00284542819543981 0.00281448746842609 0.00354272320707256
"29" 0.33 0.0505 0.05275 0.0515 0.05225 0.033 0.032 0.05575 0.00346272076679267 0.0035348243408662 0.00349499517135746 0.00351896009426595 0.00282484423220716 0.00278315225672636 0.00362819174229115
"30" 0.34 0.0505 0.051 0.04875 0.04875 0.03075 0.0305 0.0565 0.00346272076679267 0.00347890438125618 0.0034053279489074 0.0034053279489074 0.00273001329999591 0.00271924365798982 0.0036510642376596
"31" 0.35 0.049 0.051 0.048 0.04925 0.028 0.0275 0.0545 0.003413599737197 0.00347890438125618 0.00338036339972177 0.00342184696241058 0.00260877393143912 0.0025860412607595 0.00358965999987864
"32" 0.36 0.049 0.05 0.04875 0.05025 0.0295 0.02775 0.053 0.003413599737197 0.0034464430203288 0.0034053279489074 0.00345459374304452 0.00267567324365788 0.00259743547422466 0.00354272320707256
"33" 0.37 0.04825 0.04775 0.0475 0.04825 0.03 0.0285 0.05275 0.00338870996306905 0.00337199154161738 0.00336359419988282 0.00338870996306905 0.0026975580076805 0.00263128645667937 0.0035348243408662
"34" 0.38 0.04675 0.04975 0.04625 0.0485 0.02775 0.027 0.0485 0.0033382473468629 0.00343826843010393 0.00332121845080981 0.00339703141810815 0.00259743547422466 0.00256308258705938 0.00339703141810815
"35" 0.39 0.04425 0.0465 0.04475 0.04675 0.02725 0.025 0.052 0.00325201910850329 0.00332974613181329 0.00326948493771412 0.0033382473468629 0.0025745905507723 0.00246886083416109 0.00351099441333116
"36" 0.4 0.046 0.04525 0.0455 0.0435 0.0265 0.024 0.0495 0.00331266409946118 0.00328683893772583 0.00329547455431453 0.00322560670799443 0.00253989178166426 0.00242021990035854 0.00343006980172579
"37" 0.41 0.0445 0.0465 0.046 0.04575 0.0265 0.02575 0.0485 0.0032607661138009 0.00332974613181329 0.00331266409946118 0.00330408287061689 0.00253989178166426 0.00250465620408773 0.00339703141810815
"38" 0.42 0.04575 0.048 0.045 0.04625 0.027 0.02425 0.048 0.00330408287061689 0.00338036339972177 0.00327817580510141 0.00332121845080981 0.00256308258705938 0.00243248095900132 0.00338036339972177
"39" 0.43 0.04975 0.0485 0.048 0.0475 0.02425 0.02275 0.04575 0.00343826843010393 0.00339703141810815 0.00338036339972177 0.00336359419988282 0.00243248095900132 0.00235785903942803 0.00330408287061689
"40" 0.44 0.0485 0.04725 0.04625 0.04675 0.027 0.025 0.05075 0.00339703141810815 0.00335517118317637 0.00332121845080981 0.0033382473468629 0.00256308258705938 0.00246886083416109 0.00347082425804845
"41" 0.45 0.0495 0.05075 0.0485 0.0475 0.024 0.0235 0.04925 0.00343006980172579 0.00347082425804845 0.00339703141810815 0.00336359419988282 0.00242021990035854 0.00239548994842877 0.00342184696241058
"42" 0.46 0.052 0.0515 0.0485 0.04825 0.0245 0.0235 0.0525 0.00351099441333116 0.00349499517135746 0.00339703141810815 0.00338870996306905 0.00244467413122935 0.00239548994842877 0.00352690335305852
"43" 0.47 0.04775 0.05075 0.0475 0.0495 0.02475 0.024 0.05325 0.00337199154161738 0.00347082425804845 0.00336359419988282 0.00343006980172579 0.00245680042780962 0.00242021990035854 0.0035506000993165
"44" 0.48 0.04475 0.0475 0.041 0.045 0.025 0.02325 0.05 0.00326948493771412 0.00336359419988282 0.00313563519115553 0.00327817580510141 0.00246886083416109 0.0023830188983236 0.0034464430203288
"45" 0.49 0.047 0.05 0.046 0.04725 0.02325 0.02175 0.0505 0.00334672229764204 0.0034464430203288 0.00331266409946118 0.00335517118317637 0.0023830188983236 0.00230663489007884 0.00346272076679267
"46" 0.5 0.05075 0.04975 0.04775 0.04775 0.0245 0.02175 0.0525 0.00347082425804845 0.00343826843010393 0.00337199154161738 0.00337199154161738 0.00244467413122935 0.00230663489007884 0.00352690335305852
"47" 0.51 0.04875 0.05125 0.0475 0.04925 0.021 0.022 0.049 0.0034053279489074 0.00348696129886395 0.00336359419988282 0.00342184696241058 0.00226738511479958 0.00231955708838381 0.003413599737197
"48" 0.52 0.04425 0.0515 0.046 0.04925 0.023 0.0215 0.05175 0.00325201910850329 0.00349499517135746 0.00331266409946118 0.00342184696241058 0.00237047564608818 0.00229363307618547 0.00350300615729326
"49" 0.53 0.04625 0.04825 0.051 0.0515 0.02 0.02 0.049 0.00332121845080981 0.00338870996306905 0.00347890438125618 0.00349499517135746 0.00221387111330506 0.00221387111330506 0.003413599737197
"50" 0.54 0.045 0.048 0.0475 0.04875 0.0215 0.0205 0.05025 0.00327817580510141 0.00338036339972177 0.00336359419988282 0.0034053279489074 0.00229363307618547 0.00224080182037581 0.00345459374304452
"51" 0.55 0.044 0.04925 0.0485 0.05175 0.02325 0.02375 0.05075 0.0032432436938063 0.00342184696241058 0.00339703141810815 0.00350300615729326 0.0023830188983236 0.00240788991826134 0.00347082425804845
"52" 0.56 0.04475 0.05025 0.04625 0.049 0.02625 0.02375 0.0525 0.00326948493771412 0.00345459374304452 0.00332121845080981 0.003413599737197 0.00252820733585742 0.00240788991826134 0.00352690335305852
"53" 0.57 0.04725 0.05125 0.04825 0.04925 0.0255 0.0245 0.05225 0.00335517118317637 0.00348696129886395 0.00338870996306905 0.00342184696241058 0.00249278779637366 0.00244467413122935 0.00351896009426595
"54" 0.58 0.0475 0.054 0.047 0.052 0.02425 0.0235 0.051 0.00336359419988282 0.00357410038308762 0.00334672229764204 0.00351099441333116 0.00243248095900132 0.00239548994842877 0.00347890438125618
"55" 0.59 0.0465 0.05125 0.04775 0.04825 0.02575 0.02475 0.04875 0.00332974613181329 0.00348696129886395 0.00337199154161738 0.00338870996306905 0.00250465620408773 0.00245680042780962 0.0034053279489074
"56" 0.6 0.04375 0.0485 0.04475 0.04825 0.02525 0.024 0.0535 0.00323443963847584 0.00339703141810815 0.00326948493771412 0.00338870996306905 0.00248085631123797 0.00242021990035854 0.00355845516352078
"57" 0.61 0.04525 0.049 0.047 0.048 0.02475 0.026 0.05125 0.00328683893772583 0.003413599737197 0.00334672229764204 0.00338036339972177 0.00245680042780962 0.00251646242685768 0.00348696129886395
"58" 0.62 0.04525 0.05025 0.04625 0.0495 0.02675 0.025 0.051 0.00328683893772583 0.00345459374304452 0.00332121845080981 0.00343006980172579 0.00255151659493595 0.00246886083416109 0.00347890438125618
"59" 0.63 0.046 0.05075 0.047 0.0485 0.025 0.0235 0.04925 0.00331266409946118 0.00347082425804845 0.00334672229764204 0.00339703141810815 0.00246886083416109 0.00239548994842877 0.00342184696241058
"60" 0.64 0.04575 0.04925 0.043 0.046 0.02725 0.026 0.049 0.00330408287061689 0.00342184696241058 0.0032078532666949 0.00331266409946118 0.0025745905507723 0.00251646242685768 0.003413599737197
"61" 0.65 0.04475 0.04525 0.04575 0.04625 0.0275 0.02675 0.05025 0.00326948493771412 0.00328683893772583 0.00330408287061689 0.00332121845080981 0.0025860412607595 0.00255151659493595 0.00345459374304452
"62" 0.66 0.04625 0.0505 0.04775 0.0515 0.0275 0.0275 0.04625 0.00332121845080981 0.00346272076679267 0.00337199154161738 0.00349499517135746 0.0025860412607595 0.0025860412607595 0.00332121845080981
"63" 0.67 0.045 0.04825 0.04775 0.04975 0.02925 0.029 0.05 0.00327817580510141 0.00338870996306905 0.00337199154161738 0.00343826843010393 0.00266465466263788 0.00265358443950714 0.0034464430203288
"64" 0.68 0.0445 0.04875 0.0485 0.051 0.032 0.03075 0.05475 0.0032607661138009 0.0034053279489074 0.00339703141810815 0.00347890438125618 0.00278315225672636 0.00273001329999591 0.00359740805458288
"65" 0.69 0.04375 0.04675 0.04625 0.05025 0.03125 0.031 0.052 0.00323443963847584 0.0033382473468629 0.00332121845080981 0.00345459374304452 0.00275140908226757 0.0027407349209613 0.00351099441333116
"66" 0.7 0.0455 0.048 0.04725 0.0485 0.03125 0.03125 0.04975 0.00329547455431453 0.00338036339972177 0.00335517118317637 0.00339703141810815 0.00275140908226757 0.00275140908226757 0.00343826843010393
"67" 0.71 0.04475 0.0455 0.0465 0.04825 0.0285 0.02925 0.04675 0.00326948493771412 0.00329547455431453 0.00332974613181329 0.00338870996306905 0.00263128645667937 0.00266465466263788 0.0033382473468629
"68" 0.72 0.04625 0.0445 0.049 0.04925 0.03025 0.032 0.0465 0.00332121845080981 0.0032607661138009 0.003413599737197 0.00342184696241058 0.00270842542209801 0.00278315225672636 0.00332974613181329
"69" 0.73 0.04425 0.046 0.0485 0.04875 0.035 0.03525 0.04575 0.00325201910850329 0.00331266409946118 0.00339703141810815 0.0034053279489074 0.00290617643397065 0.002916159352872 0.00330408287061689
"70" 0.74 0.0465 0.05 0.0525 0.0535 0.03425 0.0345 0.04875 0.00332974613181329 0.0034464430203288 0.00352690335305852 0.00355845516352078 0.00287598716974714 0.00288609076086841 0.0034053279489074
"71" 0.75 0.04775 0.05025 0.04625 0.05075 0.0385 0.03975 0.054 0.00337199154161738 0.00345459374304452 0.00332121845080981 0.00347082425804845 0.00304249103333469 0.00308947739798306 0.00357410038308762
"72" 0.76 0.0465 0.0475 0.04375 0.04725 0.04125 0.04325 0.052 0.00332974613181329 0.00336359419988282 0.00323443963847584 0.00335517118317637 0.0031447705433692 0.00321674466449532 0.00351099441333116
"73" 0.77 0.047 0.0525 0.046 0.05025 0.04225 0.044 0.054 0.00334672229764204 0.00352690335305852 0.00331266409946118 0.00345459374304452 0.00318100048192648 0.0032432436938063 0.00357410038308762
"74" 0.78 0.0495 0.04875 0.0495 0.0505 0.045 0.045 0.0545 0.00343006980172579 0.0034053279489074 0.00343006980172579 0.00346272076679267 0.00327817580510141 0.00327817580510141 0.00358965999987864
"75" 0.79 0.04975 0.05075 0.04925 0.05025 0.04475 0.046 0.05325 0.00343826843010393 0.00347082425804845 0.00342184696241058 0.00345459374304452 0.00326948493771412 0.00331266409946118 0.0035506000993165
"76" 0.8 0.049 0.05075 0.0515 0.052 0.04725 0.04775 0.05475 0.003413599737197 0.00347082425804845 0.00349499517135746 0.00351099441333116 0.00335517118317637 0.00337199154161738 0.00359740805458288
"77" 0.81 0.04925 0.0505 0.05625 0.054 0.04875 0.04875 0.05575 0.00342184696241058 0.00346272076679267 0.00364346031620614 0.00357410038308762 0.0034053279489074 0.0034053279489074 0.00362819174229115
"78" 0.82 0.04975 0.05125 0.0505 0.05275 0.0505 0.04925 0.05725 0.00343826843010393 0.00348696129886395 0.00346272076679267 0.0035348243408662 0.00346272076679267 0.00342184696241058 0.00367375604740897
"79" 0.83 0.0485 0.05325 0.0535 0.05425 0.0545 0.05325 0.057 0.00339703141810815 0.0035506000993165 0.00355845516352078 0.00358189082196333 0.00358965999987864 0.0035506000993165 0.00366621197935545
"80" 0.84 0.04875 0.0505 0.05325 0.054 0.06075 0.05925 0.059 0.0034053279489074 0.00346272076679267 0.0035506000993165 0.00357410038308762 0.00377735707626647 0.00373340916067209 0.00372601943167253
"81" 0.85 0.0475 0.052 0.05375 0.05625 0.05925 0.059 0.05925 0.00336359419988282 0.00351099441333116 0.00356628854391994 0.00364346031620614 0.00373340916067209 0.00372601943167253 0.00373340916067209
"82" 0.86 0.05125 0.0515 0.0535 0.0555 0.058 0.05625 0.06175 0.00348696129886395 0.00349499517135746 0.00355845516352078 0.00362052683371335 0.00369627049928722 0.00364346031620614 0.00380629167814091
"83" 0.87 0.05225 0.05175 0.057 0.05425 0.0655 0.064 0.06375 0.00351896009426595 0.00350300615729326 0.00366621197935545 0.00358189082196333 0.00391232208106854 0.0038703675453675 0.00386331666821654
"84" 0.88 0.05675 0.0565 0.05675 0.05925 0.06675 0.0665 0.061 0.00365864808384878 0.0036510642376596 0.00365864808384878 0.00373340916067209 0.00394683464955624 0.003939964254861 0.00378461766004284
"85" 0.89 0.0525 0.05525 0.0555 0.0595 0.071 0.071 0.06025 0.00352690335305852 0.00361284133759464 0.00362052683371335 0.00374078011368815 0.00406126500838927 0.00406126500838927 0.00376278141884451
"86" 0.9 0.053 0.05325 0.0545 0.05925 0.07575 0.07 0.05875 0.00354272320707256 0.0035506000993165 0.00358965999987864 0.00373340916067209 0.00418417987367941 0.00403473292392964 0.00371861081475299
"87" 0.91 0.05 0.052 0.0555 0.0575 0.07975 0.07675 0.064 0.0034464430203288 0.00351099441333116 0.00362052683371335 0.00368128040990687 0.00428393188474073 0.00420942860698448 0.0038703675453675
"88" 0.92 0.04425 0.04725 0.04925 0.05275 0.08975 0.07975 0.06025 0.00325201910850329 0.00335517118317637 0.00342184696241058 0.0035348243408662 0.00451982760571643 0.00428393188474073 0.00376278141884451
"89" 0.93 0.04875 0.049 0.05 0.0525 0.09725 0.08425 0.062 0.0034053279489074 0.003413599737197 0.0034464430203288 0.00352690335305852 0.00468546665492815 0.00439235786075022 0.00381348077993252
"90" 0.94 0.0505 0.0515 0.05475 0.05475 0.10425 0.0875 0.0595 0.00346272076679267 0.00349499517135746 0.00359740805458288 0.00359740805458288 0.00483232058182726 0.004468325075713 0.00374078011368815
"91" 0.95 0.047 0.054 0.05275 0.05475 0.1185 0.096 0.06625 0.00334672229764204 0.00357410038308762 0.0035348243408662 0.00359740805458288 0.00511086761146632 0.0046584788672204 0.00393307788511906


==> plot/sizeT_1000HOMO_1_ADL_2.txt <==
"" tau" "GCa" "LMa" "GCb" "LMb" "W1" "W2" "W3" "seGCa" "seLMa" "seGCb" "seLMb" "seW1" "seW2" "seW3"
"1" 0.05 0.0625 0.06075 0.063 0.0645 0.14225 0.1135 0.06175 0.00382780622878579 0.00377735707626647 0.00384206199326482 0.00388441883393377 0.00552370909946875 0.00501604701751494 0.00380629167814091
"2" 0.06 0.059 0.05675 0.0625 0.06425 0.1245 0.101 0.062 0.00372601943167253 0.00365864808384878 0.00382780622878579 0.00387740157008968 0.00522079990881876 0.00476502112866136 0.00381348077993252
"3" 0.07 0.05575 0.056 0.06475 0.063 0.11375 0.096 0.0595 0.00362819174229115 0.00363583619353328 0.00389141942757271 0.00384206199326482 0.00502086014883491 0.0046584788672204 0.00374078011368815
"4" 0.08 0.0575 0.0585 0.0605 0.06425 0.10325 0.09325 0.066 0.00368128040990687 0.00371118319679587 0.00377007836426754 0.00387740157008968 0.00481177177990763 0.00459824916123922 0.00392617545627145
"5" 0.09 0.0575 0.06175 0.06125 0.06525 0.09875 0.088 0.06625 0.00368128040990687 0.00380629167814091 0.0037918602197314 0.00390537096260892 0.00471753888890087 0.00447984567304651 0.00393307788511906
"6" 0.1 0.0555 0.05225 0.059 0.06 0.0915 0.08575 0.0635 0.00362052683371335 0.00351896009426595 0.00372601943167253 0.00375546613371368 0.00455929098474433 0.00442765574642521 0.00385624884619638
"7" 0.11 0.057 0.05225 0.0595 0.05875 0.08875 0.08175 0.0635 0.00366621197935545 0.00351896009426595 0.00374078011368815 0.00371861081475299 0.00449704516641841 0.00433260051606514 0.00385624884619638
"8" 0.12 0.051 0.05 0.05375 0.0575 0.07675 0.072 0.058 0.00347890438125618 0.0034464430203288 0.00356628854391994 0.00368128040990687 0.00420942860698448 0.00408756370522357 0.00369627049928722
"9" 0.13 0.05125 0.0525 0.053 0.05525 0.0725 0.06775 0.05775 0.00348696129886395 0.00352690335305852 0.00354272320707256 0.00361284133759464 0.0041006269380817 0.00397415813200916 0.00368878518743499
"10" 0.14 0.05325 0.0545 0.05325 0.0545 0.0655 0.065 0.05575 0.0035506000993165 0.00358965999987864 0.0035506000993165 0.00358965999987864 0.00391232208106854 0.00389840344081354 0.00362819174229115
"11" 0.15 0.05375 0.05525 0.057 0.05725 0.0655 0.064 0.057 0.00356628854391994 0.00361284133759464 0.00366621197935545 0.00367375604740897 0.00391232208106854 0.0038703675453675 0.00366621197935545
"12" 0.16 0.0545 0.056 0.05675 0.05775 0.06275 0.063 0.059 0.00358965999987864 0.00363583619353328 0.00365864808384878 0.00368878518743499 0.00383494277291303 0.00384206199326482 0.00372601943167253
"13" 0.17 0.05375 0.05475 0.056 0.057 0.06225 0.0605 0.05525 0.00356628854391994 0.00359740805458288 0.00363583619353328 0.00366621197935545 0.00382065226380657 0.00377007836426754 0.00361284133759464
"14" 0.18 0.05175 0.05425 0.05475 0.056 0.056 0.056 0.056 0.00350300615729326 0.00358189082196333 0.00359740805458288 0.00363583619353328 0.00363583619353328 0.00363583619353328 0.00363583619353328
"15" 0.19 0.0485 0.0555 0.04975 0.0525 0.05425 0.05475 0.05425 0.00339703141810815 0.00362052683371335 0.00343826843010393 0.00352690335305852 0.00358189082196333 0.00359740805458288 0.00358189082196333
"16" 0.2 0.052 0.05325 0.0515 0.05325 0.05225 0.05225 0.05275 0.00351099441333116 0.0035506000993165 0.00349499517135746 0.0035506000993165 0.00351896009426595 0.00351896009426595 0.0035348243408662
"17" 0.21 0.04875 0.052 0.0475 0.04925 0.05325 0.05225 0.05325 0.0034053279489074 0.00351099441333116 0.00336359419988282 0.00342184696241058 0.0035506000993165 0.00351896009426595 0.0035506000993165
"18" 0.22 0.05225 0.051 0.05 0.05175 0.04875 0.05 0.053 0.00351896009426595 0.00347890438125618 0.0034464430203288 0.00350300615729326 0.0034053279489074 0.0034464430203288 0.00354272320707256
"19" 0.23 0.05375 0.0525 0.04725 0.0515 0.0465 0.04625 0.05625 0.00356628854391994 0.00352690335305852 0.00335517118317637 0.00349499517135746 0.00332974613181329 0.00332121845080981 0.00364346031620614
"20" 0.24 0.0535 0.05375 0.051 0.0535 0.0465 0.0445 0.0535 0.00355845516352078 0.00356628854391994 0.00347890438125618 0.00355845516352078 0.00332974613181329 0.0032607661138009 0.00355845516352078
"21" 0.25 0.0545 0.05675 0.04975 0.05375 0.044 0.047 0.056 0.00358965999987864 0.00365864808384878 0.00343826843010393 0.00356628854391994 0.0032432436938063 0.00334672229764204 0.00363583619353328
"22" 0.26 0.051 0.05175 0.05325 0.05275 0.042 0.04125 0.0535 0.00347890438125618 0.00350300615729326 0.0035506000993165 0.0035348243408662 0.0031719891832799 0.0031447705433692 0.00355845516352078
"23" 0.27 0.05525 0.05325 0.05 0.0495 0.03975 0.04 0.054 0.00361284133759464 0.0035506000993165 0.0034464430203288 0.00343006980172579 0.00308947739798306 0.00309877404793412 0.00357410038308762
"24" 0.28 0.054 0.05125 0.05325 0.0535 0.039 0.0405 0.05425 0.00357410038308762 0.00348696129886395 0.0035506000993165 0.00355845516352078 0.00306138743435976 0.00311726913206262 0.00358189082196333
"25" 0.29 0.053 0.0535 0.053 0.05625 0.036 0.0385 0.05725 0.00354272320707256 0.00355845516352078 0.00354272320707256 0.00364346031620614 0.00294587330725298 0.00304249103333469 0.00367375604740897
"26" 0.3 0.05675 0.0585 0.0535 0.056 0.03475 0.036 0.05475 0.00365864808384878 0.00371118319679587 0.00355845516352078 0.00363583619353328 0.00289615370820946 0.00294587330725298 0.00359740805458288
"27" 0.31 0.0565 0.05575 0.05375 0.05525 0.03425 0.03475 0.05375 0.0036510642376596 0.00362819174229115 0.00356628854391994 0.00361284133759464 0.00287598716974714 0.00289615370820946 0.00356628854391994
"28" 0.32 0.0545 0.0575 0.0515 0.05425 0.03275 0.03325 0.05275 0.00358965999987864 0.00368128040990687 0.00349499517135746 0.00358189082196333 0.00281448746842609 0.00283515765077115 0.0035348243408662
"29" 0.33 0.0525 0.054 0.05125 0.05525 0.03175 0.02925 0.055 0.00352690335305852 0.00357410038308762 0.00348696129886395 0.00361284133759464 0.0027726172160175 0.00266465466263788 0.0036051351222683
"30" 0.34 0.05 0.05025 0.05 0.0535 0.0285 0.0295 0.05575 0.0034464430203288 0.00345459374304452 0.0034464430203288 0.00355845516352078 0.00263128645667937 0.00267567324365788 0.00362819174229115
"31" 0.35 0.05 0.0505 0.05025 0.05125 0.02625 0.02525 0.053 0.0034464430203288 0.00346272076679267 0.00345459374304452 0.00348696129886395 0.00252820733585742 0.00248085631123797 0.00354272320707256
"32" 0.36 0.049 0.04875 0.05 0.0515 0.02325 0.02325 0.05075 0.003413599737197 0.0034053279489074 0.0034464430203288 0.00349499517135746 0.0023830188983236 0.0023830188983236 0.00347082425804845
"33" 0.37 0.04825 0.05175 0.0485 0.05275 0.02175 0.02125 0.04875 0.00338870996306905 0.00350300615729326 0.00339703141810815 0.0035348243408662 0.00230663489007884 0.00228055028499715 0.0034053279489074
"34" 0.38 0.0515 0.05025 0.0485 0.048 0.02325 0.02375 0.05075 0.00349499517135746 0.00345459374304452 0.00339703141810815 0.00338036339972177 0.0023830188983236 0.00240788991826134 0.00347082425804845
"35" 0.39 0.05 0.05075 0.04775 0.047 0.025 0.02275 0.0515 0.0034464430203288 0.00347082425804845 0.00337199154161738 0.00334672229764204 0.00246886083416109 0.00235785903942803 0.00349499517135746
"36" 0.4 0.047 0.0465 0.04725 0.0465 0.022 0.01975 0.051 0.00334672229764204 0.00332974613181329 0.00335517118317637 0.00332974613181329 0.00231955708838381 0.00220027149999004 0.00347890438125618
"37" 0.41 0.0485 0.0475 0.04375 0.04725 0.0225 0.0225 0.04975 0.00339703141810815 0.00336359419988282 0.00323443963847584 0.00335517118317637 0.00234516789444024 0.00234516789444024 0.00343826843010393
"38" 0.42 0.049 0.0485 0.0455 0.046 0.0225 0.02175 0.049 0.003413599737197 0.00339703141810815 0.00329547455431453 0.00331266409946118 0.00234516789444024 0.00230663489007884 0.003413599737197
"39" 0.43 0.051 0.04775 0.048 0.04875 0.02475 0.02175 0.04825 0.00347890438125618 0.00337199154161738 0.00338036339972177 0.0034053279489074 0.00245680042780962 0.00230663489007884 0.00338870996306905
"40" 0.44 0.0485 0.04875 0.049 0.049 0.024 0.02225 0.0475 0.00339703141810815 0.0034053279489074 0.003413599737197 0.003413599737197 0.00242021990035854 0.00233240099438318 0.00336359419988282
"41" 0.45 0.0515 0.04975 0.051 0.0505 0.02525 0.02175 0.04975 0.00349499517135746 0.00343826843010393 0.00347890438125618 0.00346272076679267 0.00248085631123797 0.00230663489007884 0.00343826843010393
"42" 0.46 0.051 0.05125 0.0495 0.04875 0.025 0.02325 0.048 0.00347890438125618 0.00348696129886395 0.00343006980172579 0.0034053279489074 0.00246886083416109 0.0023830188983236 0.00338036339972177
"43" 0.47 0.0495 0.05125 0.04525 0.047 0.023 0.021 0.051 0.00343006980172579 0.00348696129886395 0.00328683893772583 0.00334672229764204 0.00237047564608818 0.00226738511479958 0.00347890438125618
"44" 0.48 0.047 0.051 0.048 0.047 0.0215 0.01975 0.05125 0.00334672229764204 0.00347890438125618 0.00338036339972177 0.00334672229764204 0.00229363307618547 0.00220027149999004 0.00348696129886395
"45" 0.49 0.05025 0.05075 0.04725 0.04775 0.0195 0.01675 0.04825 0.00345459374304452 0.00347082425804845 0.00335517118317637 0.00337199154161738 0.00218658015704794 0.00202938142601214 0.00338870996306905
"46" 0.5 0.0485 0.04925 0.04575 0.04575 0.0205 0.0185 0.0495 0.00339703141810815 0.00342184696241058 0.00330408287061689 0.00330408287061689 0.00224080182037581 0.0021308619484051 0.00343006980172579
"47" 0.51 0.0485 0.05075 0.04525 0.04975 0.0205 0.01925 0.051 0.00339703141810815 0.00347082425804845 0.00328683893772583 0.00343826843010393 0.00224080182037581 0.00217279535044346 0.00347890438125618
"48" 0.52 0.04825 0.0525 0.0485 0.05325 0.01925 0.01825 0.05275 0.00338870996306905 0.00352690335305852 0.00339703141810815 0.0035506000993165 0.00217279535044346 0.00211668478135406 0.0035348243408662
"49" 0.53 0.04525 0.049 0.04925 0.0505 0.0185 0.0165 0.04925 0.00328683893772583 0.003413599737197 0.00342184696241058 0.00346272076679267 0.0021308619484051 0.00201443589820997 0.00342184696241058
"50" 0.54 0.04425 0.04775 0.0465 0.04575 0.02075 0.0185 0.048 0.00325201910850329 0.00337199154161738 0.00332974613181329 0.00330408287061689 0.00225413612220166 0.0021308619484051 0.00338036339972177
"51" 0.55 0.04375 0.04775 0.0485 0.05125 0.0215 0.019 0.0515 0.00323443963847584 0.00337199154161738 0.00339703141810815 0.00348696129886395 0.00229363307618547 0.00215891528986369 0.00349499517135746
"52" 0.56 0.04325 0.05 0.04525 0.04875 0.022 0.021 0.0505 0.00321674466449532 0.0034464430203288 0.00328683893772583 0.0034053279489074 0.00231955708838381 0.00226738511479958 0.00346272076679267
"53" 0.57 0.04575 0.05125 0.04425 0.052 0.02125 0.0195 0.047 0.00330408287061689 0.00348696129886395 0.00325201910850329 0.00351099441333116 0.00228055028499715 0.00218658015704794 0.00334672229764204
"54" 0.58 0.04575 0.05 0.04575 0.049 0.02225 0.02175 0.051 0.00330408287061689 0.0034464430203288 0.00330408287061689 0.003413599737197 0.00233240099438318 0.00230663489007884 0.00347890438125618
"55" 0.59 0.04625 0.0495 0.04925 0.05025 0.02425 0.0215 0.0495 0.00332121845080981 0.00343006980172579 0.00342184696241058 0.00345459374304452 0.00243248095900132 0.00229363307618547 0.00343006980172579
"56" 0.6 0.05 0.05325 0.05025 0.05025 0.023 0.02225 0.0495 0.0034464430203288 0.0035506000993165 0.00345459374304452 0.00345459374304452 0.00237047564608818 0.00233240099438318 0.00343006980172579
"57" 0.61 0.0465 0.0475 0.04925 0.0495 0.02625 0.0235 0.05225 0.00332974613181329 0.00336359419988282 0.00342184696241058 0.00343006980172579 0.00252820733585742 0.00239548994842877 0.00351896009426595
"58" 0.62 0.04525 0.0495 0.04625 0.0475 0.02525 0.024 0.0475 0.00328683893772583 0.00343006980172579 0.00332121845080981 0.00336359419988282 0.00248085631123797 0.00242021990035854 0.00336359419988282
"59" 0.63 0.04575 0.048 0.04425 0.04775 0.025 0.025 0.0485 0.00330408287061689 0.00338036339972177 0.00325201910850329 0.00337199154161738 0.00246886083416109 0.00246886083416109 0.00339703141810815
"60" 0.64 0.0445 0.0505 0.04625 0.04925 0.025 0.023 0.04725 0.0032607661138009 0.00346272076679267 0.00332121845080981 0.00342184696241058 0.00246886083416109 0.00237047564608818 0.00335517118317637
"61" 0.65 0.044 0.0515 0.04725 0.05175 0.0245 0.0245 0.04425 0.0032432436938063 0.00349499517135746 0.00335517118317637 0.00350300615729326 0.00244467413122935 0.00244467413122935 0.00325201910850329
"62" 0.66 0.047 0.04925 0.0495 0.05075 0.025 0.023 0.0445 0.00334672229764204 0.00342184696241058 0.00343006980172579 0.00347082425804845 0.00246886083416109 0.00237047564608818 0.0032607661138009
"63" 0.67 0.0455 0.05075 0.0465 0.05125 0.026 0.0255 0.04475 0.00329547455431453 0.00347082425804845 0.00332974613181329 0.00348696129886395 0.00251646242685768 0.00249278779637366 0.00326948493771412
"64" 0.68 0.04625 0.0515 0.04875 0.0505 0.0275 0.028 0.048 0.00332121845080981 0.00349499517135746 0.0034053279489074 0.00346272076679267 0.0025860412607595 0.00260877393143912 0.00338036339972177
"65" 0.69 0.043 0.049 0.04575 0.04975 0.02925 0.0295 0.048 0.0032078532666949 0.003413599737197 0.00330408287061689 0.00343826843010393 0.00266465466263788 0.00267567324365788 0.00338036339972177
"66" 0.7 0.0445 0.0495 0.0505 0.05225 0.032 0.034 0.0515 0.0032607661138009 0.00343006980172579 0.00346272076679267 0.00351896009426595 0.00278315225672636 0.00286584250497403 0.00349499517135746
"67" 0.71 0.047 0.05175 0.05125 0.052 0.03725 0.0385 0.0595 0.00334672229764204 0.00350300615729326 0.00348696129886395 0.00351099441333116 0.00299463709618285 0.00304249103333469 0.00374078011368815
"68" 0.72 0.04825 0.05025 0.051 0.053 0.04125 0.042 0.05875 0.00338870996306905 0.00345459374304452 0.00347890438125618 0.00354272320707256 0.0031447705433692 0.0031719891832799 0.00371861081475299
"69" 0.73 0.04975 0.0555 0.0535 0.05525 0.04025 0.0445 0.061 0.00343826843010393 0.00362052683371335 0.00355845516352078 0.00361284133759464 0.00310803786171235 0.0032607661138009 0.00378461766004284
"70" 0.74 0.0485 0.053 0.05 0.05275 0.03975 0.042 0.0565 0.00339703141810815 0.00354272320707256 0.0034464430203288 0.0035348243408662 0.00308947739798306 0.0031719891832799 0.0036510642376596
"71" 0.75 0.0525 0.05425 0.0565 0.05975 0.0415 0.04275 0.05475 0.00352690335305852 0.00358189082196333 0.0036510642376596 0.00374813240149341 0.00315387447928065 0.00319893226982328 0.00359740805458288
"72" 0.76 0.0505 0.0535 0.0585 0.05725 0.04125 0.04525 0.05425 0.00346272076679267 0.00355845516352078 0.00371118319679587 0.00367375604740897 0.0031447705433692 0.00328683893772583 0.00358189082196333
"73" 0.77 0.0555 0.054 0.055 0.05925 0.0475 0.04775 0.0555 0.00362052683371335 0.00357410038308762 0.0036051351222683 0.00373340916067209 0.00336359419988282 0.00337199154161738 0.00362052683371335
"74" 0.78 0.0525 0.056 0.05325 0.05475 0.053 0.05375 0.05825 0.00352690335305852 0.00363583619353328 0.0035506000993165 0.00359740805458288 0.00354272320707256 0.00356628854391994 0.00370373646348491
"75" 0.79 0.05625 0.0555 0.05725 0.05775 0.0535 0.05425 0.05625 0.00364346031620614 0.00362052683371335 0.00367375604740897 0.00368878518743499 0.00355845516352078 0.00358189082196333 0.00364346031620614
"76" 0.8 0.052 0.053 0.0565 0.05525 0.055 0.054 0.06 0.00351099441333116 0.00354272320707256 0.0036510642376596 0.00361284133759464 0.0036051351222683 0.00357410038308762 0.00375546613371368
"77" 0.81 0.04825 0.053 0.0575 0.0555 0.059 0.0595 0.06 0.00338870996306905 0.00354272320707256 0.00368128040990687 0.00362052683371335 0.00372601943167253 0.00374078011368815 0.00375546613371368
"78" 0.82 0.04925 0.053 0.05375 0.0565 0.06225 0.06075 0.06325 0.00342184696241058 0.00354272320707256 0.00356628854391994 0.0036510642376596 0.00382065226380657 0.00377735707626647 0.00384916398596471
"79" 0.83 0.05425 0.053 0.059 0.05875 0.06475 0.06425 0.06075 0.00358189082196333 0.00354272320707256 0.00372601943167253 0.00371861081475299 0.00389141942757271 0.00387740157008968 0.00377735707626647
"80" 0.84 0.056 0.0535 0.058 0.05775 0.06775 0.06525 0.06125 0.00363583619353328 0.00355845516352078 0.00369627049928722 0.00368878518743499 0.00397415813200916 0.00390537096260892 0.0037918602197314
"81" 0.85 0.057 0.05375 0.0605 0.0595 0.06825 0.06775 0.06475 0.00366621197935545 0.00356628854391994 0.00377007836426754 0.00374078011368815 0.00398772615220331 0.00397415813200916 0.00389141942757271
"82" 0.86 0.05825 0.056 0.061 0.06075 0.0755 0.07325 0.06225 0.00370373646348491 0.00363583619353328 0.00378461766004284 0.00377735707626647 0.00417783449591637 0.00412011567960213 0.00382065226380657
"83" 0.87 0.0545 0.05925 0.05725 0.057 0.076 0.07525 0.06275 0.00358965999987864 0.00373340916067209 0.00367375604740897 0.00366621197935545 0.00419051191354044 0.00417147571938509 0.00383494277291303
"84" 0.88 0.055 0.057 0.0605 0.05925 0.0795 0.07775 0.0625 0.0036051351222683 0.00366621197935545 0.00377007836426754 0.00373340916067209 0.00427779293305491 0.00423446774155425 0.00382780622878579
"85" 0.89 0.0565 0.05925 0.0625 0.0625 0.0905 0.0795 0.0635 0.0036510642376596 0.00373340916067209 0.00382780622878579 0.00382780622878579 0.00453680318570097 0.00427779293305491 0.00385624884619638
"86" 0.9 0.055 0.06 0.06075 0.0655 0.09575 0.089 0.06725 0.0036051351222683 0.00375546613371368 0.00377735707626647 0.00391232208106854 0.0046530524496587 0.00450275678942092 0.00396052784615953
"87" 0.91 0.05525 0.05825 0.05875 0.062 0.1045 0.09175 0.0645 0.00361284133759464 0.00370373646348491 0.00371861081475299 0.00381348077993252 0.00483743606644307 0.00456488706579701 0.00388441883393377
"88" 0.92 0.054 0.06375 0.062 0.06525 0.1075 0.0985 0.06125 0.00357410038308762 0.00386331666821654 0.00381348077993252 0.00390537096260892 0.00489815633518071 0.00471221696732937 0.0037918602197314
"89" 0.93 0.0555 0.059 0.05875 0.06 0.11825 0.104 0.06475 0.00362052683371335 0.00372601943167253 0.00371861081475299 0.00375546613371368 0.00510619747837586 0.00482719643855148 0.00389141942757271
"90" 0.94 0.05425 0.05525 0.06125 0.0615 0.1195 0.102 0.063 0.00358189082196333 0.00361284133759464 0.0037918602197314 0.00379908485841529 0.00512947515627522 0.00478588823329018 0.00384206199326482
"91" 0.95 0.0515 0.05775 0.0555 0.06075 0.13725 0.10925 0.06575 0.00349499517135746 0.00368878518743499 0.00362052683371335 0.00377735707626647 0.00544155419002703 0.00493302068192118 0.00391925688347034


==> plot/sizeT_2500HOMO_0_ADL_2.txt <==
"" "tau" "GCa" "LMa" "GCb" "LMb" "W1" "W2" "W3" "seGCa" "seLMa" "seGCb" "seLMb" "seW1" "seW2" "seW3"
"1" 0.05 0.04675 0.05275 0.048 0.05075 0.0825 0.07425 0.057 0.0033382473468629 0.0035348243408662 0.00338036339972177 0.00347082425804845 0.00435065162273258 0.00414590539060854 0.00366621197935545
"2" 0.06 0.0475 0.0505 0.0495 0.0525 0.07825 0.07 0.058 0.00336359419988282 0.00346272076679267 0.00343006980172579 0.00352690335305852 0.00424690986905291 0.00403473292392964 0.00369627049928722
"3" 0.07 0.0465 0.04775 0.0465 0.0485 0.075 0.06925 0.05325 0.00332974613181329 0.00337199154161738 0.00332974613181329 0.00339703141810815 0.0041651034827187 0.00401467791792768 0.0035506000993165
"4" 0.08 0.04475 0.04675 0.0455 0.04825 0.0685 0.06675 0.05525 0.00326948493771412 0.0033382473468629 0.00329547455431453 0.00338870996306905 0.00399448701107168 0.00394683464955624 0.00361284133759464
"5" 0.09 0.041 0.04225 0.0425 0.0445 0.05975 0.0585 0.04725 0.00313563519115553 0.00318100048192648 0.00318998142555311 0.0032607661138009 0.00374813240149341 0.00371118319679587 0.00335517118317637
"6" 0.1 0.04325 0.048 0.04425 0.04675 0.061 0.05725 0.05075 0.00321674466449532 0.00338036339972177 0.00325201910850329 0.0033382473468629 0.00378461766004284 0.00367375604740897 0.00347082425804845
"7" 0.11 0.04375 0.05 0.04525 0.0505 0.0595 0.0595 0.0565 0.00323443963847584 0.0034464430203288 0.00328683893772583 0.00346272076679267 0.00374078011368815 0.00374078011368815 0.0036510642376596
"8" 0.12 0.04475 0.04775 0.04675 0.04975 0.0565 0.05625 0.05425 0.00326948493771412 0.00337199154161738 0.0033382473468629 0.00343826843010393 0.0036510642376596 0.00364346031620614 0.00358189082196333
"9" 0.13 0.04075 0.04475 0.045 0.04825 0.05675 0.05425 0.05575 0.00312646814725002 0.00326948493771412 0.00327817580510141 0.00338870996306905 0.00365864808384878 0.00358189082196333 0.00362819174229115
"10" 0.14 0.04275 0.04775 0.0455 0.0505 0.05225 0.052 0.054 0.00319893226982328 0.00337199154161738 0.00329547455431453 0.00346272076679267 0.00351896009426595 0.00351099441333116 0.00357410038308762
"11" 0.15 0.04225 0.0455 0.0445 0.0465 0.05175 0.05075 0.05375 0.00318100048192648 0.00329547455431453 0.0032607661138009 0.00332974613181329 0.00350300615729326 0.00347082425804845 0.00356628854391994
"12" 0.16 0.043 0.046 0.046 0.047 0.04875 0.049 0.0505 0.0032078532666949 0.00331266409946118 0.00331266409946118 0.00334672229764204 0.0034053279489074 0.003413599737197 0.00346272076679267
"13" 0.17 0.04675 0.047 0.04575 0.04375 0.05075 0.049 0.04975 0.0033382473468629 0.00334672229764204 0.00330408287061689 0.00323443963847584 0.00347082425804845 0.003413599737197 0.00343826843010393
"14" 0.18 0.047 0.0455 0.04475 0.0455 0.04675 0.047 0.05 0.00334672229764204 0.00329547455431453 0.00326948493771412 0.00329547455431453 0.0033382473468629 0.00334672229764204 0.0034464430203288
"15" 0.19 0.04475 0.045 0.044 0.046 0.0485 0.045 0.05 0.00326948493771412 0.00327817580510141 0.0032432436938063 0.00331266409946118 0.00339703141810815 0.00327817580510141 0.0034464430203288
"16" 0.2 0.04375 0.0465 0.045 0.04625 0.04325 0.0425 0.0495 0.00323443963847584 0.00332974613181329 0.00327817580510141 0.00332121845080981 0.00321674466449532 0.00318998142555311 0.00343006980172579
"17" 0.21 0.04625 0.04625 0.04425 0.04875 0.04225 0.04175 0.0495 0.00332121845080981 0.00332121845080981 0.00325201910850329 0.0034053279489074 0.00318100048192648 0.00316294727016725 0.00343006980172579
"18" 0.22 0.04275 0.047 0.04575 0.0475 0.0385 0.03775 0.0475 0.00319893226982328 0.00334672229764204 0.00330408287061689 0.00336359419988282 0.00304249103333469 0.00301388540779387 0.00336359419988282
"19" 0.23 0.04525 0.04675 0.043 0.044 0.0425 0.03975 0.05 0.00328683893772583 0.0033382473468629 0.0032078532666949 0.0032432436938063 0.00318998142555311 0.00308947739798306 0.0034464430203288
"20" 0.24 0.0435 0.043 0.04325 0.04375 0.03775 0.03725 0.045 0.00322560670799443 0.0032078532666949 0.00321674466449532 0.00323443963847584 0.00301388540779387 0.00299463709618285 0.00327817580510141
"21" 0.25 0.0455 0.04425 0.0445 0.04525 0.0385 0.0385 0.047 0.00329547455431453 0.00325201910850329 0.0032607661138009 0.00328683893772583 0.00304249103333469 0.00304249103333469 0.00334672229764204
"22" 0.26 0.0445 0.04475 0.043 0.044 0.038 0.037 0.04975 0.0032607661138009 0.00326948493771412 0.0032078532666949 0.0032432436938063 0.00302345585734774 0.00298495854148321 0.00343826843010393
"23" 0.27 0.04225 0.044 0.042 0.04575 0.03825 0.03475 0.0475 0.00318100048192648 0.0032432436938063 0.0031719891832799 0.00330408287061689 0.0030329909550695 0.00289615370820946 0.00336359419988282
"24" 0.28 0.0415 0.04225 0.03975 0.044 0.03675 0.034 0.047 0.00315387447928065 0.00318100048192648 0.00308947739798306 0.0032432436938063 0.00297524324939966 0.00286584250497403 0.00334672229764204
"25" 0.29 0.0435 0.04075 0.04275 0.043 0.03975 0.0365 0.048 0.00322560670799443 0.00312646814725002 0.00319893226982328 0.0032078532666949 0.00308947739798306 0.00296549085886443 0.00338036339972177
"26" 0.3 0.0415 0.042 0.04025 0.04175 0.03575 0.03375 0.04675 0.00315387447928065 0.0031719891832799 0.00310803786171235 0.00316294727016725 0.00293600739267674 0.00285565632880903 0.0033382473468629
"27" 0.31 0.039 0.0415 0.03925 0.04225 0.03575 0.03475 0.0505 0.00306138743435976 0.00315387447928065 0.00307078439559033 0.00318100048192648 0.00293600739267674 0.00289615370820946 0.00346272076679267
"28" 0.32 0.04125 0.04325 0.04075 0.04425 0.03725 0.03425 0.048 0.0031447705433692 0.00321674466449532 0.00312646814725002 0.00325201910850329 0.00299463709618285 0.00287598716974714 0.00338036339972177
"29" 0.33 0.04025 0.04525 0.0395 0.04575 0.035 0.03175 0.049 0.00310803786171235 0.00328683893772583 0.003080147614536 0.00330408287061689 0.00290617643397065 0.0027726172160175 0.003413599737197
"30" 0.34 0.04175 0.04875 0.04475 0.04575 0.0355 0.03375 0.04725 0.00316294727016725 0.0034053279489074 0.00326948493771412 0.00330408287061689 0.00292610287233803 0.00285565632880903 0.00335517118317637
"31" 0.35 0.047 0.05225 0.0445 0.0465 0.0355 0.03275 0.048 0.00334672229764204 0.00351896009426595 0.0032607661138009 0.00332974613181329 0.00292610287233803 0.00281448746842609 0.00338036339972177
"32" 0.36 0.04625 0.053 0.04725 0.04775 0.03575 0.033 0.0535 0.00332121845080981 0.00354272320707256 0.00335517118317637 0.00337199154161738 0.00293600739267674 0.00282484423220716 0.00355845516352078
"33" 0.37 0.04825 0.05275 0.04875 0.047 0.0375 0.03325 0.05175 0.00338870996306905 0.0035348243408662 0.0034053279489074 0.00334672229764204 0.00300427926855691 0.00283515765077115 0.00350300615729326
"34" 0.38 0.0475 0.054 0.04425 0.04825 0.03425 0.03175 0.05275 0.00336359419988282 0.00357410038308762 0.00325201910850329 0.00338870996306905 0.00287598716974714 0.0027726172160175 0.0035348243408662
"35" 0.39 0.0475 0.0475 0.046 0.04775 0.03475 0.031 0.0535 0.00336359419988282 0.00336359419988282 0.00331266409946118 0.00337199154161738 0.00289615370820946 0.0027407349209613 0.00355845516352078
"36" 0.4 0.04725 0.04875 0.0455 0.04775 0.03925 0.03425 0.054 0.00335517118317637 0.0034053279489074 0.00329547455431453 0.00337199154161738 0.00307078439559033 0.00287598716974714 0.00357410038308762
"37" 0.41 0.04725 0.04575 0.044 0.046 0.0365 0.03225 0.0535 0.00335517118317637 0.00330408287061689 0.0032432436938063 0.00331266409946118 0.00296549085886443 0.00279364197489066 0.00355845516352078
"38" 0.42 0.04575 0.04775 0.04525 0.0455 0.036 0.0315 0.05275 0.00330408287061689 0.00337199154161738 0.00328683893772583 0.00329547455431453 0.00294587330725298 0.00276203633415236 0.0035348243408662
"39" 0.43 0.04725 0.05 0.04625 0.0465 0.03375 0.03175 0.048 0.00335517118317637 0.0034464430203288 0.00332121845080981 0.00332974613181329 0.00285565632880903 0.0027726172160175 0.00338036339972177
"40" 0.44 0.0475 0.04925 0.04775 0.048 0.03575 0.03075 0.05 0.00336359419988282 0.00342184696241058 0.00337199154161738 0.00338036339972177 0.00293600739267674 0.00273001329999591 0.0034464430203288
"41" 0.45 0.04575 0.048 0.04475 0.0465 0.03175 0.0275 0.0495 0.00330408287061689 0.00338036339972177 0.00326948493771412 0.00332974613181329 0.0027726172160175 0.0025860412607595 0.00343006980172579
"42" 0.46 0.04375 0.051 0.047 0.048 0.0305 0.0265 0.051 0.00323443963847584 0.00347890438125618 0.00334672229764204 0.00338036339972177 0.00271924365798982 0.00253989178166426 0.00347890438125618
"43" 0.47 0.045 0.04675 0.04425 0.04575 0.0325 0.02825 0.0505 0.00327817580510141 0.0033382473468629 0.00325201910850329 0.00330408287061689 0.00280408687914737 0.00262005735626866 0.00346272076679267
"44" 0.48 0.046 0.049 0.04625 0.04675 0.031 0.02775 0.0515 0.00331266409946118 0.003413599737197 0.00332121845080981 0.0033382473468629 0.0027407349209613 0.00259743547422466 0.00349499517135746
"45" 0.49 0.04825 0.051 0.04625 0.047 0.0345 0.02925 0.0515 0.00338870996306905 0.00347890438125618 0.00332121845080981 0.00334672229764204 0.00288609076086841 0.00266465466263788 0.00349499517135746
"46" 0.5 0.04475 0.04475 0.04425 0.04575 0.031 0.02725 0.0495 0.00326948493771412 0.00326948493771412 0.00325201910850329 0.00330408287061689 0.0027407349209613 0.0025745905507723 0.00343006980172579
"47" 0.51 0.04375 0.0455 0.04375 0.04425 0.032 0.0275 0.04725 0.00323443963847584 0.00329547455431453 0.00323443963847584 0.00325201910850329 0.00278315225672636 0.0025860412607595 0.00335517118317637
"48" 0.52 0.0445 0.0435 0.04275 0.046 0.03 0.0275 0.04725 0.0032607661138009 0.00322560670799443 0.00319893226982328 0.00331266409946118 0.0026975580076805 0.0025860412607595 0.00335517118317637
"49" 0.53 0.04875 0.047 0.0455 0.04775 0.03125 0.0265 0.048 0.0034053279489074 0.00334672229764204 0.00329547455431453 0.00337199154161738 0.00275140908226757 0.00253989178166426 0.00338036339972177
"50" 0.54 0.0465 0.04775 0.0475 0.04625 0.03225 0.0275 0.04675 0.00332974613181329 0.00337199154161738 0.00336359419988282 0.00332121845080981 0.00279364197489066 0.0025860412607595 0.0033382473468629
"51" 0.55 0.048 0.0455 0.045 0.049 0.031 0.02675 0.0455 0.00338036339972177 0.00329547455431453 0.00327817580510141 0.003413599737197 0.0027407349209613 0.00255151659493595 0.00329547455431453
"52" 0.56 0.04625 0.04625 0.04525 0.0445 0.0315 0.0275 0.0475 0.00332121845080981 0.00332121845080981 0.00328683893772583 0.0032607661138009 0.00276203633415236 0.0025860412607595 0.00336359419988282
"53" 0.57 0.04725 0.04875 0.0455 0.04575 0.03475 0.029 0.04925 0.00335517118317637 0.0034053279489074 0.00329547455431453 0.00330408287061689 0.00289615370820946 0.00265358443950714 0.00342184696241058
"54" 0.58 0.04875 0.04775 0.0435 0.04425 0.03325 0.0295 0.05325 0.0034053279489074 0.00337199154161738 0.00322560670799443 0.00325201910850329 0.00283515765077115 0.00267567324365788 0.0035506000993165
"55" 0.59 0.0505 0.049 0.044 0.04475 0.03125 0.028 0.0505 0.00346272076679267 0.003413599737197 0.0032432436938063 0.00326948493771412 0.00275140908226757 0.00260877393143912 0.00346272076679267
"56" 0.6 0.0485 0.0475 0.04425 0.0455 0.035 0.02975 0.0515 0.00339703141810815 0.00336359419988282 0.00325201910850329 0.00329547455431453 0.00290617643397065 0.00268664081795859 0.00349499517135746
"57" 0.61 0.04925 0.0465 0.0455 0.04625 0.0345 0.0285 0.05075 0.00342184696241058 0.00332974613181329 0.00329547455431453 0.00332121845080981 0.00288609076086841 0.00263128645667937 0.00347082425804845
"58" 0.62 0.04975 0.048 0.044 0.0465 0.033 0.0285 0.04675 0.00343826843010393 0.00338036339972177 0.0032432436938063 0.00332974613181329 0.00282484423220716 0.00263128645667937 0.0033382473468629
"59" 0.63 0.0465 0.04925 0.047 0.0475 0.03475 0.03025 0.048 0.00332974613181329 0.00342184696241058 0.00334672229764204 0.00336359419988282 0.00289615370820946 0.00270842542209801 0.00338036339972177
"60" 0.64 0.05 0.04975 0.04775 0.05025 0.03575 0.03175 0.05075 0.0034464430203288 0.00343826843010393 0.00337199154161738 0.00345459374304452 0.00293600739267674 0.0027726172160175 0.00347082425804845
"61" 0.65 0.04425 0.04675 0.043 0.04725 0.033 0.03075 0.048 0.00325201910850329 0.0033382473468629 0.0032078532666949 0.00335517118317637 0.00282484423220716 0.00273001329999591 0.00338036339972177
"62" 0.66 0.04175 0.0465 0.042 0.045 0.039 0.035 0.0545 0.00316294727016725 0.00332974613181329 0.0031719891832799 0.00327817580510141 0.00306138743435976 0.00290617643397065 0.00358965999987864
"63" 0.67 0.0445 0.04975 0.04475 0.047 0.0385 0.0345 0.05175 0.0032607661138009 0.00343826843010393 0.00326948493771412 0.00334672229764204 0.00304249103333469 0.00288609076086841 0.00350300615729326
"64" 0.68 0.045 0.0495 0.0465 0.049 0.03925 0.034 0.053 0.00327817580510141 0.00343006980172579 0.00332974613181329 0.003413599737197 0.00307078439559033 0.00286584250497403 0.00354272320707256
"65" 0.69 0.0485 0.0505 0.0495 0.05425 0.0355 0.032 0.0535 0.00339703141810815 0.00346272076679267 0.00343006980172579 0.00358189082196333 0.00292610287233803 0.00278315225672636 0.00355845516352078
"66" 0.7 0.04925 0.05125 0.05075 0.0525 0.03775 0.03525 0.0535 0.00342184696241058 0.00348696129886395 0.00347082425804845 0.00352690335305852 0.00301388540779387 0.002916159352872 0.00355845516352078
"67" 0.71 0.04725 0.0515 0.049 0.0495 0.042 0.03925 0.05775 0.00335517118317637 0.00349499517135746 0.003413599737197 0.00343006980172579 0.0031719891832799 0.00307078439559033 0.00368878518743499
"68" 0.72 0.048 0.04925 0.05025 0.0525 0.04175 0.03825 0.056 0.00338036339972177 0.00342184696241058 0.00345459374304452 0.00352690335305852 0.00316294727016725 0.0030329909550695 0.00363583619353328
"69" 0.73 0.04775 0.0465 0.05 0.0525 0.039 0.0355 0.04775 0.00337199154161738 0.00332974613181329 0.0034464430203288 0.00352690335305852 0.00306138743435976 0.00292610287233803 0.00337199154161738
"70" 0.74 0.043 0.04475 0.0445 0.04575 0.037 0.035 0.0495 0.0032078532666949 0.00326948493771412 0.0032607661138009 0.00330408287061689 0.00298495854148321 0.00290617643397065 0.00343006980172579
"71" 0.75 0.045 0.048 0.04475 0.048 0.0405 0.03825 0.04775 0.00327817580510141 0.00338036339972177 0.00326948493771412 0.00338036339972177 0.00311726913206262 0.0030329909550695 0.00337199154161738
"72" 0.76 0.04875 0.04725 0.04625 0.04575 0.041 0.03975 0.0485 0.0034053279489074 0.00335517118317637 0.00332121845080981 0.00330408287061689 0.00313563519115553 0.00308947739798306 0.00339703141810815
"73" 0.77 0.04525 0.04675 0.04625 0.04675 0.04225 0.04125 0.04825 0.00328683893772583 0.0033382473468629 0.00332121845080981 0.0033382473468629 0.00318100048192648 0.0031447705433692 0.00338870996306905
"74" 0.78 0.0465 0.05075 0.04625 0.048 0.04525 0.0435 0.0525 0.00332974613181329 0.00347082425804845 0.00332121845080981 0.00338036339972177 0.00328683893772583 0.00322560670799443 0.00352690335305852
"75" 0.79 0.044 0.0465 0.0435 0.04725 0.0485 0.04675 0.05375 0.0032432436938063 0.00332974613181329 0.00322560670799443 0.00335517118317637 0.00339703141810815 0.0033382473468629 0.00356628854391994
"76" 0.8 0.0465 0.0465 0.048 0.0515 0.049 0.049 0.055 0.00332974613181329 0.00332974613181329 0.00338036339972177 0.00349499517135746 0.003413599737197 0.003413599737197 0.0036051351222683
"77" 0.81 0.046 0.05225 0.0495 0.05075 0.053 0.05125 0.05725 0.00331266409946118 0.00351896009426595 0.00343006980172579 0.00347082425804845 0.00354272320707256 0.00348696129886395 0.00367375604740897
"78" 0.82 0.0475 0.052 0.04975 0.051 0.053 0.052 0.05625 0.00336359419988282 0.00351099441333116 0.00343826843010393 0.00347890438125618 0.00354272320707256 0.00351099441333116 0.00364346031620614
"79" 0.83 0.049 0.0505 0.048 0.0525 0.05075 0.0505 0.055 0.003413599737197 0.00346272076679267 0.00338036339972177 0.00352690335305852 0.00347082425804845 0.00346272076679267 0.0036051351222683
"80" 0.84 0.04925 0.0545 0.05175 0.05725 0.054 0.05375 0.05475 0.00342184696241058 0.00358965999987864 0.00350300615729326 0.00367375604740897 0.00357410038308762 0.00356628854391994 0.00359740805458288
"81" 0.85 0.0495 0.0475 0.05225 0.053 0.0575 0.05475 0.056 0.00343006980172579 0.00336359419988282 0.00351896009426595 0.00354272320707256 0.00368128040990687 0.00359740805458288 0.00363583619353328
"82" 0.86 0.05175 0.053 0.04925 0.04975 0.0595 0.05725 0.05775 0.00350300615729326 0.00354272320707256 0.00342184696241058 0.00343826843010393 0.00374078011368815 0.00367375604740897 0.00368878518743499
"83" 0.87 0.04875 0.0485 0.04975 0.04975 0.0595 0.05775 0.05525 0.0034053279489074 0.00339703141810815 0.00343826843010393 0.00343826843010393 0.00374078011368815 0.00368878518743499 0.00361284133759464
"84" 0.88 0.04575 0.049 0.04775 0.0485 0.0555 0.05825 0.05 0.00330408287061689 0.003413599737197 0.00337199154161738 0.00339703141810815 0.00362052683371335 0.00370373646348491 0.0034464430203288
"85" 0.89 0.04675 0.0475 0.04675 0.049 0.05675 0.0565 0.05125 0.0033382473468629 0.00336359419988282 0.0033382473468629 0.003413599737197 0.00365864808384878 0.0036510642376596 0.00348696129886395
"86" 0.9 0.05025 0.051 0.0495 0.0525 0.06025 0.058 0.05175 0.00345459374304452 0.00347890438125618 0.00343006980172579 0.00352690335305852 0.00376278141884451 0.00369627049928722 0.00350300615729326
"87" 0.91 0.0465 0.04725 0.04425 0.0475 0.0625 0.061 0.0575 0.00332974613181329 0.00335517118317637 0.00325201910850329 0.00336359419988282 0.00382780622878579 0.00378461766004284 0.00368128040990687
"88" 0.92 0.04925 0.0495 0.05 0.05025 0.068 0.064 0.05425 0.00342184696241058 0.00343006980172579 0.0034464430203288 0.00345459374304452 0.00398094988545418 0.0038703675453675 0.00358189082196333
"89" 0.93 0.045 0.05075 0.05275 0.05425 0.0735 0.06675 0.05125 0.00327817580510141 0.00347082425804845 0.0035348243408662 0.00358189082196333 0.00412658389877977 0.00394683464955624 0.00348696129886395
"90" 0.94 0.049 0.05175 0.04825 0.053 0.08125 0.0755 0.0575 0.003413599737197 0.00350300615729326 0.00338870996306905 0.00354272320707256 0.00432050645978191 0.00417783449591637 0.00368128040990687
"91" 0.95 0.04175 0.05425 0.05175 0.05375 0.09 0.08325 0.0645 0.00316294727016725 0.00358189082196333 0.00350300615729326 0.00356628854391994 0.00452549666114201 0.00436859594522464 0.00388441883393377


==> plot/sizeT_2500HOMO_1_ADL_2.txt <==
"" "tau" "GCa" "LMa" "GCb" "LMb" "W1" "W2" "W3" "seGCa" "seLMa" "seGCb" "seLMb" "seW1" "seW2" "seW3"
"1" 0.05 0.053 0.05875 0.0585 0.05975 0.09925 0.08525 0.05925 0.00354272320707256 0.00371861081475299 0.00371118319679587 0.00374813240149341 0.00472815484486911 0.00441593529120661 0.00373340916067209
"2" 0.06 0.053 0.05625 0.0545 0.058 0.08675 0.08 0.05675 0.00354272320707256 0.00364346031620614 0.00358965999987864 0.00369627049928722 0.00445096193429411 0.00429005840872681 0.00365864808384878
"3" 0.07 0.05425 0.05275 0.054 0.05425 0.0795 0.072 0.05125 0.00358189082196333 0.0035348243408662 0.00357410038308762 0.00358189082196333 0.00427779293305491 0.00408756370522357 0.00348696129886395
"4" 0.08 0.05 0.05125 0.0515 0.05175 0.08025 0.071 0.0545 0.0034464430203288 0.00348696129886395 0.00349499517135746 0.00350300615729326 0.00429617255818041 0.00406126500838927 0.00358965999987864
"5" 0.09 0.053 0.053 0.05025 0.052 0.076 0.07 0.0545 0.00354272320707256 0.00354272320707256 0.00345459374304452 0.00351099441333116 0.00419051191354044 0.00403473292392964 0.00358965999987864
"6" 0.1 0.05525 0.05225 0.05525 0.0555 0.07175 0.065 0.057 0.00361284133759464 0.00351896009426595 0.00361284133759464 0.00362052683371335 0.00408101066367257 0.00389840344081354 0.00366621197935545
"7" 0.11 0.05575 0.05075 0.052 0.05175 0.0705 0.063 0.05925 0.00362819174229115 0.00347082425804845 0.00351099441333116 0.00350300615729326 0.00404802842548485 0.00384206199326482 0.00373340916067209
"8" 0.12 0.0515 0.05275 0.05325 0.052 0.0665 0.06475 0.058 0.00349499517135746 0.0035348243408662 0.0035506000993165 0.00351099441333116 0.003939964254861 0.00389141942757271 0.00369627049928722
"9" 0.13 0.05075 0.04975 0.0535 0.056 0.06325 0.0625 0.0575 0.00347082425804845 0.00343826843010393 0.00355845516352078 0.00363583619353328 0.00384916398596471 0.00382780622878579 0.00368128040990687
"10" 0.14 0.0475 0.05 0.05125 0.05225 0.061 0.05875 0.05575 0.00336359419988282 0.0034464430203288 0.00348696129886395 0.00351896009426595 0.00378461766004284 0.00371861081475299 0.00362819174229115
"11" 0.15 0.04675 0.04675 0.0485 0.048 0.06125 0.062 0.05875 0.0033382473468629 0.0033382473468629 0.00339703141810815 0.00338036339972177 0.0037918602197314 0.00381348077993252 0.00371861081475299
"12" 0.16 0.047 0.04775 0.04725 0.05 0.06225 0.06025 0.05525 0.00334672229764204 0.00337199154161738 0.00335517118317637 0.0034464430203288 0.00382065226380657 0.00376278141884451 0.00361284133759464
"13" 0.17 0.053 0.057 0.04975 0.055 0.05575 0.055 0.05475 0.00354272320707256 0.00366621197935545 0.00343826843010393 0.0036051351222683 0.00362819174229115 0.0036051351222683 0.00359740805458288
"14" 0.18 0.0505 0.05525 0.05175 0.055 0.05375 0.05 0.055 0.00346272076679267 0.00361284133759464 0.00350300615729326 0.0036051351222683 0.00356628854391994 0.0034464430203288 0.0036051351222683
"15" 0.19 0.05175 0.053 0.051 0.053 0.054 0.05125 0.05325 0.00350300615729326 0.00354272320707256 0.00347890438125618 0.00354272320707256 0.00357410038308762 0.00348696129886395 0.0035506000993165
"16" 0.2 0.04975 0.05175 0.04975 0.05075 0.0515 0.0505 0.052 0.00343826843010393 0.00350300615729326 0.00343826843010393 0.00347082425804845 0.00349499517135746 0.00346272076679267 0.00351099441333116
"17" 0.21 0.0495 0.05125 0.0505 0.04925 0.048 0.048 0.05375 0.00343006980172579 0.00348696129886395 0.00346272076679267 0.00342184696241058 0.00338036339972177 0.00338036339972177 0.00356628854391994
"18" 0.22 0.04825 0.04925 0.048 0.051 0.048 0.04675 0.05275 0.00338870996306905 0.00342184696241058 0.00338036339972177 0.00347890438125618 0.00338036339972177 0.0033382473468629 0.0035348243408662
"19" 0.23 0.0515 0.047 0.05 0.05 0.046 0.04475 0.0555 0.00349499517135746 0.00334672229764204 0.0034464430203288 0.0034464430203288 0.00331266409946118 0.00326948493771412 0.00362052683371335
"20" 0.24 0.05 0.048 0.0485 0.0485 0.04275 0.04125 0.05275 0.0034464430203288 0.00338036339972177 0.00339703141810815 0.00339703141810815 0.00319893226982328 0.0031447705433692 0.0035348243408662
"21" 0.25 0.05025 0.04775 0.0465 0.049 0.04425 0.0435 0.05175 0.00345459374304452 0.00337199154161738 0.00332974613181329 0.003413599737197 0.00325201910850329 0.00322560670799443 0.00350300615729326
"22" 0.26 0.049 0.04825 0.04775 0.04975 0.04525 0.04375 0.05175 0.003413599737197 0.00338870996306905 0.00337199154161738 0.00343826843010393 0.00328683893772583 0.00323443963847584 0.00350300615729326
"23" 0.27 0.04875 0.0465 0.0475 0.05025 0.04325 0.0415 0.053 0.0034053279489074 0.00332974613181329 0.00336359419988282 0.00345459374304452 0.00321674466449532 0.00315387447928065 0.00354272320707256
"24" 0.28 0.0495 0.0475 0.05 0.0505 0.03975 0.03775 0.04925 0.00343006980172579 0.00336359419988282 0.0034464430203288 0.00346272076679267 0.00308947739798306 0.00301388540779387 0.00342184696241058
"25" 0.29 0.046 0.046 0.04775 0.04725 0.03825 0.03675 0.0515 0.00331266409946118 0.00331266409946118 0.00337199154161738 0.00335517118317637 0.0030329909550695 0.00297524324939966 0.00349499517135746
"26" 0.3 0.045 0.04625 0.04625 0.04975 0.03775 0.0365 0.05175 0.00327817580510141 0.00332121845080981 0.00332121845080981 0.00343826843010393 0.00301388540779387 0.00296549085886443 0.00350300615729326
"27" 0.31 0.04425 0.04725 0.0485 0.04825 0.03825 0.036 0.04725 0.00325201910850329 0.00335517118317637 0.00339703141810815 0.00338870996306905 0.0030329909550695 0.00294587330725298 0.00335517118317637
"28" 0.32 0.04525 0.04525 0.04625 0.0455 0.0395 0.037 0.048 0.00328683893772583 0.00328683893772583 0.00332121845080981 0.00329547455431453 0.003080147614536 0.00298495854148321 0.00338036339972177
"29" 0.33 0.04625 0.049 0.04425 0.0455 0.0385 0.0355 0.05025 0.00332121845080981 0.003413599737197 0.00325201910850329 0.00329547455431453 0.00304249103333469 0.00292610287233803 0.00345459374304452
"30" 0.34 0.047 0.05075 0.04475 0.04625 0.03575 0.0325 0.048 0.00334672229764204 0.00347082425804845 0.00326948493771412 0.00332121845080981 0.00293600739267674 0.00280408687914737 0.00338036339972177
"31" 0.35 0.0455 0.051 0.0455 0.04925 0.0365 0.034 0.04975 0.00329547455431453 0.00347890438125618 0.00329547455431453 0.00342184696241058 0.00296549085886443 0.00286584250497403 0.00343826843010393
"32" 0.36 0.04575 0.0495 0.0455 0.04775 0.03925 0.037 0.05275 0.00330408287061689 0.00343006980172579 0.00329547455431453 0.00337199154161738 0.00307078439559033 0.00298495854148321 0.0035348243408662
"33" 0.37 0.0455 0.0515 0.045 0.0465 0.0375 0.03575 0.05475 0.00329547455431453 0.00349499517135746 0.00327817580510141 0.00332974613181329 0.00300427926855691 0.00293600739267674 0.00359740805458288
"34" 0.38 0.0445 0.04975 0.046 0.046 0.038 0.0345 0.05675 0.0032607661138009 0.00343826843010393 0.00331266409946118 0.00331266409946118 0.00302345585734774 0.00288609076086841 0.00365864808384878
"35" 0.39 0.047 0.04975 0.04675 0.04975 0.03475 0.031 0.0545 0.00334672229764204 0.00343826843010393 0.0033382473468629 0.00343826843010393 0.00289615370820946 0.0027407349209613 0.00358965999987864
"36" 0.4 0.04875 0.05 0.047 0.0505 0.0335 0.03075 0.051 0.0034053279489074 0.0034464430203288 0.00334672229764204 0.00346272076679267 0.00284542819543981 0.00273001329999591 0.00347890438125618
"37" 0.41 0.048 0.05075 0.047 0.048 0.03475 0.0295 0.052 0.00338036339972177 0.00347082425804845 0.00334672229764204 0.00338036339972177 0.00289615370820946 0.00267567324365788 0.00351099441333116
"38" 0.42 0.045 0.0475 0.047 0.04925 0.03275 0.0295 0.05025 0.00327817580510141 0.00336359419988282 0.00334672229764204 0.00342184696241058 0.00281448746842609 0.00267567324365788 0.00345459374304452
"39" 0.43 0.04275 0.04575 0.04525 0.04475 0.0315 0.02675 0.05 0.00319893226982328 0.00330408287061689 0.00328683893772583 0.00326948493771412 0.00276203633415236 0.00255151659493595 0.0034464430203288
"40" 0.44 0.0455 0.046 0.045 0.045 0.02975 0.026 0.053 0.00329547455431453 0.00331266409946118 0.00327817580510141 0.00327817580510141 0.00268664081795859 0.00251646242685768 0.00354272320707256
"41" 0.45 0.04475 0.0455 0.04475 0.0445 0.03075 0.026 0.051 0.00326948493771412 0.00329547455431453 0.00326948493771412 0.0032607661138009 0.00273001329999591 0.00251646242685768 0.00347890438125618
"42" 0.46 0.04575 0.05025 0.046 0.0475 0.02925 0.0255 0.04975 0.00330408287061689 0.00345459374304452 0.00331266409946118 0.00336359419988282 0.00266465466263788 0.00249278779637366 0.00343826843010393
"43" 0.47 0.0475 0.051 0.04575 0.04725 0.029 0.02375 0.05125 0.00336359419988282 0.00347890438125618 0.00330408287061689 0.00335517118317637 0.00265358443950714 0.00240788991826134 0.00348696129886395
"44" 0.48 0.045 0.04825 0.04225 0.04775 0.03 0.0265 0.04975 0.00327817580510141 0.00338870996306905 0.00318100048192648 0.00337199154161738 0.0026975580076805 0.00253989178166426 0.00343826843010393
"45" 0.49 0.04825 0.0475 0.045 0.0485 0.0305 0.027 0.05025 0.00338870996306905 0.00336359419988282 0.00327817580510141 0.00339703141810815 0.00271924365798982 0.00256308258705938 0.00345459374304452
"46" 0.5 0.04625 0.0465 0.045 0.04775 0.03025 0.0245 0.04875 0.00332121845080981 0.00332974613181329 0.00327817580510141 0.00337199154161738 0.00270842542209801 0.00244467413122935 0.0034053279489074
"47" 0.51 0.04325 0.0455 0.0455 0.04575 0.03 0.02575 0.0485 0.00321674466449532 0.00329547455431453 0.00329547455431453 0.00330408287061689 0.0026975580076805 0.00250465620408773 0.00339703141810815
"48" 0.52 0.04575 0.044 0.044 0.0445 0.02775 0.02375 0.0455 0.00330408287061689 0.0032432436938063 0.0032432436938063 0.0032607661138009 0.00259743547422466 0.00240788991826134 0.00329547455431453
"49" 0.53 0.04725 0.04825 0.04625 0.04875 0.027 0.02175 0.04825 0.00335517118317637 0.00338870996306905 0.00332121845080981 0.0034053279489074 0.00256308258705938 0.00230663489007884 0.00338870996306905
"50" 0.54 0.04825 0.0475 0.04475 0.0465 0.02975 0.02425 0.04875 0.00338870996306905 0.00336359419988282 0.00326948493771412 0.00332974613181329 0.00268664081795859 0.00243248095900132 0.0034053279489074
"51" 0.55 0.04925 0.0455 0.04475 0.04275 0.02925 0.02475 0.0465 0.00342184696241058 0.00329547455431453 0.00326948493771412 0.00319893226982328 0.00266465466263788 0.00245680042780962 0.00332974613181329
"52" 0.56 0.045 0.04575 0.046 0.0465 0.029 0.0245 0.05 0.00327817580510141 0.00330408287061689 0.00331266409946118 0.00332974613181329 0.00265358443950714 0.00244467413122935 0.0034464430203288
"53" 0.57 0.04725 0.048 0.04475 0.046 0.03 0.026 0.0505 0.00335517118317637 0.00338036339972177 0.00326948493771412 0.00331266409946118 0.0026975580076805 0.00251646242685768 0.00346272076679267
"54" 0.58 0.0485 0.04925 0.04825 0.047 0.03025 0.02575 0.051 0.00339703141810815 0.00342184696241058 0.00338870996306905 0.00334672229764204 0.00270842542209801 0.00250465620408773 0.00347890438125618
"55" 0.59 0.05275 0.0485 0.049 0.05025 0.03125 0.02675 0.0485 0.0035348243408662 0.00339703141810815 0.003413599737197 0.00345459374304452 0.00275140908226757 0.00255151659493595 0.00339703141810815
"56" 0.6 0.05375 0.0515 0.049 0.04825 0.03325 0.03075 0.05225 0.00356628854391994 0.00349499517135746 0.003413599737197 0.00338870996306905 0.00283515765077115 0.00273001329999591 0.00351896009426595
"57" 0.61 0.053 0.0495 0.05 0.05125 0.033 0.02975 0.0515 0.00354272320707256 0.00343006980172579 0.0034464430203288 0.00348696129886395 0.00282484423220716 0.00268664081795859 0.00349499517135746
"58" 0.62 0.05075 0.04525 0.0465 0.04525 0.036 0.03175 0.054 0.00347082425804845 0.00328683893772583 0.00332974613181329 0.00328683893772583 0.00294587330725298 0.0027726172160175 0.00357410038308762
"59" 0.63 0.05175 0.04825 0.0485 0.04725 0.037 0.032 0.05175 0.00350300615729326 0.00338870996306905 0.00339703141810815 0.00335517118317637 0.00298495854148321 0.00278315225672636 0.00350300615729326
"60" 0.64 0.0525 0.05175 0.05025 0.04925 0.035 0.031 0.049 0.00352690335305852 0.00350300615729326 0.00345459374304452 0.00342184696241058 0.00290617643397065 0.0027407349209613 0.003413599737197
"61" 0.65 0.05225 0.0515 0.0505 0.04775 0.03475 0.031 0.05225 0.00351896009426595 0.00349499517135746 0.00346272076679267 0.00337199154161738 0.00289615370820946 0.0027407349209613 0.00351896009426595
"62" 0.66 0.0505 0.052 0.04575 0.05125 0.0375 0.035 0.0535 0.00346272076679267 0.00351099441333116 0.00330408287061689 0.00348696129886395 0.00300427926855691 0.00290617643397065 0.00355845516352078
"63" 0.67 0.049 0.051 0.04925 0.05175 0.03875 0.0355 0.0515 0.003413599737197 0.00347890438125618 0.00342184696241058 0.00350300615729326 0.00305195641916724 0.00292610287233803 0.00349499517135746
"64" 0.68 0.05075 0.05325 0.0495 0.051 0.0395 0.03875 0.0535 0.00347082425804845 0.0035506000993165 0.00343006980172579 0.00347890438125618 0.003080147614536 0.00305195641916724 0.00355845516352078
"65" 0.69 0.049 0.05225 0.04825 0.053 0.04 0.0385 0.054 0.003413599737197 0.00351896009426595 0.00338870996306905 0.00354272320707256 0.00309877404793412 0.00304249103333469 0.00357410038308762
"66" 0.7 0.05025 0.0575 0.0515 0.05525 0.04325 0.04375 0.05575 0.00345459374304452 0.00368128040990687 0.00349499517135746 0.00361284133759464 0.00321674466449532 0.00323443963847584 0.00362819174229115
"67" 0.71 0.048 0.053 0.0515 0.054 0.0455 0.04375 0.05725 0.00338036339972177 0.00354272320707256 0.00349499517135746 0.00357410038308762 0.00329547455431453 0.00323443963847584 0.00367375604740897
"68" 0.72 0.05025 0.055 0.05175 0.05425 0.04325 0.04225 0.0535 0.00345459374304452 0.0036051351222683 0.00350300615729326 0.00358189082196333 0.00321674466449532 0.00318100048192648 0.00355845516352078
"69" 0.73 0.0485 0.0525 0.0475 0.0495 0.04725 0.044 0.058 0.00339703141810815 0.00352690335305852 0.00336359419988282 0.00343006980172579 0.00335517118317637 0.0032432436938063 0.00369627049928722
"70" 0.74 0.04775 0.0495 0.049 0.04925 0.04825 0.0445 0.0545 0.00337199154161738 0.00343006980172579 0.003413599737197 0.00342184696241058 0.00338870996306905 0.0032607661138009 0.00358965999987864
"71" 0.75 0.04825 0.05275 0.04825 0.0525 0.04525 0.0415 0.05425 0.00338870996306905 0.0035348243408662 0.00338870996306905 0.00352690335305852 0.00328683893772583 0.00315387447928065 0.00358189082196333
"72" 0.76 0.05475 0.05425 0.05375 0.055 0.0475 0.0455 0.056 0.00359740805458288 0.00358189082196333 0.00356628854391994 0.0036051351222683 0.00336359419988282 0.00329547455431453 0.00363583619353328
"73" 0.77 0.05375 0.05625 0.055 0.05225 0.04775 0.048 0.059 0.00356628854391994 0.00364346031620614 0.0036051351222683 0.00351896009426595 0.00337199154161738 0.00338036339972177 0.00372601943167253
"74" 0.78 0.05125 0.05475 0.053 0.05225 0.04975 0.04675 0.05575 0.00348696129886395 0.00359740805458288 0.00354272320707256 0.00351896009426595 0.00343826843010393 0.0033382473468629 0.00362819174229115
"75" 0.79 0.054 0.053 0.0535 0.05275 0.0495 0.04775 0.0565 0.00357410038308762 0.00354272320707256 0.00355845516352078 0.0035348243408662 0.00343006980172579 0.00337199154161738 0.0036510642376596
"76" 0.8 0.0525 0.054 0.05425 0.0535 0.05025 0.05 0.05525 0.00352690335305852 0.00357410038308762 0.00358189082196333 0.00355845516352078 0.00345459374304452 0.0034464430203288 0.00361284133759464
"77" 0.81 0.055 0.0545 0.05275 0.056 0.05325 0.054 0.05375 0.0036051351222683 0.00358965999987864 0.0035348243408662 0.00363583619353328 0.0035506000993165 0.00357410038308762 0.00356628854391994
"78" 0.82 0.05175 0.05125 0.05325 0.054 0.05575 0.0555 0.0585 0.00350300615729326 0.00348696129886395 0.0035506000993165 0.00357410038308762 0.00362819174229115 0.00362052683371335 0.00371118319679587
"79" 0.83 0.05075 0.05025 0.0545 0.054 0.0575 0.056 0.058 0.00347082425804845 0.00345459374304452 0.00358965999987864 0.00357410038308762 0.00368128040990687 0.00363583619353328 0.00369627049928722
"80" 0.84 0.052 0.055 0.058 0.05675 0.06175 0.06075 0.05825 0.00351099441333116 0.0036051351222683 0.00369627049928722 0.00365864808384878 0.00380629167814091 0.00377735707626647 0.00370373646348491
"81" 0.85 0.0525 0.05025 0.04925 0.052 0.06825 0.0665 0.06 0.00352690335305852 0.00345459374304452 0.00342184696241058 0.00351099441333116 0.00398772615220331 0.003939964254861 0.00375546613371368
"82" 0.86 0.053 0.0565 0.05425 0.055 0.068 0.06775 0.062 0.00354272320707256 0.0036510642376596 0.00358189082196333 0.0036051351222683 0.00398094988545418 0.00397415813200916 0.00381348077993252
"83" 0.87 0.05175 0.05575 0.0575 0.05975 0.065 0.06375 0.059 0.00350300615729326 0.00362819174229115 0.00368128040990687 0.00374813240149341 0.00389840344081354 0.00386331666821654 0.00372601943167253
"84" 0.88 0.055 0.0555 0.057 0.059 0.06925 0.06725 0.05775 0.0036051351222683 0.00362052683371335 0.00366621197935545 0.00372601943167253 0.00401467791792768 0.00396052784615953 0.00368878518743499
"85" 0.89 0.05225 0.05175 0.05225 0.054 0.073 0.0715 0.061 0.00351896009426595 0.00350300615729326 0.00351896009426595 0.00357410038308762 0.00411363349061675 0.00407444324686735 0.00378461766004284
"86" 0.9 0.053 0.0545 0.05925 0.05775 0.07475 0.071 0.0565 0.00354272320707256 0.00358965999987864 0.00373340916067209 0.00368878518743499 0.00415871772404392 0.00406126500838927 0.0036510642376596
"87" 0.91 0.0565 0.054 0.05625 0.05725 0.08 0.07625 0.05975 0.0036510642376596 0.00357410038308762 0.00364346031620614 0.00367375604740897 0.00429005840872681 0.00419683067587084 0.00374813240149341
"88" 0.92 0.055 0.0565 0.05725 0.0605 0.0865 0.0805 0.06225 0.0036051351222683 0.0036510642376596 0.00367375604740897 0.00377007836426754 0.00444515211711996 0.00430227438585951 0.00382065226380657
"89" 0.93 0.053 0.05625 0.05025 0.05375 0.09275 0.08175 0.063 0.00354272320707256 0.00364346031620614 0.00345459374304452 0.00356628854391994 0.00458716905127512 0.00433260051606514 0.00384206199326482
"90" 0.94 0.05575 0.05775 0.059 0.05775 0.0975 0.08625 0.0615 0.00362819174229115 0.00368878518743499 0.00372601943167253 0.00368878518743499 0.00469083558490608 0.00443933117601318 0.00379908485841529
"91" 0.95 0.05325 0.052 0.055 0.05575 0.1055 0.09075 0.0595 0.0035506000993165 0.00351099441333116 0.0036051351222683 0.00362819174229115 0.00485781196468853 0.00454244073345533 0.00374078011368815


==> plot/sizeT_250HOMO_0_ADL_2.txt <==
"" "tau" "GCa" "LMa" "GCb" "LMb" "W1" "W2" "W3" "seGCa" "seLMa" "seGCb" "seLMb" "seW1" "seW2" "seW3"
"1" 0.05 0.0615 0.06075 0.07475 0.0795 0.18625 0.12875 0.06225 0.00379908485841529 0.00377735707626647 0.00415871772404392 0.00427779293305491 0.00615627397882238 0.00529626018696136 0.00382065226380657
"2" 0.06 0.055 0.0575 0.066 0.0715 0.153 0.1135 0.06125 0.0036051351222683 0.00368128040990687 0.00392617545627145 0.00407444324686735 0.00569261376371748 0.00501604701751494 0.0037918602197314
"3" 0.07 0.0565 0.05725 0.063 0.065 0.1295 0.10925 0.059 0.0036510642376596 0.00367375604740897 0.00384206199326482 0.00389840344081354 0.00530937706997891 0.00493302068192118 0.00372601943167253
"4" 0.08 0.046 0.0555 0.0555 0.06025 0.1135 0.098 0.06075 0.00331266409946118 0.00362052683371335 0.00362052683371335 0.00376278141884451 0.00501604701751494 0.00470154507917694 0.00377735707626647
"5" 0.09 0.049 0.05475 0.05625 0.0605 0.09975 0.09 0.05775 0.003413599737197 0.00359740805458288 0.00364346031620614 0.00377007836426754 0.00473873382609412 0.00452549666114201 0.00368878518743499
"6" 0.1 0.05175 0.05375 0.0615 0.0645 0.0865 0.08375 0.056 0.00350300615729326 0.00356628854391994 0.00379908485841529 0.00388441883393377 0.00444515211711996 0.00438050015071254 0.00363583619353328
"7" 0.11 0.0485 0.055 0.057 0.0625 0.0845 0.08225 0.0575 0.00339703141810815 0.0036051351222683 0.00366621197935545 0.00382780622878579 0.00439826939754983 0.00434464651765145 0.00368128040990687
"8" 0.12 0.04775 0.04975 0.057 0.06225 0.0765 0.0785 0.054 0.00337199154161738 0.00343826843010393 0.00366621197935545 0.00382065226380657 0.00420313622055271 0.00425311177138986 0.00357410038308762
"9" 0.13 0.0475 0.05025 0.05225 0.05975 0.0665 0.07175 0.0535 0.00336359419988282 0.00345459374304452 0.00351896009426595 0.00374813240149341 0.003939964254861 0.00408101066367257 0.00355845516352078
"10" 0.14 0.048 0.05175 0.05775 0.06225 0.0605 0.0645 0.0535 0.00338036339972177 0.00350300615729326 0.00368878518743499 0.00382065226380657 0.00377007836426754 0.00388441883393377 0.00355845516352078
"11" 0.15 0.05 0.053 0.05675 0.0605 0.0535 0.05725 0.05275 0.0034464430203288 0.00354272320707256 0.00365864808384878 0.00377007836426754 0.00355845516352078 0.00367375604740897 0.0035348243408662
"12" 0.16 0.04925 0.0545 0.057 0.06175 0.047 0.052 0.05075 0.00342184696241058 0.00358965999987864 0.00366621197935545 0.00380629167814091 0.00334672229764204 0.00351099441333116 0.00347082425804845
"13" 0.17 0.048 0.0565 0.056 0.06025 0.042 0.04975 0.0515 0.00338036339972177 0.0036510642376596 0.00363583619353328 0.00376278141884451 0.0031719891832799 0.00343826843010393 0.00349499517135746
"14" 0.18 0.05 0.0525 0.054 0.05825 0.03775 0.04425 0.0525 0.0034464430203288 0.00352690335305852 0.00357410038308762 0.00370373646348491 0.00301388540779387 0.00325201910850329 0.00352690335305852
"15" 0.19 0.04975 0.058 0.05425 0.0595 0.0365 0.0455 0.04875 0.00343826843010393 0.00369627049928722 0.00358189082196333 0.00374078011368815 0.00296549085886443 0.00329547455431453 0.0034053279489074
"16" 0.2 0.049 0.05325 0.052 0.05975 0.034 0.0425 0.05525 0.003413599737197 0.0035506000993165 0.00351099441333116 0.00374813240149341 0.00286584250497403 0.00318998142555311 0.00361284133759464
"17" 0.21 0.04625 0.053 0.04825 0.05575 0.03375 0.0425 0.05375 0.00332121845080981 0.00354272320707256 0.00338870996306905 0.00362819174229115 0.00285565632880903 0.00318998142555311 0.00356628854391994
"18" 0.22 0.047 0.053 0.0515 0.05375 0.032 0.04225 0.05275 0.00334672229764204 0.00354272320707256 0.00349499517135746 0.00356628854391994 0.00278315225672636 0.00318100048192648 0.0035348243408662
"19" 0.23 0.04425 0.0525 0.05325 0.05675 0.0305 0.04025 0.05125 0.00325201910850329 0.00352690335305852 0.0035506000993165 0.00365864808384878 0.00271924365798982 0.00310803786171235 0.00348696129886395
"20" 0.24 0.051 0.05525 0.0535 0.059 0.028 0.03625 0.0535 0.00347890438125618 0.00361284133759464 0.00355845516352078 0.00372601943167253 0.00260877393143912 0.00295570100265644 0.00355845516352078
"21" 0.25 0.04775 0.056 0.0515 0.05475 0.02825 0.036 0.05425 0.00337199154161738 0.00363583619353328 0.00349499517135746 0.00359740805458288 0.00262005735626866 0.00294587330725298 0.00358189082196333
"22" 0.26 0.05075 0.0545 0.052 0.056 0.027 0.0345 0.053 0.00347082425804845 0.00358965999987864 0.00351099441333116 0.00363583619353328 0.00256308258705938 0.00288609076086841 0.00354272320707256
"23" 0.27 0.04975 0.05375 0.04875 0.05025 0.02375 0.031 0.04775 0.00343826843010393 0.00356628854391994 0.0034053279489074 0.00345459374304452 0.00240788991826134 0.0027407349209613 0.00337199154161738
"24" 0.28 0.0465 0.04825 0.0505 0.0515 0.0225 0.02925 0.04625 0.00332974613181329 0.00338870996306905 0.00346272076679267 0.00349499517135746 0.00234516789444024 0.00266465466263788 0.00332121845080981
"25" 0.29 0.04725 0.0535 0.054 0.055 0.0205 0.027 0.05075 0.00335517118317637 0.00355845516352078 0.00357410038308762 0.0036051351222683 0.00224080182037581 0.00256308258705938 0.00347082425804845
"26" 0.3 0.04675 0.051 0.05275 0.055 0.02125 0.026 0.049 0.0033382473468629 0.00347890438125618 0.0035348243408662 0.0036051351222683 0.00228055028499715 0.00251646242685768 0.003413599737197
"27" 0.31 0.04725 0.05275 0.052 0.05325 0.02075 0.02875 0.04925 0.00335517118317637 0.0035348243408662 0.00351099441333116 0.0035506000993165 0.00225413612220166 0.00264246192522363 0.00342184696241058
"28" 0.32 0.0485 0.05325 0.052 0.054 0.01875 0.02475 0.04825 0.00339703141810815 0.0035506000993165 0.00351099441333116 0.00357410038308762 0.00214493812612188 0.00245680042780962 0.00338870996306905
"29" 0.33 0.044 0.0485 0.0495 0.052 0.01875 0.0245 0.04825 0.0032432436938063 0.00339703141810815 0.00343006980172579 0.00351099441333116 0.00214493812612188 0.00244467413122935 0.00338870996306905
"30" 0.34 0.04475 0.04875 0.0495 0.05425 0.018 0.02425 0.049 0.00326948493771412 0.0034053279489074 0.00343006980172579 0.00358189082196333 0.00210240458196242 0.00243248095900132 0.003413599737197
"31" 0.35 0.04525 0.05325 0.05075 0.05375 0.01725 0.02325 0.04775 0.00328683893772583 0.0035506000993165 0.00347082425804845 0.00356628854391994 0.00205892427429758 0.0023830188983236 0.00337199154161738
"32" 0.36 0.04625 0.05175 0.0505 0.05625 0.016 0.021 0.05 0.00332121845080981 0.00350300615729326 0.00346272076679267 0.00364346031620614 0.00198418352126549 0.00226738511479958 0.0034464430203288
"33" 0.37 0.04525 0.04875 0.0495 0.0535 0.0165 0.0215 0.044 0.00328683893772583 0.0034053279489074 0.00343006980172579 0.00355845516352078 0.00201443589820997 0.00229363307618547 0.0032432436938063
"34" 0.38 0.04525 0.0505 0.05 0.05275 0.01525 0.0215 0.04625 0.00328683893772583 0.00346272076679267 0.0034464430203288 0.0035348243408662 0.00193785917949419 0.00229363307618547 0.00332121845080981
"35" 0.39 0.0435 0.04925 0.0495 0.0545 0.01425 0.01925 0.0475 0.00322560670799443 0.00342184696241058 0.00343006980172579 0.00358965999987864 0.00187419650200614 0.00217279535044346 0.00336359419988282
"36" 0.4 0.04425 0.04925 0.04725 0.0505 0.0165 0.02075 0.047 0.00325201910850329 0.00342184696241058 0.00335517118317637 0.00346272076679267 0.00201443589820997 0.00225413612220166 0.00334672229764204
"37" 0.41 0.0425 0.04775 0.0445 0.0485 0.015 0.01925 0.049 0.00318998142555311 0.00337199154161738 0.0032607661138009 0.00339703141810815 0.00192215339357115 0.00217279535044346 0.003413599737197
"38" 0.42 0.044 0.04875 0.04625 0.04775 0.01425 0.02025 0.048 0.0032432436938063 0.0034053279489074 0.00332121845080981 0.00337199154161738 0.00187419650200614 0.00222738067720143 0.00338036339972177
"39" 0.43 0.04475 0.049 0.0455 0.04975 0.0125 0.017 0.0475 0.00326948493771412 0.003413599737197 0.00329547455431453 0.00343826843010393 0.00175690329195842 0.00204421004269979 0.00336359419988282
"40" 0.44 0.047 0.0515 0.04775 0.05425 0.014 0.01775 0.0465 0.00334672229764204 0.00349499517135746 0.00337199154161738 0.00358189082196333 0.00185791898793823 0.00208801923628179 0.00332974613181329
"41" 0.45 0.04675 0.0515 0.049 0.05325 0.01225 0.0165 0.04725 0.0033382473468629 0.00349499517135746 0.003413599737197 0.0035506000993165 0.00173946566801491 0.00201443589820997 0.00335517118317637
"42" 0.46 0.04475 0.05275 0.049 0.05425 0.01225 0.017 0.048 0.00326948493771412 0.0035348243408662 0.003413599737197 0.00358189082196333 0.00173946566801491 0.00204421004269979 0.00338036339972177
"43" 0.47 0.04525 0.0515 0.05025 0.05425 0.0115 0.01525 0.048 0.00328683893772583 0.00349499517135746 0.00345459374304452 0.00358189082196333 0.00168601546909882 0.00193785917949419 0.00338036339972177
"44" 0.48 0.045 0.052 0.0495 0.053 0.0105 0.0135 0.048 0.00327817580510141 0.00351099441333116 0.00343006980172579 0.00354272320707256 0.00161185825113607 0.00182490275563299 0.00338036339972177
"45" 0.49 0.041 0.051 0.05 0.052 0.01075 0.01375 0.05325 0.00313563519115553 0.00347890438125618 0.0034464430203288 0.00351099441333116 0.00163072811760526 0.0018414891108927 0.0035506000993165
"46" 0.5 0.0435 0.0525 0.04975 0.05325 0.012 0.01575 0.0515 0.00322560670799443 0.00352690335305852 0.00343826843010393 0.0035506000993165 0.0017218423810838 0.00196887112030526 0.00349499517135746
"47" 0.51 0.0435 0.0515 0.049 0.05375 0.01175 0.01475 0.0495 0.00322560670799443 0.00349499517135746 0.003413599737197 0.00356628854391994 0.00170402767071889 0.00190631001662108 0.00343006980172579
"48" 0.52 0.04425 0.04975 0.048 0.052 0.01125 0.014 0.05125 0.00325201910850329 0.00343826843010393 0.00338036339972177 0.00351099441333116 0.00166779937753044 0.00185791898793823 0.00348696129886395
"49" 0.53 0.0415 0.0465 0.047 0.0555 0.0125 0.015 0.05175 0.00315387447928065 0.00332974613181329 0.00334672229764204 0.00362052683371335 0.00175690329195842 0.00192215339357115 0.00350300615729326
"50" 0.54 0.04 0.0455 0.047 0.0545 0.0115 0.01575 0.053 0.00309877404793412 0.00329547455431453 0.00334672229764204 0.00358965999987864 0.00168601546909882 0.00196887112030526 0.00354272320707256
"51" 0.55 0.0435 0.04875 0.04725 0.0525 0.012 0.01725 0.0545 0.00322560670799443 0.0034053279489074 0.00335517118317637 0.00352690335305852 0.0017218423810838 0.00205892427429758 0.00358965999987864
"52" 0.56 0.042 0.04825 0.04675 0.0535 0.01175 0.01575 0.049 0.0031719891832799 0.00338870996306905 0.0033382473468629 0.00355845516352078 0.00170402767071889 0.00196887112030526 0.003413599737197
"53" 0.57 0.044 0.05125 0.049 0.0545 0.0125 0.01725 0.04825 0.0032432436938063 0.00348696129886395 0.003413599737197 0.00358965999987864 0.00175690329195842 0.00205892427429758 0.00338870996306905
"54" 0.58 0.042 0.04775 0.0475 0.05125 0.015 0.019 0.05 0.0031719891832799 0.00337199154161738 0.00336359419988282 0.00348696129886395 0.00192215339357115 0.00215891528986369 0.0034464430203288
"55" 0.59 0.04375 0.04875 0.05175 0.05425 0.01475 0.01825 0.0505 0.00323443963847584 0.0034053279489074 0.00350300615729326 0.00358189082196333 0.00190631001662108 0.00211668478135406 0.00346272076679267
"56" 0.6 0.04325 0.044 0.05075 0.05425 0.0145 0.01875 0.05475 0.00321674466449532 0.0032432436938063 0.00347082425804845 0.00358189082196333 0.00189032558907406 0.00214493812612188 0.00359740805458288
"57" 0.61 0.04525 0.04725 0.047 0.05125 0.0155 0.018 0.05125 0.00328683893772583 0.00335517118317637 0.00334672229764204 0.00348696129886395 0.0019534306931315 0.00210240458196242 0.00348696129886395
"58" 0.62 0.046 0.0485 0.04975 0.05475 0.01375 0.01675 0.05175 0.00331266409946118 0.00339703141810815 0.00343826843010393 0.00359740805458288 0.0018414891108927 0.00202938142601214 0.00350300615729326
"59" 0.63 0.04375 0.04625 0.04775 0.05025 0.014 0.018 0.04825 0.00323443963847584 0.00332121845080981 0.00337199154161738 0.00345459374304452 0.00185791898793823 0.00210240458196242 0.00338870996306905
"60" 0.64 0.0435 0.04925 0.049 0.05425 0.01525 0.02025 0.0495 0.00322560670799443 0.00342184696241058 0.003413599737197 0.00358189082196333 0.00193785917949419 0.00222738067720143 0.00343006980172579
"61" 0.65 0.04175 0.05 0.04925 0.05225 0.018 0.02275 0.047 0.00316294727016725 0.0034464430203288 0.00342184696241058 0.00351896009426595 0.00210240458196242 0.00235785903942803 0.00334672229764204
"62" 0.66 0.03975 0.04875 0.046 0.04925 0.01875 0.0235 0.049 0.00308947739798306 0.0034053279489074 0.00331266409946118 0.00342184696241058 0.00214493812612188 0.00239548994842877 0.003413599737197
"63" 0.67 0.04225 0.04725 0.05 0.05125 0.0195 0.024 0.048 0.00318100048192648 0.00335517118317637 0.0034464430203288 0.00348696129886395 0.00218658015704794 0.00242021990035854 0.00338036339972177
"64" 0.68 0.04725 0.04725 0.05025 0.05275 0.021 0.0255 0.049 0.00335517118317637 0.00335517118317637 0.00345459374304452 0.0035348243408662 0.00226738511479958 0.00249278779637366 0.003413599737197
"65" 0.69 0.047 0.05 0.05375 0.05575 0.0205 0.027 0.04925 0.00334672229764204 0.0034464430203288 0.00356628854391994 0.00362819174229115 0.00224080182037581 0.00256308258705938 0.00342184696241058
"66" 0.7 0.044 0.0485 0.0495 0.0545 0.0215 0.0265 0.04875 0.0032432436938063 0.00339703141810815 0.00343006980172579 0.00358965999987864 0.00229363307618547 0.00253989178166426 0.0034053279489074
"67" 0.71 0.04325 0.04725 0.0495 0.05225 0.02125 0.0305 0.049 0.00321674466449532 0.00335517118317637 0.00343006980172579 0.00351896009426595 0.00228055028499715 0.00271924365798982 0.003413599737197
"68" 0.72 0.04475 0.0495 0.05 0.05625 0.0225 0.03025 0.0495 0.00326948493771412 0.00343006980172579 0.0034464430203288 0.00364346031620614 0.00234516789444024 0.00270842542209801 0.00343006980172579
"69" 0.73 0.04425 0.046 0.05075 0.053 0.02175 0.02875 0.05075 0.00325201910850329 0.00331266409946118 0.00347082425804845 0.00354272320707256 0.00230663489007884 0.00264246192522363 0.00347082425804845
"70" 0.74 0.044 0.0465 0.04725 0.052 0.0255 0.032 0.04925 0.0032432436938063 0.00332974613181329 0.00335517118317637 0.00351099441333116 0.00249278779637366 0.00278315225672636 0.00342184696241058
"71" 0.75 0.046 0.0475 0.052 0.05525 0.02425 0.031 0.05125 0.00331266409946118 0.00336359419988282 0.00351099441333116 0.00361284133759464 0.00243248095900132 0.0027407349209613 0.00348696129886395
"72" 0.76 0.04525 0.04725 0.0525 0.05325 0.0265 0.03275 0.05225 0.00328683893772583 0.00335517118317637 0.00352690335305852 0.0035506000993165 0.00253989178166426 0.00281448746842609 0.00351896009426595
"73" 0.77 0.04425 0.046 0.05075 0.05225 0.02725 0.036 0.05225 0.00325201910850329 0.00331266409946118 0.00347082425804845 0.00351896009426595 0.0025745905507723 0.00294587330725298 0.00351896009426595
"74" 0.78 0.0445 0.0475 0.05175 0.05275 0.0295 0.03725 0.04625 0.0032607661138009 0.00336359419988282 0.00350300615729326 0.0035348243408662 0.00267567324365788 0.00299463709618285 0.00332121845080981
"75" 0.79 0.04375 0.048 0.05225 0.0555 0.03075 0.03825 0.04775 0.00323443963847584 0.00338036339972177 0.00351896009426595 0.00362052683371335 0.00273001329999591 0.0030329909550695 0.00337199154161738
"76" 0.8 0.045 0.048 0.04975 0.0545 0.02975 0.0375 0.04825 0.00327817580510141 0.00338036339972177 0.00343826843010393 0.00358965999987864 0.00268664081795859 0.00300427926855691 0.00338870996306905
"77" 0.81 0.0435 0.05025 0.05175 0.05575 0.0315 0.0425 0.05125 0.00322560670799443 0.00345459374304452 0.00350300615729326 0.00362819174229115 0.00276203633415236 0.00318998142555311 0.00348696129886395
"78" 0.82 0.04225 0.047 0.05025 0.05375 0.037 0.044 0.04725 0.00318100048192648 0.00334672229764204 0.00345459374304452 0.00356628854391994 0.00298495854148321 0.0032432436938063 0.00335517118317637
"79" 0.83 0.041 0.04875 0.05025 0.0535 0.04025 0.047 0.04775 0.00313563519115553 0.0034053279489074 0.00345459374304452 0.00355845516352078 0.00310803786171235 0.00334672229764204 0.00337199154161738
"80" 0.84 0.0435 0.0475 0.04775 0.051 0.0475 0.04975 0.048 0.00322560670799443 0.00336359419988282 0.00337199154161738 0.00347890438125618 0.00336359419988282 0.00343826843010393 0.00338036339972177
"81" 0.85 0.04125 0.046 0.04675 0.0545 0.051 0.05575 0.0475 0.0031447705433692 0.00331266409946118 0.0033382473468629 0.00358965999987864 0.00347890438125618 0.00362819174229115 0.00336359419988282
"82" 0.86 0.04075 0.04425 0.04825 0.05175 0.05575 0.059 0.048 0.00312646814725002 0.00325201910850329 0.00338870996306905 0.00350300615729326 0.00362819174229115 0.00372601943167253 0.00338036339972177
"83" 0.87 0.038 0.0435 0.04375 0.049 0.05725 0.0615 0.048 0.00302345585734774 0.00322560670799443 0.00323443963847584 0.003413599737197 0.00367375604740897 0.00379908485841529 0.00338036339972177
"84" 0.88 0.04025 0.045 0.0445 0.05025 0.067 0.06875 0.04925 0.00310803786171235 0.00327817580510141 0.0032607661138009 0.00345459374304452 0.00395368915248513 0.00400123254016311 0.00342184696241058
"85" 0.89 0.03725 0.04375 0.04625 0.04875 0.075 0.07225 0.04775 0.00299463709618285 0.00323443963847584 0.00332121845080981 0.0034053279489074 0.0041651034827187 0.00409410244054767 0.00337199154161738
"86" 0.9 0.04125 0.04475 0.04925 0.051 0.083 0.0765 0.051 0.0031447705433692 0.00326948493771412 0.00342184696241058 0.00347890438125618 0.00436262628780323 0.00420313622055271 0.00347890438125618
"87" 0.91 0.04075 0.0435 0.0505 0.05575 0.088 0.08125 0.05025 0.00312646814725002 0.00322560670799443 0.00346272076679267 0.00362819174229115 0.00447984567304651 0.00432050645978191 0.00345459374304452
"88" 0.92 0.037 0.04825 0.051 0.0525 0.10475 0.08625 0.053 0.00298495854148321 0.00338870996306905 0.00347890438125618 0.00352690335305852 0.00484254291983898 0.00443933117601318 0.00354272320707256
"89" 0.93 0.03725 0.04425 0.049 0.04975 0.119 0.0935 0.058 0.00299463709618285 0.00325201910850329 0.003413599737197 0.00343826843010393 0.00512018594154734 0.00460377412391681 0.00369627049928722
"90" 0.94 0.03175 0.03625 0.042 0.04775 0.14125 0.11 0.05975 0.0027726172160175 0.00295570100265644 0.0031719891832799 0.00337199154161738 0.00550746696976984 0.00494783996104058 0.00374813240149341
"91" 0.95 0.0335 0.03675 0.04425 0.04575 0.17125 0.1175 0.0595 0.00284542819543981 0.00297524324939966 0.00325201910850329 0.00330408287061689 0.0059573258940528 0.00509214296539237 0.00374078011368815


==> plot/sizeT_250HOMO_1_ADL_2.txt <==
"" "tau" "GCa" "LMa" "GCb" "LMb" "W1" "W2" "W3" "seGCa" "seLMa" "seGCb" "seLMb" "seW1" "seW2" "seW3"
"1" 0.05 0.06625 0.06175 0.0825 0.0805 0.23075 0.1605 0.0705 0.00393307788511906 0.00380629167814091 0.00435065162273258 0.00430227438585951 0.00666237241352839 0.00580459824968189 0.00404802842548485
"2" 0.06 0.06325 0.06275 0.08175 0.083 0.1945 0.1405 0.0655 0.00384916398596471 0.00383494277291303 0.00433260051606514 0.00436262628780323 0.00625917181486113 0.00549522400559958 0.00391232208106854
"3" 0.07 0.0605 0.057 0.07475 0.07625 0.16225 0.125 0.06775 0.00377007836426754 0.00366621197935545 0.00415871772404392 0.00419683067587084 0.0058300713381529 0.00522977892906686 0.00397415813200916
"4" 0.08 0.0605 0.06125 0.07525 0.07575 0.145 0.1145 0.063 0.00377007836426754 0.0037918602197314 0.00417147571938509 0.00418417987367941 0.0055678990988607 0.00503525331477831 0.00384206199326482
"5" 0.09 0.061 0.06125 0.07475 0.0725 0.1245 0.10775 0.0585 0.00378461766004284 0.0037918602197314 0.00415871772404392 0.0041006269380817 0.00522079990881876 0.00490316169666634 0.00371118319679587
"6" 0.1 0.0575 0.0615 0.069 0.07225 0.11 0.099 0.059 0.00368128040990687 0.00379908485841529 0.00400796281687909 0.00409410244054767 0.00494783996104058 0.00472285150429091 0.00372601943167253
"7" 0.11 0.05375 0.06125 0.0615 0.06625 0.0965 0.09275 0.0565 0.00356628854391994 0.0037918602197314 0.00379908485841529 0.00393307788511906 0.00466930274206163 0.00458716905127512 0.0036510642376596
"8" 0.12 0.05325 0.059 0.06525 0.06575 0.08725 0.0885 0.06125 0.0035506000993165 0.00372601943167253 0.00390537096260892 0.00391925688347034 0.00446254837054904 0.00449132280014739 0.0037918602197314
"9" 0.13 0.0535 0.05425 0.06 0.0615 0.07925 0.08125 0.0595 0.00355845516352078 0.00358189082196333 0.00375546613371368 0.00379908485841529 0.00427164150008826 0.00432050645978191 0.00374078011368815
"10" 0.14 0.05775 0.06325 0.0645 0.07025 0.07275 0.0715 0.05675 0.00368878518743499 0.00384916398596471 0.00388441883393377 0.00404138807582183 0.00410713726567907 0.00407444324686735 0.00365864808384878
"11" 0.15 0.05475 0.0575 0.061 0.0635 0.0615 0.068 0.05225 0.00359740805458288 0.00368128040990687 0.00378461766004284 0.00385624884619638 0.00379908485841529 0.00398094988545418 0.00351896009426595
"12" 0.16 0.052 0.057 0.0625 0.06625 0.05675 0.0605 0.056 0.00351099441333116 0.00366621197935545 0.00382780622878579 0.00393307788511906 0.00365864808384878 0.00377007836426754 0.00363583619353328
"13" 0.17 0.052 0.059 0.0605 0.064 0.05175 0.05525 0.0515 0.00351099441333116 0.00372601943167253 0.00377007836426754 0.0038703675453675 0.00350300615729326 0.00361284133759464 0.00349499517135746
"14" 0.18 0.05025 0.054 0.05675 0.0635 0.0475 0.053 0.0495 0.00345459374304452 0.00357410038308762 0.00365864808384878 0.00385624884619638 0.00336359419988282 0.00354272320707256 0.00343006980172579
"15" 0.19 0.0485 0.0545 0.058 0.0645 0.044 0.04925 0.0485 0.00339703141810815 0.00358965999987864 0.00369627049928722 0.00388441883393377 0.0032432436938063 0.00342184696241058 0.00339703141810815
"16" 0.2 0.05 0.0555 0.05725 0.06425 0.03925 0.045 0.04825 0.0034464430203288 0.00362052683371335 0.00367375604740897 0.00387740157008968 0.00307078439559033 0.00327817580510141 0.00338870996306905
"17" 0.21 0.04775 0.052 0.05675 0.064 0.03175 0.04275 0.0505 0.00337199154161738 0.00351099441333116 0.00365864808384878 0.0038703675453675 0.0027726172160175 0.00319893226982328 0.00346272076679267
"18" 0.22 0.04975 0.055 0.055 0.0615 0.03175 0.04 0.048 0.00343826843010393 0.0036051351222683 0.0036051351222683 0.00379908485841529 0.0027726172160175 0.00309877404793412 0.00338036339972177
"19" 0.23 0.04725 0.05075 0.0505 0.056 0.03025 0.038 0.0525 0.00335517118317637 0.00347082425804845 0.00346272076679267 0.00363583619353328 0.00270842542209801 0.00302345585734774 0.00352690335305852
"20" 0.24 0.05175 0.054 0.057 0.05875 0.02775 0.0375 0.0515 0.00350300615729326 0.00357410038308762 0.00366621197935545 0.00371861081475299 0.00259743547422466 0.00300427926855691 0.00349499517135746
"21" 0.25 0.054 0.05775 0.05875 0.06325 0.0275 0.0335 0.0505 0.00357410038308762 0.00368878518743499 0.00371861081475299 0.00384916398596471 0.0025860412607595 0.00284542819543981 0.00346272076679267
"22" 0.26 0.051 0.05675 0.05525 0.058 0.02625 0.03325 0.0515 0.00347890438125618 0.00365864808384878 0.00361284133759464 0.00369627049928722 0.00252820733585742 0.00283515765077115 0.00349499517135746
"23" 0.27 0.04875 0.056 0.058 0.05675 0.026 0.0335 0.04875 0.0034053279489074 0.00363583619353328 0.00369627049928722 0.00365864808384878 0.00251646242685768 0.00284542819543981 0.0034053279489074
"24" 0.28 0.04775 0.05725 0.058 0.05875 0.0225 0.02975 0.04975 0.00337199154161738 0.00367375604740897 0.00369627049928722 0.00371861081475299 0.00234516789444024 0.00268664081795859 0.00343826843010393
"25" 0.29 0.05175 0.05525 0.0545 0.05875 0.0215 0.02675 0.05025 0.00350300615729326 0.00361284133759464 0.00358965999987864 0.00371861081475299 0.00229363307618547 0.00255151659493595 0.00345459374304452
"26" 0.3 0.05275 0.05425 0.05425 0.05875 0.02175 0.02625 0.04875 0.0035348243408662 0.00358189082196333 0.00358189082196333 0.00371861081475299 0.00230663489007884 0.00252820733585742 0.0034053279489074
"27" 0.31 0.053 0.052 0.0555 0.056 0.01775 0.024 0.05125 0.00354272320707256 0.00351099441333116 0.00362052683371335 0.00363583619353328 0.00208801923628179 0.00242021990035854 0.00348696129886395
"28" 0.32 0.0525 0.0525 0.05575 0.05675 0.0165 0.02125 0.04675 0.00352690335305852 0.00352690335305852 0.00362819174229115 0.00365864808384878 0.00201443589820997 0.00228055028499715 0.0033382473468629
"29" 0.33 0.04975 0.04975 0.05325 0.05325 0.01675 0.0205 0.046 0.00343826843010393 0.00343826843010393 0.0035506000993165 0.0035506000993165 0.00202938142601214 0.00224080182037581 0.00331266409946118
"30" 0.34 0.04725 0.0505 0.056 0.05525 0.01375 0.0195 0.0485 0.00335517118317637 0.00346272076679267 0.00363583619353328 0.00361284133759464 0.0018414891108927 0.00218658015704794 0.00339703141810815
"31" 0.35 0.0505 0.0515 0.05275 0.05625 0.015 0.02025 0.04625 0.00346272076679267 0.00349499517135746 0.0035348243408662 0.00364346031620614 0.00192215339357115 0.00222738067720143 0.00332121845080981
"32" 0.36 0.0475 0.04925 0.0495 0.05425 0.016 0.02 0.0495 0.00336359419988282 0.00342184696241058 0.00343006980172579 0.00358189082196333 0.00198418352126549 0.00221387111330506 0.00343006980172579
"33" 0.37 0.04475 0.049 0.051 0.05425 0.01275 0.017 0.04775 0.00326948493771412 0.003413599737197 0.00347890438125618 0.00358189082196333 0.00177416072737834 0.00204421004269979 0.00337199154161738
"34" 0.38 0.0515 0.05125 0.04975 0.05225 0.013 0.018 0.04675 0.00349499517135746 0.00348696129886395 0.00343826843010393 0.00351896009426595 0.00179124318227161 0.00210240458196242 0.0033382473468629
"35" 0.39 0.04675 0.04675 0.05075 0.05175 0.01225 0.0165 0.04525 0.0033382473468629 0.0033382473468629 0.00347082425804845 0.00350300615729326 0.00173946566801491 0.00201443589820997 0.00328683893772583
"36" 0.4 0.0435 0.045 0.046 0.05025 0.012 0.017 0.04675 0.00322560670799443 0.00327817580510141 0.00331266409946118 0.00345459374304452 0.0017218423810838 0.00204421004269979 0.0033382473468629
"37" 0.41 0.0465 0.04575 0.04925 0.04925 0.011 0.016 0.04625 0.00332974613181329 0.00330408287061689 0.00342184696241058 0.00342184696241058 0.00164937264059002 0.00198418352126549 0.00332121845080981
"38" 0.42 0.0455 0.05175 0.0505 0.05175 0.01075 0.01425 0.043 0.00329547455431453 0.00350300615729326 0.00346272076679267 0.00350300615729326 0.00163072811760526 0.00187419650200614 0.0032078532666949
"39" 0.43 0.04475 0.0535 0.05225 0.05325 0.01075 0.01325 0.04475 0.00326948493771412 0.00355845516352078 0.00351896009426595 0.0035506000993165 0.00163072811760526 0.00180815561600293 0.00326948493771412
"40" 0.44 0.047 0.056 0.05225 0.05575 0.01325 0.01625 0.045 0.00334672229764204 0.00363583619353328 0.00351896009426595 0.00362819174229115 0.00180815561600293 0.00199937083752277 0.00327817580510141
"41" 0.45 0.0455 0.05375 0.05 0.05425 0.012 0.01475 0.0455 0.00329547455431453 0.00356628854391994 0.0034464430203288 0.00358189082196333 0.0017218423810838 0.00190631001662108 0.00329547455431453
"42" 0.46 0.04775 0.054 0.051 0.055 0.011 0.01425 0.04375 0.00337199154161738 0.00357410038308762 0.00347890438125618 0.0036051351222683 0.00164937264059002 0.00187419650200614 0.00323443963847584
"43" 0.47 0.0465 0.053 0.05225 0.05725 0.01025 0.0145 0.0475 0.00332974613181329 0.00354272320707256 0.00351896009426595 0.00367375604740897 0.00159275503205861 0.00189032558907406 0.00336359419988282
"44" 0.48 0.04375 0.04925 0.05125 0.05175 0.011 0.01525 0.048 0.00323443963847584 0.00342184696241058 0.00348696129886395 0.00350300615729326 0.00164937264059002 0.00193785917949419 0.00338036339972177
"45" 0.49 0.04625 0.0515 0.04975 0.05525 0.012 0.0145 0.0485 0.00332121845080981 0.00349499517135746 0.00343826843010393 0.00361284133759464 0.0017218423810838 0.00189032558907406 0.00339703141810815
"46" 0.5 0.04725 0.0515 0.052 0.05575 0.01225 0.01525 0.04925 0.00335517118317637 0.00349499517135746 0.00351099441333116 0.00362819174229115 0.00173946566801491 0.00193785917949419 0.00342184696241058
"47" 0.51 0.04625 0.0495 0.05 0.05425 0.0115 0.01475 0.04825 0.00332121845080981 0.00343006980172579 0.0034464430203288 0.00358189082196333 0.00168601546909882 0.00190631001662108 0.00338870996306905
"48" 0.52 0.04375 0.04975 0.04875 0.052 0.014 0.01575 0.0525 0.00323443963847584 0.00343826843010393 0.0034053279489074 0.00351099441333116 0.00185791898793823 0.00196887112030526 0.00352690335305852
"49" 0.53 0.03875 0.0485 0.04525 0.05 0.01225 0.0165 0.05075 0.00305195641916724 0.00339703141810815 0.00328683893772583 0.0034464430203288 0.00173946566801491 0.00201443589820997 0.00347082425804845
"50" 0.54 0.04175 0.04575 0.04625 0.05 0.0125 0.01625 0.05025 0.00316294727016725 0.00330408287061689 0.00332121845080981 0.0034464430203288 0.00175690329195842 0.00199937083752277 0.00345459374304452
"51" 0.55 0.04325 0.046 0.0455 0.0485 0.01175 0.01475 0.0495 0.00321674466449532 0.00331266409946118 0.00329547455431453 0.00339703141810815 0.00170402767071889 0.00190631001662108 0.00343006980172579
"52" 0.56 0.04275 0.04675 0.04825 0.05225 0.0115 0.01425 0.04625 0.00319893226982328 0.0033382473468629 0.00338870996306905 0.00351896009426595 0.00168601546909882 0.00187419650200614 0.00332121845080981
"53" 0.57 0.0445 0.04925 0.0495 0.0525 0.01125 0.01475 0.0475 0.0032607661138009 0.00342184696241058 0.00343006980172579 0.00352690335305852 0.00166779937753044 0.00190631001662108 0.00336359419988282
"54" 0.58 0.044 0.0485 0.05075 0.0545 0.0105 0.01525 0.0485 0.0032432436938063 0.00339703141810815 0.00347082425804845 0.00358965999987864 0.00161185825113607 0.00193785917949419 0.00339703141810815
"55" 0.59 0.04375 0.04975 0.05225 0.05825 0.011 0.0145 0.04875 0.00323443963847584 0.00343826843010393 0.00351896009426595 0.00370373646348491 0.00164937264059002 0.00189032558907406 0.0034053279489074
"56" 0.6 0.04325 0.05025 0.0525 0.05375 0.01075 0.016 0.0485 0.00321674466449532 0.00345459374304452 0.00352690335305852 0.00356628854391994 0.00163072811760526 0.00198418352126549 0.00339703141810815
"57" 0.61 0.04075 0.048 0.04875 0.05275 0.014 0.02 0.0465 0.00312646814725002 0.00338036339972177 0.0034053279489074 0.0035348243408662 0.00185791898793823 0.00221387111330506 0.00332974613181329
"58" 0.62 0.044 0.04925 0.046 0.0535 0.01325 0.01825 0.047 0.0032432436938063 0.00342184696241058 0.00331266409946118 0.00355845516352078 0.00180815561600293 0.00211668478135406 0.00334672229764204
"59" 0.63 0.0425 0.04975 0.05 0.05225 0.014 0.01825 0.04925 0.00318998142555311 0.00343826843010393 0.0034464430203288 0.00351896009426595 0.00185791898793823 0.00211668478135406 0.00342184696241058
"60" 0.64 0.0455 0.05 0.0545 0.05775 0.0145 0.02 0.0495 0.00329547455431453 0.0034464430203288 0.00358965999987864 0.00368878518743499 0.00189032558907406 0.00221387111330506 0.00343006980172579
"61" 0.65 0.04825 0.04625 0.05225 0.05475 0.01525 0.02025 0.049 0.00338870996306905 0.00332121845080981 0.00351896009426595 0.00359740805458288 0.00193785917949419 0.00222738067720143 0.003413599737197
"62" 0.66 0.05075 0.053 0.05875 0.0595 0.01425 0.01975 0.04825 0.00347082425804845 0.00354272320707256 0.00371861081475299 0.00374078011368815 0.00187419650200614 0.00220027149999004 0.00338870996306905
"63" 0.67 0.049 0.0515 0.05275 0.05525 0.01575 0.0205 0.04725 0.003413599737197 0.00349499517135746 0.0035348243408662 0.00361284133759464 0.00196887112030526 0.00224080182037581 0.00335517118317637
"64" 0.68 0.051 0.05075 0.054 0.0565 0.01725 0.021 0.04825 0.00347890438125618 0.00347082425804845 0.00357410038308762 0.0036510642376596 0.00205892427429758 0.00226738511479958 0.00338870996306905
"65" 0.69 0.0485 0.05 0.0565 0.05875 0.01875 0.02425 0.04675 0.00339703141810815 0.0034464430203288 0.0036510642376596 0.00371861081475299 0.00214493812612188 0.00243248095900132 0.0033382473468629
"66" 0.7 0.04525 0.0475 0.0525 0.05575 0.021 0.026 0.04925 0.00328683893772583 0.00336359419988282 0.00352690335305852 0.00362819174229115 0.00226738511479958 0.00251646242685768 0.00342184696241058
"67" 0.71 0.0475 0.05025 0.05225 0.05625 0.02175 0.02975 0.0485 0.00336359419988282 0.00345459374304452 0.00351896009426595 0.00364346031620614 0.00230663489007884 0.00268664081795859 0.00339703141810815
"68" 0.72 0.0475 0.04975 0.04875 0.05325 0.022 0.0305 0.04875 0.00336359419988282 0.00343826843010393 0.0034053279489074 0.0035506000993165 0.00231955708838381 0.00271924365798982 0.0034053279489074
"69" 0.73 0.04725 0.04975 0.052 0.05425 0.02475 0.03175 0.04975 0.00335517118317637 0.00343826843010393 0.00351099441333116 0.00358189082196333 0.00245680042780962 0.0027726172160175 0.00343826843010393
"70" 0.74 0.046 0.046 0.05075 0.0555 0.0245 0.035 0.0475 0.00331266409946118 0.00331266409946118 0.00347082425804845 0.00362052683371335 0.00244467413122935 0.00290617643397065 0.00336359419988282
"71" 0.75 0.045 0.0475 0.05125 0.055 0.02525 0.034 0.04625 0.00327817580510141 0.00336359419988282 0.00348696129886395 0.0036051351222683 0.00248085631123797 0.00286584250497403 0.00332121845080981
"72" 0.76 0.045 0.04725 0.04925 0.05425 0.0275 0.0355 0.04675 0.00327817580510141 0.00335517118317637 0.00342184696241058 0.00358189082196333 0.0025860412607595 0.00292610287233803 0.0033382473468629
"73" 0.77 0.044 0.05075 0.05025 0.05475 0.0305 0.0415 0.0495 0.0032432436938063 0.00347082425804845 0.00345459374304452 0.00359740805458288 0.00271924365798982 0.00315387447928065 0.00343006980172579
"74" 0.78 0.046 0.051 0.0545 0.05375 0.03325 0.041 0.05075 0.00331266409946118 0.00347890438125618 0.00358965999987864 0.00356628854391994 0.00283515765077115 0.00313563519115553 0.00347082425804845
"75" 0.79 0.04575 0.0475 0.05175 0.05425 0.0355 0.0425 0.04975 0.00330408287061689 0.00336359419988282 0.00350300615729326 0.00358189082196333 0.00292610287233803 0.00318998142555311 0.00343826843010393
"76" 0.8 0.04175 0.0445 0.052 0.0515 0.03775 0.0445 0.051 0.00316294727016725 0.0032607661138009 0.00351099441333116 0.00349499517135746 0.00301388540779387 0.0032607661138009 0.00347890438125618
"77" 0.81 0.04275 0.04825 0.05175 0.05025 0.04125 0.04875 0.05175 0.00319893226982328 0.00338870996306905 0.00350300615729326 0.00345459374304452 0.0031447705433692 0.0034053279489074 0.00350300615729326
"78" 0.82 0.0445 0.05125 0.0505 0.055 0.04675 0.055 0.05325 0.0032607661138009 0.00348696129886395 0.00346272076679267 0.0036051351222683 0.0033382473468629 0.0036051351222683 0.0035506000993165
"79" 0.83 0.04 0.0465 0.04525 0.049 0.0515 0.0555 0.0525 0.00309877404793412 0.00332974613181329 0.00328683893772583 0.003413599737197 0.00349499517135746 0.00362052683371335 0.00352690335305852
"80" 0.84 0.043 0.0515 0.05025 0.0535 0.057 0.061 0.05375 0.0032078532666949 0.00349499517135746 0.00345459374304452 0.00355845516352078 0.00366621197935545 0.00378461766004284 0.00356628854391994
"81" 0.85 0.04225 0.0525 0.0515 0.055 0.06375 0.07 0.05375 0.00318100048192648 0.00352690335305852 0.00349499517135746 0.0036051351222683 0.00386331666821654 0.00403473292392964 0.00356628854391994
"82" 0.86 0.043 0.0495 0.0515 0.0575 0.06925 0.0725 0.0535 0.0032078532666949 0.00343006980172579 0.00349499517135746 0.00368128040990687 0.00401467791792768 0.0041006269380817 0.00355845516352078
"83" 0.87 0.04275 0.04825 0.0495 0.053 0.07625 0.0775 0.054 0.00319893226982328 0.00338870996306905 0.00343006980172579 0.00354272320707256 0.00419683067587084 0.00422822740362249 0.00357410038308762
"84" 0.88 0.04575 0.048 0.05525 0.0565 0.081 0.07625 0.0565 0.00330408287061689 0.00338036339972177 0.00361284133759464 0.0036510642376596 0.00431444128490587 0.00419683067587084 0.0036510642376596
"85" 0.89 0.045 0.04725 0.055 0.056 0.0935 0.0855 0.05825 0.00327817580510141 0.00335517118317637 0.0036051351222683 0.00363583619353328 0.00460377412391681 0.00442180116936474 0.00370373646348491
"86" 0.9 0.0475 0.049 0.06 0.062 0.10325 0.09 0.0595 0.00336359419988282 0.003413599737197 0.00375546613371368 0.00381348077993252 0.00481177177990763 0.00452549666114201 0.00374078011368815
"87" 0.91 0.0485 0.053 0.06075 0.06475 0.11725 0.1 0.059 0.00339703141810815 0.00354272320707256 0.00377735707626647 0.00389141942757271 0.00508744335545603 0.00474400952851084 0.00372601943167253
"88" 0.92 0.04675 0.051 0.0605 0.0625 0.13825 0.1145 0.05475 0.0033382473468629 0.00347890438125618 0.00377007836426754 0.00382780622878579 0.00545817572963475 0.00503525331477831 0.00359740805458288
"89" 0.93 0.0475 0.04975 0.06475 0.065 0.157 0.1225 0.0555 0.00336359419988282 0.00343826843010393 0.00389141942757271 0.00389840344081354 0.00575291439237553 0.0051846077517383 0.00362052683371335
"90" 0.94 0.045 0.04625 0.05975 0.06325 0.1845 0.134 0.05825 0.00327817580510141 0.00332121845080981 0.00374813240149341 0.00384916398596471 0.0061338685660761 0.00538685943418249 0.00370373646348491
"91" 0.95 0.043 0.0435 0.06 0.06175 0.219 0.1465 0.0585 0.0032078532666949 0.00322560670799443 0.00375546613371368 0.00380629167814091 0.00653991151397728 0.00559171300350603 0.00371118319679587


==> plot/sizeT_500HOMO_0_ADL_2.txt <==
"" "tau" "GCa" "LMa" "GCb" "LMb" "W1" "W2" "W3" "seGCa" "seLMa" "seGCb" "seLMb" "seW1" "seW2" "seW3"
"1" 0.05 0.0525 0.0535 0.0595 0.0605 0.13775 0.10475 0.053 0.00352690335305852 0.00355845516352078 0.00374078011368815 0.00377007836426754 0.0054498770320913 0.00484254291983898 0.00354272320707256
"2" 0.06 0.049 0.051 0.053 0.05625 0.114 0.09 0.05125 0.003413599737197 0.00347890438125618 0.00354272320707256 0.00364346031620614 0.00502566556075732 0.00452549666114201 0.00348696129886395
"3" 0.07 0.0425 0.048 0.04775 0.05 0.0975 0.0825 0.05125 0.00318998142555311 0.00338036339972177 0.00337199154161738 0.0034464430203288 0.00469083558490608 0.00435065162273258 0.00348696129886395
"4" 0.08 0.047 0.0475 0.05 0.05425 0.08975 0.07325 0.05175 0.00334672229764204 0.00336359419988282 0.0034464430203288 0.00358189082196333 0.00451982760571643 0.00412011567960213 0.00350300615729326
"5" 0.09 0.049 0.05425 0.0525 0.05625 0.07875 0.07175 0.051 0.003413599737197 0.00358189082196333 0.00352690335305852 0.00364346031620614 0.00425930097389191 0.00408101066367257 0.00347890438125618
"6" 0.1 0.04975 0.0525 0.05225 0.053 0.07375 0.068 0.04775 0.00343826843010393 0.00352690335305852 0.00351896009426595 0.00354272320707256 0.00413303821373805 0.00398094988545418 0.00337199154161738
"7" 0.11 0.0465 0.05175 0.0505 0.049 0.06775 0.066 0.05075 0.00332974613181329 0.00350300615729326 0.00346272076679267 0.003413599737197 0.00397415813200916 0.00392617545627145 0.00347082425804845
"8" 0.12 0.04775 0.05175 0.05125 0.0525 0.064 0.062 0.051 0.00337199154161738 0.00350300615729326 0.00348696129886395 0.00352690335305852 0.0038703675453675 0.00381348077993252 0.00347890438125618
"9" 0.13 0.0445 0.049 0.0485 0.05375 0.0615 0.0615 0.05525 0.0032607661138009 0.003413599737197 0.00339703141810815 0.00356628854391994 0.00379908485841529 0.00379908485841529 0.00361284133759464
"10" 0.14 0.04675 0.05 0.051 0.05575 0.056 0.054 0.05375 0.0033382473468629 0.0034464430203288 0.00347890438125618 0.00362819174229115 0.00363583619353328 0.00357410038308762 0.00356628854391994
"11" 0.15 0.047 0.05 0.0525 0.0545 0.0565 0.05625 0.05375 0.00334672229764204 0.0034464430203288 0.00352690335305852 0.00358965999987864 0.0036510642376596 0.00364346031620614 0.00356628854391994
"12" 0.16 0.0455 0.04575 0.04875 0.05175 0.05 0.05225 0.05275 0.00329547455431453 0.00330408287061689 0.0034053279489074 0.00350300615729326 0.0034464430203288 0.00351896009426595 0.0035348243408662
"13" 0.17 0.04725 0.053 0.052 0.05375 0.04325 0.049 0.051 0.00335517118317637 0.00354272320707256 0.00351099441333116 0.00356628854391994 0.00321674466449532 0.003413599737197 0.00347890438125618
"14" 0.18 0.049 0.05225 0.05075 0.0535 0.04375 0.047 0.0515 0.003413599737197 0.00351896009426595 0.00347082425804845 0.00355845516352078 0.00323443963847584 0.00334672229764204 0.00349499517135746
"15" 0.19 0.04975 0.053 0.05175 0.0525 0.038 0.04075 0.046 0.00343826843010393 0.00354272320707256 0.00350300615729326 0.00352690335305852 0.00302345585734774 0.00312646814725002 0.00331266409946118
"16" 0.2 0.045 0.0495 0.05075 0.0525 0.03925 0.0425 0.04925 0.00327817580510141 0.00343006980172579 0.00347082425804845 0.00352690335305852 0.00307078439559033 0.00318998142555311 0.00342184696241058
"17" 0.21 0.0475 0.05225 0.05075 0.053 0.0345 0.03925 0.04675 0.00336359419988282 0.00351896009426595 0.00347082425804845 0.00354272320707256 0.00288609076086841 0.00307078439559033 0.0033382473468629
"18" 0.22 0.04825 0.049 0.04825 0.04975 0.03775 0.03975 0.05125 0.00338870996306905 0.003413599737197 0.00338870996306905 0.00343826843010393 0.00301388540779387 0.00308947739798306 0.00348696129886395
"19" 0.23 0.043 0.0475 0.0455 0.047 0.0355 0.03875 0.048 0.0032078532666949 0.00336359419988282 0.00329547455431453 0.00334672229764204 0.00292610287233803 0.00305195641916724 0.00338036339972177
"20" 0.24 0.042 0.04525 0.044 0.0475 0.0375 0.03875 0.04975 0.0031719891832799 0.00328683893772583 0.0032432436938063 0.00336359419988282 0.00300427926855691 0.00305195641916724 0.00343826843010393
"21" 0.25 0.0435 0.048 0.04725 0.04875 0.0355 0.039 0.05225 0.00322560670799443 0.00338036339972177 0.00335517118317637 0.0034053279489074 0.00292610287233803 0.00306138743435976 0.00351896009426595
"22" 0.26 0.04225 0.04725 0.04175 0.04825 0.03125 0.03375 0.05075 0.00318100048192648 0.00335517118317637 0.00316294727016725 0.00338870996306905 0.00275140908226757 0.00285565632880903 0.00347082425804845
"23" 0.27 0.042 0.04875 0.04725 0.05225 0.033 0.035 0.04775 0.0031719891832799 0.0034053279489074 0.00335517118317637 0.00351896009426595 0.00282484423220716 0.00290617643397065 0.00337199154161738
"24" 0.28 0.04325 0.04575 0.0465 0.05025 0.03125 0.03175 0.0505 0.00321674466449532 0.00330408287061689 0.00332974613181329 0.00345459374304452 0.00275140908226757 0.0027726172160175 0.00346272076679267
"25" 0.29 0.04225 0.049 0.048 0.04975 0.02725 0.0315 0.0495 0.00318100048192648 0.003413599737197 0.00338036339972177 0.00343826843010393 0.0025745905507723 0.00276203633415236 0.00343006980172579
"26" 0.3 0.0455 0.049 0.0505 0.05125 0.0305 0.0325 0.05275 0.00329547455431453 0.003413599737197 0.00346272076679267 0.00348696129886395 0.00271924365798982 0.00280408687914737 0.0035348243408662
"27" 0.31 0.044 0.04925 0.04875 0.05075 0.0265 0.03125 0.051 0.0032432436938063 0.00342184696241058 0.0034053279489074 0.00347082425804845 0.00253989178166426 0.00275140908226757 0.00347890438125618
"28" 0.32 0.04375 0.0505 0.04925 0.0545 0.026 0.03025 0.05125 0.00323443963847584 0.00346272076679267 0.00342184696241058 0.00358965999987864 0.00251646242685768 0.00270842542209801 0.00348696129886395
"29" 0.33 0.04325 0.04975 0.0495 0.054 0.02475 0.029 0.04975 0.00321674466449532 0.00343826843010393 0.00343006980172579 0.00357410038308762 0.00245680042780962 0.00265358443950714 0.00343826843010393
"30" 0.34 0.045 0.049 0.04925 0.05275 0.02075 0.02425 0.0465 0.00327817580510141 0.003413599737197 0.00342184696241058 0.0035348243408662 0.00225413612220166 0.00243248095900132 0.00332974613181329
"31" 0.35 0.05025 0.05425 0.0515 0.05875 0.021 0.02225 0.05225 0.00345459374304452 0.00358189082196333 0.00349499517135746 0.00371861081475299 0.00226738511479958 0.00233240099438318 0.00351896009426595
"32" 0.36 0.04675 0.053 0.05325 0.05525 0.02225 0.02525 0.05125 0.0033382473468629 0.00354272320707256 0.0035506000993165 0.00361284133759464 0.00233240099438318 0.00248085631123797 0.00348696129886395
"33" 0.37 0.04775 0.0525 0.04825 0.05425 0.0235 0.025 0.0545 0.00337199154161738 0.00352690335305852 0.00338870996306905 0.00358189082196333 0.00239548994842877 0.00246886083416109 0.00358965999987864
"34" 0.38 0.047 0.05175 0.052 0.05475 0.02325 0.02575 0.05475 0.00334672229764204 0.00350300615729326 0.00351099441333116 0.00359740805458288 0.0023830188983236 0.00250465620408773 0.00359740805458288
"35" 0.39 0.046 0.05175 0.04825 0.05025 0.022 0.02475 0.05575 0.00331266409946118 0.00350300615729326 0.00338870996306905 0.00345459374304452 0.00231955708838381 0.00245680042780962 0.00362819174229115
"36" 0.4 0.0455 0.053 0.0485 0.053 0.021 0.02325 0.05425 0.00329547455431453 0.00354272320707256 0.00339703141810815 0.00354272320707256 0.00226738511479958 0.0023830188983236 0.00358189082196333
"37" 0.41 0.04925 0.05425 0.04825 0.0515 0.023 0.0245 0.0525 0.00342184696241058 0.00358189082196333 0.00338870996306905 0.00349499517135746 0.00237047564608818 0.00244467413122935 0.00352690335305852
"38" 0.42 0.047 0.05175 0.049 0.05075 0.02275 0.025 0.05725 0.00334672229764204 0.00350300615729326 0.003413599737197 0.00347082425804845 0.00235785903942803 0.00246886083416109 0.00367375604740897
"39" 0.43 0.046 0.05225 0.05 0.05275 0.02225 0.024 0.055 0.00331266409946118 0.00351896009426595 0.0034464430203288 0.0035348243408662 0.00233240099438318 0.00242021990035854 0.0036051351222683
"40" 0.44 0.04475 0.05075 0.0485 0.04975 0.0225 0.025 0.05375 0.00326948493771412 0.00347082425804845 0.00339703141810815 0.00343826843010393 0.00234516789444024 0.00246886083416109 0.00356628854391994
"41" 0.45 0.0495 0.051 0.04575 0.051 0.02175 0.02375 0.05575 0.00343006980172579 0.00347890438125618 0.00330408287061689 0.00347890438125618 0.00230663489007884 0.00240788991826134 0.00362819174229115
"42" 0.46 0.04675 0.05175 0.048 0.05375 0.0215 0.02225 0.056 0.0033382473468629 0.00350300615729326 0.00338036339972177 0.00356628854391994 0.00229363307618547 0.00233240099438318 0.00363583619353328
"43" 0.47 0.046 0.0515 0.0475 0.052 0.02075 0.02125 0.05425 0.00331266409946118 0.00349499517135746 0.00336359419988282 0.00351099441333116 0.00225413612220166 0.00228055028499715 0.00358189082196333
"44" 0.48 0.043 0.05025 0.04675 0.04925 0.02 0.02075 0.053 0.0032078532666949 0.00345459374304452 0.0033382473468629 0.00342184696241058 0.00221387111330506 0.00225413612220166 0.00354272320707256
"45" 0.49 0.047 0.04975 0.04775 0.0505 0.019 0.01875 0.053 0.00334672229764204 0.00343826843010393 0.00337199154161738 0.00346272076679267 0.00215891528986369 0.00214493812612188 0.00354272320707256
"46" 0.5 0.0435 0.0475 0.04725 0.051 0.017 0.017 0.05 0.00322560670799443 0.00336359419988282 0.00335517118317637 0.00347890438125618 0.00204421004269979 0.00204421004269979 0.0034464430203288
"47" 0.51 0.04575 0.04925 0.049 0.05075 0.01775 0.018 0.04825 0.00330408287061689 0.00342184696241058 0.003413599737197 0.00347082425804845 0.00208801923628179 0.00210240458196242 0.00338870996306905
"48" 0.52 0.044 0.051 0.046 0.04975 0.0175 0.0185 0.05075 0.0032432436938063 0.00347890438125618 0.00331266409946118 0.00343826843010393 0.00207352655591736 0.0021308619484051 0.00347082425804845
"49" 0.53 0.044 0.04925 0.04925 0.05225 0.01775 0.02 0.04975 0.0032432436938063 0.00342184696241058 0.00342184696241058 0.00351896009426595 0.00208801923628179 0.00221387111330506 0.00343826843010393
"50" 0.54 0.045 0.05025 0.0505 0.052 0.019 0.0205 0.05325 0.00327817580510141 0.00345459374304452 0.00346272076679267 0.00351099441333116 0.00215891528986369 0.00224080182037581 0.0035506000993165
"51" 0.55 0.04475 0.05125 0.0485 0.05225 0.01925 0.022 0.05125 0.00326948493771412 0.00348696129886395 0.00339703141810815 0.00351896009426595 0.00217279535044346 0.00231955708838381 0.00348696129886395
"52" 0.56 0.04725 0.05 0.05125 0.05325 0.022 0.0235 0.052 0.00335517118317637 0.0034464430203288 0.00348696129886395 0.0035506000993165 0.00231955708838381 0.00239548994842877 0.00351099441333116
"53" 0.57 0.053 0.05275 0.05175 0.0545 0.02075 0.02275 0.0485 0.00354272320707256 0.0035348243408662 0.00350300615729326 0.00358965999987864 0.00225413612220166 0.00235785903942803 0.00339703141810815
"54" 0.58 0.05075 0.05225 0.0505 0.05275 0.019 0.02075 0.04825 0.00347082425804845 0.00351896009426595 0.00346272076679267 0.0035348243408662 0.00215891528986369 0.00225413612220166 0.00338870996306905
"55" 0.59 0.05125 0.05 0.052 0.052 0.01925 0.02025 0.0485 0.00348696129886395 0.0034464430203288 0.00351099441333116 0.00351099441333116 0.00217279535044346 0.00222738067720143 0.00339703141810815
"56" 0.6 0.049 0.05225 0.05 0.05175 0.02025 0.022 0.052 0.003413599737197 0.00351896009426595 0.0034464430203288 0.00350300615729326 0.00222738067720143 0.00231955708838381 0.00351099441333116
"57" 0.61 0.04075 0.0505 0.04825 0.05025 0.0195 0.0215 0.053 0.00312646814725002 0.00346272076679267 0.00338870996306905 0.00345459374304452 0.00218658015704794 0.00229363307618547 0.00354272320707256
"58" 0.62 0.044 0.0505 0.0475 0.049 0.0215 0.0225 0.05425 0.0032432436938063 0.00346272076679267 0.00336359419988282 0.003413599737197 0.00229363307618547 0.00234516789444024 0.00358189082196333
"59" 0.63 0.049 0.0485 0.047 0.04775 0.02325 0.0265 0.056 0.003413599737197 0.00339703141810815 0.00334672229764204 0.00337199154161738 0.0023830188983236 0.00253989178166426 0.00363583619353328
"60" 0.64 0.045 0.05025 0.04625 0.0505 0.0225 0.026 0.05425 0.00327817580510141 0.00345459374304452 0.00332121845080981 0.00346272076679267 0.00234516789444024 0.00251646242685768 0.00358189082196333
"61" 0.65 0.0455 0.04925 0.0485 0.05075 0.02375 0.02625 0.052 0.00329547455431453 0.00342184696241058 0.00339703141810815 0.00347082425804845 0.00240788991826134 0.00252820733585742 0.00351099441333116
"62" 0.66 0.0515 0.05025 0.052 0.053 0.02525 0.03 0.0485 0.00349499517135746 0.00345459374304452 0.00351099441333116 0.00354272320707256 0.00248085631123797 0.0026975580076805 0.00339703141810815
"63" 0.67 0.0495 0.0535 0.05275 0.056 0.02325 0.027 0.047 0.00343006980172579 0.00355845516352078 0.0035348243408662 0.00363583619353328 0.0023830188983236 0.00256308258705938 0.00334672229764204
"64" 0.68 0.04725 0.049 0.05175 0.05275 0.02625 0.032 0.052 0.00335517118317637 0.003413599737197 0.00350300615729326 0.0035348243408662 0.00252820733585742 0.00278315225672636 0.00351099441333116
"65" 0.69 0.0465 0.0495 0.05175 0.052 0.027 0.031 0.05125 0.00332974613181329 0.00343006980172579 0.00350300615729326 0.00351099441333116 0.00256308258705938 0.0027407349209613 0.00348696129886395
"66" 0.7 0.04625 0.04875 0.04725 0.0525 0.02925 0.0315 0.0535 0.00332121845080981 0.0034053279489074 0.00335517118317637 0.00352690335305852 0.00266465466263788 0.00276203633415236 0.00355845516352078
"67" 0.71 0.0445 0.051 0.048 0.04975 0.03325 0.036 0.0545 0.0032607661138009 0.00347890438125618 0.00338036339972177 0.00343826843010393 0.00283515765077115 0.00294587330725298 0.00358965999987864
"68" 0.72 0.049 0.05 0.051 0.05225 0.03175 0.03625 0.0535 0.003413599737197 0.0034464430203288 0.00347890438125618 0.00351896009426595 0.0027726172160175 0.00295570100265644 0.00355845516352078
"69" 0.73 0.0485 0.049 0.0485 0.05175 0.03475 0.037 0.05475 0.00339703141810815 0.003413599737197 0.00339703141810815 0.00350300615729326 0.00289615370820946 0.00298495854148321 0.00359740805458288
"70" 0.74 0.04775 0.052 0.05175 0.05475 0.037 0.04125 0.0575 0.00337199154161738 0.00351099441333116 0.00350300615729326 0.00359740805458288 0.00298495854148321 0.0031447705433692 0.00368128040990687
"71" 0.75 0.052 0.05225 0.05 0.054 0.037 0.04075 0.05625 0.00351099441333116 0.00351896009426595 0.0034464430203288 0.00357410038308762 0.00298495854148321 0.00312646814725002 0.00364346031620614
"72" 0.76 0.0475 0.053 0.05175 0.05275 0.04025 0.04425 0.058 0.00336359419988282 0.00354272320707256 0.00350300615729326 0.0035348243408662 0.00310803786171235 0.00325201910850329 0.00369627049928722
"73" 0.77 0.047 0.05025 0.0505 0.0545 0.04275 0.04625 0.05925 0.00334672229764204 0.00345459374304452 0.00346272076679267 0.00358965999987864 0.00319893226982328 0.00332121845080981 0.00373340916067209
"74" 0.78 0.04625 0.056 0.05175 0.05525 0.04325 0.04675 0.05725 0.00332121845080981 0.00363583619353328 0.00350300615729326 0.00361284133759464 0.00321674466449532 0.0033382473468629 0.00367375604740897
"75" 0.79 0.04475 0.0525 0.053 0.05675 0.043 0.04425 0.056 0.00326948493771412 0.00352690335305852 0.00354272320707256 0.00365864808384878 0.0032078532666949 0.00325201910850329 0.00363583619353328
"76" 0.8 0.0465 0.0535 0.0515 0.0565 0.0455 0.04775 0.05275 0.00332974613181329 0.00355845516352078 0.00349499517135746 0.0036510642376596 0.00329547455431453 0.00337199154161738 0.0035348243408662
"77" 0.81 0.04475 0.05375 0.05175 0.055 0.044 0.04925 0.0565 0.00326948493771412 0.00356628854391994 0.00350300615729326 0.0036051351222683 0.0032432436938063 0.00342184696241058 0.0036510642376596
"78" 0.82 0.04575 0.05275 0.052 0.055 0.05025 0.05375 0.05925 0.00330408287061689 0.0035348243408662 0.00351099441333116 0.0036051351222683 0.00345459374304452 0.00356628854391994 0.00373340916067209
"79" 0.83 0.04825 0.05525 0.0535 0.05725 0.05375 0.054 0.05425 0.00338870996306905 0.00361284133759464 0.00355845516352078 0.00367375604740897 0.00356628854391994 0.00357410038308762 0.00358189082196333
"80" 0.84 0.048 0.04975 0.0535 0.05725 0.05525 0.05725 0.05625 0.00338036339972177 0.00343826843010393 0.00355845516352078 0.00367375604740897 0.00361284133759464 0.00367375604740897 0.00364346031620614
"81" 0.85 0.04975 0.052 0.053 0.05625 0.06075 0.05875 0.06225 0.00343826843010393 0.00351099441333116 0.00354272320707256 0.00364346031620614 0.00377735707626647 0.00371861081475299 0.00382065226380657
"82" 0.86 0.04725 0.05075 0.05125 0.05275 0.06425 0.0635 0.06025 0.00335517118317637 0.00347082425804845 0.00348696129886395 0.0035348243408662 0.00387740157008968 0.00385624884619638 0.00376278141884451
"83" 0.87 0.04675 0.052 0.04975 0.052 0.0655 0.06575 0.05925 0.0033382473468629 0.00351099441333116 0.00343826843010393 0.00351099441333116 0.00391232208106854 0.00391925688347034 0.00373340916067209
"84" 0.88 0.04825 0.052 0.05325 0.057 0.07425 0.0745 0.0605 0.00338870996306905 0.00351099441333116 0.0035506000993165 0.00366621197935545 0.00414590539060854 0.00415231838097517 0.00377007836426754
"85" 0.89 0.04425 0.04975 0.05075 0.054 0.07925 0.07425 0.062 0.00325201910850329 0.00343826843010393 0.00347082425804845 0.00357410038308762 0.00427164150008826 0.00414590539060854 0.00381348077993252
"86" 0.9 0.04325 0.054 0.049 0.05225 0.088 0.0795 0.06225 0.00321674466449532 0.00357410038308762 0.003413599737197 0.00351896009426595 0.00447984567304651 0.00427779293305491 0.00382065226380657
"87" 0.91 0.04525 0.0475 0.05025 0.051 0.091 0.08 0.059 0.00328683893772583 0.00336359419988282 0.00345459374304452 0.00347890438125618 0.00454806785682751 0.00429005840872681 0.00372601943167253
"88" 0.92 0.04175 0.048 0.0495 0.0565 0.09975 0.087 0.0585 0.00316294727016725 0.00338036339972177 0.00343006980172579 0.0036510642376596 0.00473873382609412 0.00445676067103897 0.00371118319679587
"89" 0.93 0.03925 0.051 0.0465 0.0525 0.1055 0.09075 0.0565 0.00307078439559033 0.00347890438125618 0.00332974613181329 0.00352690335305852 0.00485781196468853 0.00454244073345533 0.0036510642376596
"90" 0.94 0.043 0.049 0.04575 0.05 0.13075 0.1015 0.062 0.0032078532666949 0.003413599737197 0.00330408287061689 0.0034464430203288 0.00533110819189016 0.00477547262422225 0.00381348077993252
"91" 0.95 0.044 0.04925 0.04925 0.05175 0.14975 0.1115 0.065 0.0032432436938063 0.00342184696241058 0.00342184696241058 0.00350300615729326 0.00564262298701086 0.00497726137375723 0.00389840344081354


==> plot/sizeT_500HOMO_1_ADL_2.txt <==
"" "tau" "GCa" "LMa" "GCb" "LMb" "W1" "W2" "W3" "seGCa" "seLMa" "seGCb" "seLMb" "seW1" "seW2" "seW3"
"1" 0.05 0.0585 0.0565 0.06575 0.06575 0.16875 0.12575 0.054 0.00371118319679587 0.0036510642376596 0.00391925688347034 0.00391925688347034 0.00592259475712836 0.00524319627248379 0.00357410038308762
"2" 0.06 0.057 0.05725 0.06475 0.06475 0.14725 0.1115 0.055 0.00366621197935545 0.00367375604740897 0.00389141942757271 0.00389141942757271 0.00560354435177643 0.00497726137375723 0.0036051351222683
"3" 0.07 0.053 0.05275 0.0595 0.063 0.1325 0.11325 0.05725 0.00354272320707256 0.0035348243408662 0.00374078011368815 0.00384206199326482 0.00536126135166158 0.00501122614455464 0.00367375604740897
"4" 0.08 0.054 0.05425 0.059 0.06075 0.11875 0.0995 0.0535 0.00357410038308762 0.00358189082196333 0.00372601943167253 0.00377735707626647 0.00511553042585854 0.00473344894180989 0.00355845516352078
"5" 0.09 0.05075 0.0545 0.057 0.058 0.10225 0.08725 0.05275 0.00347082425804845 0.00358965999987864 0.00366621197935545 0.00369627049928722 0.0047910826535605 0.00446254837054904 0.0035348243408662
"6" 0.1 0.0485 0.0515 0.05325 0.0555 0.08975 0.076 0.0535 0.00339703141810815 0.00349499517135746 0.0035506000993165 0.00362052683371335 0.00451982760571643 0.00419051191354044 0.00355845516352078
"7" 0.11 0.04425 0.0445 0.05075 0.0505 0.077 0.07475 0.04975 0.00325201910850329 0.0032607661138009 0.00347082425804845 0.00346272076679267 0.00421570789408636 0.00415871772404392 0.00343826843010393
"8" 0.12 0.04525 0.04625 0.052 0.0515 0.07625 0.07175 0.053 0.00328683893772583 0.00332121845080981 0.00351099441333116 0.00349499517135746 0.00419683067587084 0.00408101066367257 0.00354272320707256
"9" 0.13 0.0505 0.04975 0.05125 0.05175 0.0745 0.0705 0.05375 0.00346272076679267 0.00343826843010393 0.00348696129886395 0.00350300615729326 0.00415231838097517 0.00404802842548485 0.00356628854391994
"10" 0.14 0.049 0.05175 0.0535 0.0565 0.06825 0.065 0.05475 0.003413599737197 0.00350300615729326 0.00355845516352078 0.0036510642376596 0.00398772615220331 0.00389840344081354 0.00359740805458288
"11" 0.15 0.04925 0.04925 0.05075 0.051 0.06275 0.06025 0.05325 0.00342184696241058 0.00342184696241058 0.00347082425804845 0.00347890438125618 0.00383494277291303 0.00376278141884451 0.0035506000993165
"12" 0.16 0.049 0.0475 0.051 0.05325 0.058 0.059 0.051 0.003413599737197 0.00336359419988282 0.00347890438125618 0.0035506000993165 0.00369627049928722 0.00372601943167253 0.00347890438125618
"13" 0.17 0.053 0.05175 0.0545 0.0545 0.05775 0.05875 0.0545 0.00354272320707256 0.00350300615729326 0.00358965999987864 0.00358965999987864 0.00368878518743499 0.00371861081475299 0.00358965999987864
"14" 0.18 0.05075 0.05 0.05325 0.0545 0.057 0.0545 0.0555 0.00347082425804845 0.0034464430203288 0.0035506000993165 0.00358965999987864 0.00366621197935545 0.00358965999987864 0.00362052683371335
"15" 0.19 0.04775 0.05175 0.053 0.052 0.04925 0.05225 0.0515 0.00337199154161738 0.00350300615729326 0.00354272320707256 0.00351099441333116 0.00342184696241058 0.00351896009426595 0.00349499517135746
"16" 0.2 0.04675 0.05125 0.04975 0.054 0.04725 0.051 0.053 0.0033382473468629 0.00348696129886395 0.00343826843010393 0.00357410038308762 0.00335517118317637 0.00347890438125618 0.00354272320707256
"17" 0.21 0.0455 0.04975 0.051 0.05225 0.04375 0.05025 0.05325 0.00329547455431453 0.00343826843010393 0.00347890438125618 0.00351896009426595 0.00323443963847584 0.00345459374304452 0.0035506000993165
"18" 0.22 0.0485 0.0505 0.05175 0.05225 0.04275 0.04575 0.0535 0.00339703141810815 0.00346272076679267 0.00350300615729326 0.00351896009426595 0.00319893226982328 0.00330408287061689 0.00355845516352078
"19" 0.23 0.04725 0.05075 0.05025 0.0535 0.03775 0.03775 0.05025 0.00335517118317637 0.00347082425804845 0.00345459374304452 0.00355845516352078 0.00301388540779387 0.00301388540779387 0.00345459374304452
"20" 0.24 0.0475 0.0485 0.0525 0.053 0.03525 0.0375 0.051 0.00336359419988282 0.00339703141810815 0.00352690335305852 0.00354272320707256 0.002916159352872 0.00300427926855691 0.00347890438125618
"21" 0.25 0.04625 0.0505 0.051 0.05125 0.03375 0.038 0.0525 0.00332121845080981 0.00346272076679267 0.00347890438125618 0.00348696129886395 0.00285565632880903 0.00302345585734774 0.00352690335305852
"22" 0.26 0.04625 0.048 0.0495 0.053 0.03325 0.037 0.05275 0.00332121845080981 0.00338036339972177 0.00343006980172579 0.00354272320707256 0.00283515765077115 0.00298495854148321 0.0035348243408662
"23" 0.27 0.04875 0.05425 0.0505 0.054 0.02775 0.03275 0.048 0.0034053279489074 0.00358189082196333 0.00346272076679267 0.00357410038308762 0.00259743547422466 0.00281448746842609 0.00338036339972177
"24" 0.28 0.0445 0.0515 0.0485 0.05 0.029 0.032 0.0515 0.0032607661138009 0.00349499517135746 0.00339703141810815 0.0034464430203288 0.00265358443950714 0.00278315225672636 0.00349499517135746
"25" 0.29 0.04525 0.0495 0.046 0.05 0.0285 0.03 0.04675 0.00328683893772583 0.00343006980172579 0.00331266409946118 0.0034464430203288 0.00263128645667937 0.0026975580076805 0.0033382473468629
"26" 0.3 0.04275 0.0485 0.046 0.04975 0.02625 0.0305 0.05125 0.00319893226982328 0.00339703141810815 0.00331266409946118 0.00343826843010393 0.00252820733585742 0.00271924365798982 0.00348696129886395
"27" 0.31 0.04375 0.05025 0.04625 0.05275 0.026 0.02875 0.04875 0.00323443963847584 0.00345459374304452 0.00332121845080981 0.0035348243408662 0.00251646242685768 0.00264246192522363 0.0034053279489074
"28" 0.32 0.0465 0.054 0.051 0.0545 0.025 0.0295 0.0505 0.00332974613181329 0.00357410038308762 0.00347890438125618 0.00358965999987864 0.00246886083416109 0.00267567324365788 0.00346272076679267
"29" 0.33 0.0475 0.05175 0.04975 0.0525 0.02525 0.029 0.0525 0.00336359419988282 0.00350300615729326 0.00343826843010393 0.00352690335305852 0.00248085631123797 0.00265358443950714 0.00352690335305852
"30" 0.34 0.05125 0.055 0.0515 0.0545 0.0245 0.025 0.05 0.00348696129886395 0.0036051351222683 0.00349499517135746 0.00358965999987864 0.00244467413122935 0.00246886083416109 0.0034464430203288
"31" 0.35 0.0485 0.054 0.054 0.06 0.02325 0.02425 0.0485 0.00339703141810815 0.00357410038308762 0.00357410038308762 0.00375546613371368 0.0023830188983236 0.00243248095900132 0.00339703141810815
"32" 0.36 0.04925 0.05725 0.0535 0.0595 0.02275 0.026 0.048 0.00342184696241058 0.00367375604740897 0.00355845516352078 0.00374078011368815 0.00235785903942803 0.00251646242685768 0.00338036339972177
"33" 0.37 0.049 0.053 0.053 0.056 0.02025 0.02225 0.05025 0.003413599737197 0.00354272320707256 0.00354272320707256 0.00363583619353328 0.00222738067720143 0.00233240099438318 0.00345459374304452
"34" 0.38 0.04975 0.05175 0.05 0.0545 0.01975 0.0225 0.05225 0.00343826843010393 0.00350300615729326 0.0034464430203288 0.00358965999987864 0.00220027149999004 0.00234516789444024 0.00351896009426595
"35" 0.39 0.05 0.0535 0.04825 0.05375 0.01925 0.0215 0.05575 0.0034464430203288 0.00355845516352078 0.00338870996306905 0.00356628854391994 0.00217279535044346 0.00229363307618547 0.00362819174229115
"36" 0.4 0.0505 0.0545 0.0505 0.0555 0.02075 0.02275 0.053 0.00346272076679267 0.00358965999987864 0.00346272076679267 0.00362052683371335 0.00225413612220166 0.00235785903942803 0.00354272320707256
"37" 0.41 0.049 0.0565 0.054 0.0565 0.02075 0.02325 0.0565 0.003413599737197 0.0036510642376596 0.00357410038308762 0.0036510642376596 0.00225413612220166 0.0023830188983236 0.0036510642376596
"38" 0.42 0.0475 0.05325 0.0525 0.05425 0.02025 0.0205 0.05475 0.00336359419988282 0.0035506000993165 0.00352690335305852 0.00358189082196333 0.00222738067720143 0.00224080182037581 0.00359740805458288
"39" 0.43 0.04875 0.05275 0.051 0.053 0.01925 0.02025 0.05625 0.0034053279489074 0.0035348243408662 0.00347890438125618 0.00354272320707256 0.00217279535044346 0.00222738067720143 0.00364346031620614
"40" 0.44 0.04875 0.05225 0.04775 0.05175 0.0175 0.0185 0.0525 0.0034053279489074 0.00351896009426595 0.00337199154161738 0.00350300615729326 0.00207352655591736 0.0021308619484051 0.00352690335305852
"41" 0.45 0.04675 0.05175 0.04675 0.0505 0.01575 0.01825 0.05525 0.0033382473468629 0.00350300615729326 0.0033382473468629 0.00346272076679267 0.00196887112030526 0.00211668478135406 0.00361284133759464
"42" 0.46 0.0445 0.0515 0.04625 0.0505 0.01875 0.01925 0.049 0.0032607661138009 0.00349499517135746 0.00332121845080981 0.00346272076679267 0.00214493812612188 0.00217279535044346 0.003413599737197
"43" 0.47 0.045 0.0525 0.0455 0.05 0.01625 0.018 0.052 0.00327817580510141 0.00352690335305852 0.00329547455431453 0.0034464430203288 0.00199937083752277 0.00210240458196242 0.00351099441333116
"44" 0.48 0.043 0.04775 0.04575 0.04975 0.0155 0.01675 0.0515 0.0032078532666949 0.00337199154161738 0.00330408287061689 0.00343826843010393 0.0019534306931315 0.00202938142601214 0.00349499517135746
"45" 0.49 0.0445 0.04775 0.04575 0.0475 0.01425 0.01525 0.04925 0.0032607661138009 0.00337199154161738 0.00330408287061689 0.00336359419988282 0.00187419650200614 0.00193785917949419 0.00342184696241058
"46" 0.5 0.04775 0.04875 0.04925 0.051 0.0145 0.0145 0.04925 0.00337199154161738 0.0034053279489074 0.00342184696241058 0.00347890438125618 0.00189032558907406 0.00189032558907406 0.00342184696241058
"47" 0.51 0.0465 0.0495 0.048 0.0505 0.013 0.0135 0.04875 0.00332974613181329 0.00343006980172579 0.00338036339972177 0.00346272076679267 0.00179124318227161 0.00182490275563299 0.0034053279489074
"48" 0.52 0.04325 0.05175 0.04825 0.05 0.014 0.01375 0.04925 0.00321674466449532 0.00350300615729326 0.00338870996306905 0.0034464430203288 0.00185791898793823 0.0018414891108927 0.00342184696241058
"49" 0.53 0.046 0.049 0.05 0.0515 0.01325 0.01425 0.04925 0.00331266409946118 0.003413599737197 0.0034464430203288 0.00349499517135746 0.00180815561600293 0.00187419650200614 0.00342184696241058
"50" 0.54 0.0445 0.049 0.051 0.052 0.0155 0.01525 0.04875 0.0032607661138009 0.003413599737197 0.00347890438125618 0.00351099441333116 0.0019534306931315 0.00193785917949419 0.0034053279489074
"51" 0.55 0.0455 0.04975 0.05125 0.0535 0.0175 0.0175 0.0515 0.00329547455431453 0.00343826843010393 0.00348696129886395 0.00355845516352078 0.00207352655591736 0.00207352655591736 0.00349499517135746
"52" 0.56 0.04525 0.046 0.04775 0.05075 0.01825 0.0185 0.052 0.00328683893772583 0.00331266409946118 0.00337199154161738 0.00347082425804845 0.00211668478135406 0.0021308619484051 0.00351099441333116
"53" 0.57 0.04625 0.04975 0.0505 0.05275 0.01975 0.02025 0.051 0.00332121845080981 0.00343826843010393 0.00346272076679267 0.0035348243408662 0.00220027149999004 0.00222738067720143 0.00347890438125618
"54" 0.58 0.04575 0.04725 0.052 0.05 0.02125 0.0215 0.05075 0.00330408287061689 0.00335517118317637 0.00351099441333116 0.0034464430203288 0.00228055028499715 0.00229363307618547 0.00347082425804845
"55" 0.59 0.048 0.05125 0.05225 0.0525 0.02025 0.0205 0.05375 0.00338036339972177 0.00348696129886395 0.00351896009426595 0.00352690335305852 0.00222738067720143 0.00224080182037581 0.00356628854391994
"56" 0.6 0.047 0.05 0.05375 0.053 0.021 0.0225 0.0535 0.00334672229764204 0.0034464430203288 0.00356628854391994 0.00354272320707256 0.00226738511479958 0.00234516789444024 0.00355845516352078
"57" 0.61 0.049 0.053 0.0525 0.05125 0.0205 0.0225 0.05525 0.003413599737197 0.00354272320707256 0.00352690335305852 0.00348696129886395 0.00224080182037581 0.00234516789444024 0.00361284133759464
"58" 0.62 0.0515 0.0545 0.0525 0.051 0.02025 0.022 0.053 0.00349499517135746 0.00358965999987864 0.00352690335305852 0.00347890438125618 0.00222738067720143 0.00231955708838381 0.00354272320707256
"59" 0.63 0.0485 0.04975 0.04875 0.05225 0.02225 0.0235 0.0535 0.00339703141810815 0.00343826843010393 0.0034053279489074 0.00351896009426595 0.00233240099438318 0.00239548994842877 0.00355845516352078
"60" 0.64 0.046 0.05 0.0475 0.05 0.023 0.02375 0.054 0.00331266409946118 0.0034464430203288 0.00336359419988282 0.0034464430203288 0.00237047564608818 0.00240788991826134 0.00357410038308762
"61" 0.65 0.0465 0.054 0.049 0.0525 0.023 0.02575 0.05075 0.00332974613181329 0.00357410038308762 0.003413599737197 0.00352690335305852 0.00237047564608818 0.00250465620408773 0.00347082425804845
"62" 0.66 0.04875 0.0545 0.05225 0.0545 0.02425 0.0285 0.05475 0.0034053279489074 0.00358965999987864 0.00351896009426595 0.00358965999987864 0.00243248095900132 0.00263128645667937 0.00359740805458288
"63" 0.67 0.04825 0.0555 0.0525 0.05825 0.02525 0.027 0.05525 0.00338870996306905 0.00362052683371335 0.00352690335305852 0.00370373646348491 0.00248085631123797 0.00256308258705938 0.00361284133759464
"64" 0.68 0.0485 0.052 0.053 0.0555 0.0275 0.02975 0.05475 0.00339703141810815 0.00351099441333116 0.00354272320707256 0.00362052683371335 0.0025860412607595 0.00268664081795859 0.00359740805458288
"65" 0.69 0.04825 0.0535 0.0495 0.052 0.029 0.0315 0.0495 0.00338870996306905 0.00355845516352078 0.00343006980172579 0.00351099441333116 0.00265358443950714 0.00276203633415236 0.00343006980172579
"66" 0.7 0.05 0.053 0.0515 0.0535 0.029 0.03375 0.04925 0.0034464430203288 0.00354272320707256 0.00349499517135746 0.00355845516352078 0.00265358443950714 0.00285565632880903 0.00342184696241058
"67" 0.71 0.04925 0.05475 0.0515 0.05475 0.0285 0.03375 0.05175 0.00342184696241058 0.00359740805458288 0.00349499517135746 0.00359740805458288 0.00263128645667937 0.00285565632880903 0.00350300615729326
"68" 0.72 0.04825 0.052 0.05575 0.05775 0.03075 0.03625 0.0525 0.00338870996306905 0.00351099441333116 0.00362819174229115 0.00368878518743499 0.00273001329999591 0.00295570100265644 0.00352690335305852
"69" 0.73 0.051 0.05075 0.054 0.055 0.03775 0.03725 0.05425 0.00347890438125618 0.00347082425804845 0.00357410038308762 0.0036051351222683 0.00301388540779387 0.00299463709618285 0.00358189082196333
"70" 0.74 0.0535 0.05375 0.05575 0.05725 0.039 0.04275 0.05875 0.00355845516352078 0.00356628854391994 0.00362819174229115 0.00367375604740897 0.00306138743435976 0.00319893226982328 0.00371861081475299
"71" 0.75 0.05125 0.05 0.055 0.0585 0.04125 0.046 0.05225 0.00348696129886395 0.0034464430203288 0.0036051351222683 0.00371118319679587 0.0031447705433692 0.00331266409946118 0.00351896009426595
"72" 0.76 0.05075 0.055 0.05625 0.05975 0.0415 0.048 0.056 0.00347082425804845 0.0036051351222683 0.00364346031620614 0.00374813240149341 0.00315387447928065 0.00338036339972177 0.00363583619353328
"73" 0.77 0.0485 0.04975 0.05275 0.0525 0.0455 0.051 0.0585 0.00339703141810815 0.00343826843010393 0.0035348243408662 0.00352690335305852 0.00329547455431453 0.00347890438125618 0.00371118319679587
"74" 0.78 0.04875 0.055 0.051 0.05625 0.04725 0.0495 0.06 0.0034053279489074 0.0036051351222683 0.00347890438125618 0.00364346031620614 0.00335517118317637 0.00343006980172579 0.00375546613371368
"75" 0.79 0.0495 0.05225 0.055 0.0565 0.0495 0.051 0.061 0.00343006980172579 0.00351896009426595 0.0036051351222683 0.0036510642376596 0.00343006980172579 0.00347890438125618 0.00378461766004284
"76" 0.8 0.052 0.05625 0.055 0.0585 0.051 0.0535 0.0585 0.00351099441333116 0.00364346031620614 0.0036051351222683 0.00371118319679587 0.00347890438125618 0.00355845516352078 0.00371118319679587
"77" 0.81 0.05325 0.056 0.0575 0.06075 0.05075 0.0525 0.06025 0.0035506000993165 0.00363583619353328 0.00368128040990687 0.00377735707626647 0.00347082425804845 0.00352690335305852 0.00376278141884451
"78" 0.82 0.05275 0.0575 0.05675 0.06075 0.0535 0.05675 0.0565 0.0035348243408662 0.00368128040990687 0.00365864808384878 0.00377735707626647 0.00355845516352078 0.00365864808384878 0.0036510642376596
"79" 0.83 0.052 0.05625 0.05825 0.0595 0.05875 0.06175 0.05625 0.00351099441333116 0.00364346031620614 0.00370373646348491 0.00374078011368815 0.00371861081475299 0.00380629167814091 0.00364346031620614
"80" 0.84 0.053 0.05725 0.05775 0.0585 0.06275 0.064 0.06125 0.00354272320707256 0.00367375604740897 0.00368878518743499 0.00371118319679587 0.00383494277291303 0.0038703675453675 0.0037918602197314
"81" 0.85 0.05675 0.055 0.05525 0.05575 0.07025 0.068 0.061 0.00365864808384878 0.0036051351222683 0.00361284133759464 0.00362819174229115 0.00404138807582183 0.00398094988545418 0.00378461766004284
"82" 0.86 0.057 0.05675 0.057 0.05875 0.08 0.0775 0.062 0.00366621197935545 0.00365864808384878 0.00366621197935545 0.00371861081475299 0.00429005840872681 0.00422822740362249 0.00381348077993252
"83" 0.87 0.0575 0.05725 0.05925 0.0605 0.084 0.07925 0.0615 0.00368128040990687 0.00367375604740897 0.00373340916067209 0.00377007836426754 0.00438643479406119 0.00427164150008826 0.00379908485841529
"84" 0.88 0.0535 0.05825 0.05775 0.05825 0.0895 0.08375 0.064 0.00355845516352078 0.00370373646348491 0.00368878518743499 0.00370373646348491 0.0045141479686615 0.00438050015071254 0.0038703675453675
"85" 0.89 0.0535 0.05775 0.0615 0.06125 0.09625 0.09025 0.06425 0.00355845516352078 0.00368878518743499 0.00379908485841529 0.0037918602197314 0.00466389562014298 0.00453115517465516 0.00387740157008968
"86" 0.9 0.05025 0.05625 0.059 0.05775 0.1035 0.0925 0.06325 0.00345459374304452 0.00364346031620614 0.00372601943167253 0.00368878518743499 0.00481692206544243 0.00458161383099057 0.00384916398596471
"87" 0.91 0.0535 0.05875 0.0625 0.066 0.11375 0.10025 0.06175 0.00355845516352078 0.00371861081475299 0.00382780622878579 0.00392617545627145 0.00502086014883491 0.0047492760796589 0.00380629167814091
"88" 0.92 0.05325 0.05925 0.0615 0.063 0.124 0.10225 0.06075 0.0035506000993165 0.00373340916067209 0.00379908485841529 0.00384206199326482 0.00521179342430937 0.0047910826535605 0.00377735707626647
"89" 0.93 0.04825 0.0535 0.0565 0.061 0.13925 0.10675 0.06 0.00338870996306905 0.00355845516352078 0.0036510642376596 0.00378461766004284 0.00547470113002671 0.00488309026310485 0.00375546613371368
"90" 0.94 0.04925 0.0565 0.057 0.06 0.15775 0.11925 0.06225 0.00342184696241058 0.0036510642376596 0.00366621197935545 0.00375546613371368 0.00576407325683214 0.00512483417842364 0.00382065226380657
"91" 0.95 0.05025 0.05125 0.057 0.0615 0.18725 0.13425 0.065 0.00345459374304452 0.00348696129886395 0.00366621197935545 0.00379908485841529 0.00616898480046491 0.00539110381787383 0.00389840344081354


==> plot/supsizeT_1000HOMO_0_ADL_2.txt <==
"" "GCa1" "GCa2" "LMa1" "LMa2" "GCb1" "GCb2" "LMb1" "LMb2" "W1" "W2" "W3" "seGCa1" "seGCa2" "seLMa1" "seLMa2" "seGCb1" "seGCb2" "seLMb1" "seLMb2" "seW1" "seW2" "seW3"
"1" 0.05 0.044 0.051 0.0485 0.049 0.04675 0.04875 0.0485 0.05225 0.04675 0.0575 0.0034464430203288 0.0032432436938063 0.00347890438125618 0.00339703141810815 0.003413599737197 0.0033382473468629 0.0034053279489074 0.00339703141810815 0.00351896009426595 0.0033382473468629 0.00368128040990687


==> plot/supsizeT_1000HOMO_1_ADL_2.txt <==
"" "GCa1" "GCa2" "LMa1" "LMa2" "GCb1" "GCb2" "LMb1" "LMb2" "W1" "W2" "W3" "seGCa1" "seGCa2" "seLMa1" "seLMa2" "seGCb1" "seGCb2" "seLMb1" "seLMb2" "seW1" "seW2" "seW3"
"1" 0.05075 0.045 0.05075 0.05275 0.05175 0.0505 0.05125 0.05225 0.07 0.06025 0.05975 0.00347082425804845 0.00327817580510141 0.00347082425804845 0.0035348243408662 0.00350300615729326 0.00346272076679267 0.00348696129886395 0.00351896009426595 0.00403473292392964 0.00376278141884451 0.00374813240149341


==> plot/supsizeT_2500HOMO_0_ADL_2.txt <==
"" "GCa1" "GCa2" "LMa1" "LMa2" "GCb1" "GCb2" "LMb1" "LMb2" "W1" "W2" "W3" "seGCa1" "seGCa2" "seLMa1" "seLMa2" "seGCb1" "seGCb2" "seLMb1" "seLMb2" "seW1" "seW2" "seW3"
"1" 0.04525 0.04425 0.05 0.04675 0.047 0.046 0.04525 0.044 0.03625 0.03475 0.0555 0.00328683893772583 0.00325201910850329 0.0034464430203288 0.0033382473468629 0.00334672229764204 0.00331266409946118 0.00328683893772583 0.0032432436938063 0.00295570100265644 0.00289615370820946 0.00362052683371335


==> plot/supsizeT_2500HOMO_1_ADL_2.txt <==
"" "GCa1" "GCa2" "LMa1" "LMa2" "GCb1" "GCb2" "LMb1" "LMb2" "W1" "W2" "W3" "seGCa1" "seGCa2" "seLMa1" "seLMa2" "seGCb1" "seGCb2" "seLMb1" "seLMb2" "seW1" "seW2" "seW3"
"1" 0.0495 0.04675 0.049 0.04875 0.05025 0.0485 0.04925 0.048 0.04675 0.0435 0.056 0.00343006980172579 0.0033382473468629 0.003413599737197 0.0034053279489074 0.00345459374304452 0.00339703141810815 0.00342184696241058 0.00338036339972177 0.0033382473468629 0.00322560670799443 0.00363583619353328


==> plot/supsizeT_250HOMO_0_ADL_2.txt <==
"" "GCa1" "GCa2" "LMa1" "LMa2" "GCb1" "GCb2" "LMb1" "LMb2" "W1" "W2" "W3" "seGCa1" "seGCa2" "seLMa1" "seLMa2" "seGCb1" "seGCb2" "seLMb1" "seLMb2" "seW1" "seW2" "seW3"
"1" 0.04875 0.042 0.049 0.04825 0.04975 0.05225 0.052 0.0565 0.067 0.05875 0.04925 0.0034053279489074 0.0031719891832799 0.003413599737197 0.00338870996306905 0.00343826843010393 0.00351896009426595 0.00351099441333116 0.0036510642376596 0.00395368915248513 0.00371861081475299 0.00342184696241058


==> plot/supsizeT_250HOMO_1_ADL_2.txt <==
"" "GCa1" "GCa2" "LMa1" "LMa2" "GCb1" "GCb2" "LMb1" "LMb2" "W1" "W2" "W3" "seGCa1" "seGCa2" "seLMa1" "seLMa2" "seGCb1" "seGCb2" "seLMb1" "seLMb2" "seW1" "seW2" "seW3"
"1" 0.04425 0.0475 0.05025 0.052 0.05325 0.05525 0.05625 0.05825 0.105 0.08425 0.048 0.00325201910850329 0.00336359419988282 0.00345459374304452 0.00351099441333116 0.0035506000993165 0.00361284133759464 0.00364346031620614 0.00370373646348491 0.00484764116929322 0.00439235786075022 0.00338036339972177


==> plot/supsizeT_500HOMO_0_ADL_2.txt <==
"" "GCa1" "GCa2" "LMa1" "LMa2" "GCb1" "GCb2" "LMb1" "LMb2" "W1" "W2" "W3" "seGCa1" "seGCa2" "seLMa1" "seLMa2" "seGCb1" "seGCb2" "seLMb1" "seLMb2" "seW1" "seW2" "seW3"
"1" 0.04525 0.04375 0.04975 0.04725 0.04925 0.05025 0.0485 0.0505 0.05025 0.048 0.05325 0.00328683893772583 0.00323443963847584 0.00343826843010393 0.00335517118317637 0.00342184696241058 0.00345459374304452 0.00339703141810815 0.00346272076679267 0.00345459374304452 0.00338036339972177 0.0035506000993165


==> plot/supsizeT_500HOMO_1_ADL_2.txt <==
"" "GCa1" "GCa2" "LMa1" "LMa2" "GCb1" "GCb2" "LMb1" "LMb2" "W1" "W2" "W3" "seGCa1" "seGCa2" "seLMa1" "seLMa2" "seGCb1" "seGCb2" "seLMb1" "seLMb2" "seW1" "seW2" "seW3"
"1" 0.046 0.04625 0.04875 0.05 0.04775 0.0515 0.048 0.05325 0.08025 0.0685 0.05475 0.00331266409946118 0.00332121845080981 0.0034053279489074 0.0034464430203288 0.00337199154161738 0.00349499517135746 0.00338036339972177 0.0035506000993165 0.00429617255818041 0.00399448701107168 0.00359740805458288

